Prioritized Constraints in Optimization-Based Control

We provide theoretical foundations and computational tools for the systematic design of optimization-based control laws with constraints that have different priorities. By introducing the concept of prioritized intersections, we extend and unify previous work on the topic. Moreover, to enable the use of prioritized intersection in real-time applications, we propose an efficient solver for forming such intersections for polyhedral constraints. The solver in question is a tailored implementation of a dual active-set quadratic programming solver that leverages the particular problem structure of the optimization problems arising for prioritized intersections. The method is validated in a real-time MPC application for autonomous driving, where it successfully resolves six different levels of conflicting constraints, confirming its efficiency and practicality for control. Furthermore, we show that the proposed solver outperforms existing solvers for hierarchical quadratic programming, making it relevant beyond control applications.

==> data/ratio.dat <==
ratio daqpmin lexlsmin nipmmin daqpmean lexlsmean nipmmean daqpmax lexlsmax nipmmax
0 0.000435 0.199009 0.004896 0.00100126   0.399936 0.00773883 0.002691 0.489286 0.010399
0.1 0.000312 0.084199 0.003302 0.00095526   0.366939 0.00688053 0.002659 0.541553 0.011018
0.2 0.000251 0.042044 0.002502 0.00093136   0.368892 0.00573031   0.0023 0.559814 0.008963
0.3 0.000236 0.038555 0.001833 0.00076551   0.299365 0.00520889 0.001966 0.525783 0.009077
0.4 0.000205 0.057949 0.001008 0.00071137   0.249497 0.00432381 0.001874 0.492097 0.009405
0.5 0.000202 0.008203 0.000872 0.00065011   0.205892 0.00382746 0.001926 0.524303    0.008
0.6 0.000214 0.021207 0.000773 0.00062477   0.170474 0.00303983 0.001745 0.429594  0.00656
0.7 0.000151 0.003386 0.000783 0.00055341   0.129523 0.00279417 0.001437 0.409829 0.007006
0.8 0.000184 0.003935 0.000739 0.00049494  0.0865721 0.00222473 0.001411 0.325923 0.006953
0.9 0.000171 0.003802 0.000676 0.00038248  0.0429148 0.00163064 0.001023 0.246623 0.003609
1 0.000167 0.003439 0.000676 0.00023405 0.00454771  0.0008085 0.000327 0.005717 0.000956


==> data/scenario345.dat <==
t delta s psi beta omega alphaf alphar tdaqp 
0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8585e-5
0.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0359e-5
0.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9227e-5
0.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9286e-5
0.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0859e-5
0.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8915e-5
0.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8325e-5
0.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.7433e-5
0.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9937e-5
0.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9456e-5
0.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8024e-5
0.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8214e-5
0.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8826e-5
0.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8996e-5
0.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9237e-5
0.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0909e-5
0.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8716e-5
0.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.7493e-5
0.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8755e-5
0.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8885e-5
0.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.7604e-5
1.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9157e-5
1.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8746e-5
1.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9296e-5
1.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8755e-5
1.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9356e-5
1.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8956e-5
1.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.18e-5
1.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8434e-5
1.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8876e-5
1.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9627e-5
1.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8385e-5
1.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.7243e-5
1.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8204e-5
1.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8545e-5
1.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.7343e-5
1.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.7343e-5
1.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.7203e-5
1.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8835e-5
1.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8755e-5
1.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0438e-5
2.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8696e-5
2.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8365e-5
2.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9708e-5
2.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9046e-5
2.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0248e-5
2.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9707e-5
2.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2302e-5
2.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.6129e-5
2.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9327e-5
2.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9366e-5
2.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9758e-5
2.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1811e-5
2.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3024e-5
2.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0849e-5
2.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.7111e-5
2.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0589e-5
2.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0589e-5
2.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2272e-5
2.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9497e-5
2.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9536e-5
3.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0168e-5
3.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1491e-5
3.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0879e-5
3.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0108e-5
3.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1581e-5
3.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0148e-5
3.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0208e-5
3.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0769e-5
3.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.126e-5
3.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9938e-5
3.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1391e-5
3.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.126e-5
3.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.131e-5
3.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.092e-5
3.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.145e-5
3.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.7712e-5
3.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0449e-5
3.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.101e-5
3.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1872e-5
3.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2252e-5
4.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2132e-5
4.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2783e-5
4.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0859e-5
4.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1982e-5
4.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.112e-5
4.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8405e-5
4.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8766e-5
4.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0129e-5
4.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9657e-5
4.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8085e-5
4.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9286e-5
4.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.138e-5
4.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.124e-5
4.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.7	-0.13962634015955244	0.0	0.0	0.0	0.0	-0.13962634015955244	0.0	0.000127992
4.7125	-0.15016218780535276	-0.001036022589302402	-0.0006634687061314046	-0.006225263106637329	-0.1320118906378858	-0.13707230638554538	-0.0009913869149004266	NaN
4.725	-0.15967876481149082	-0.004655849678518792	-0.0029645389005305686	-0.01088576171890394	-0.2622574028492946	-0.13515561814442356	-0.003450976303524164	NaN
4.7375	0.11107409072973375	-0.010277605628316581	-0.006476270296874931	-0.0062014443240843205	-0.23025530661703186	0.12924881099790372	-0.006385845770980086	NaN
4.75	0.08748992096917818	-0.014067857089307993	-0.008669349124776519	0.002379819077603448	-0.0934487644486561	0.08996943764290485	-0.007488351534129981	0.000170803
4.7625	0.144836658784842	-0.01581780776247847	-0.009372520222712087	0.007623973230073326	0.008760413419218696	0.13675714405696932	-0.007145070629822704	NaN
4.775	0.15555710877984455	-0.015503249898131349	-0.008572327906656622	0.013340376888455316	0.14715028867916713	0.13456491688007255	-0.005296161107327514	NaN
4.7875	0.16520268498252055	-0.012728728802571957	-0.006053249820206114	0.01746116508921321	0.2830430295909978	0.13302328235457545	-0.001988146138238665	NaN
4.8	0.1813150748825507	-0.0074294206211551785	-0.0018487380908895823	0.020098650801327705	0.41519392158601653	0.13962634015875014	0.0025986169120411975	0.000229594
4.8125	0.18782250540952766	0.00048510481976907845	0.003991433620016706	0.02143720769483214	0.5437872422511442	0.13810836111763602	0.008289828214897071	NaN
4.825	0.19333501530782582	0.011131515080803397	0.011406003421692354	0.021510392803493015	0.6662334464630078	0.13718048328825638	0.01491036893648474	NaN
4.8375	0.19788767383151318	0.02463864854212554	0.02031753395676927	0.020446670044988912	0.7817997645324105	0.1367874160308389	0.022291717082782856	NaN
4.85	0.20427618418702262	0.04115078593808318	0.030638717468178346	0.018374971202759657	0.8899014005714899	0.1396263401545455	0.030272972028481785	0.000483854
4.8625	0.20620270496505694	0.060824417731845215	0.04227433785496349	0.015442486687759136	0.9904662048960851	0.13925597562270137	0.038702999179893505	NaN
4.875	0.2073494430503734	0.08382603089918196	0.055123684410293854	0.01173842671740083	1.0824962448877187	0.1393212115988112	0.04743803466979445	NaN
4.8875	-0.07357933968610669	0.10969160168834535	0.06867347556691986	-0.0005546818720775205	1.0054168250668643	-0.12530633271750613	0.0555174683090661	NaN
4.9	-0.11484419890668324	0.13465939969629281	0.08030676265366313	-0.01593539960641106	0.8182467215758298	-0.14145762882221533	0.06066622038588976	0.00018553
4.9125	-0.13325347628194809	0.15822889452796274	0.08955943001787134	-0.028912053326017026	0.6235615217527088	-0.1367666220870719	0.06300008318183177	NaN
4.925	-0.15013160969116265	0.18043392869510824	0.09638110646562126	-0.039364803795520674	0.4280998278055169	-0.13302799694152886	0.06276759438222226	NaN
4.9375	0.11512188768901288	0.20190670893049628	0.10117012534459832	-0.03950311378390186	0.39411413585118193	0.13413106640865327	0.061048019877099804	NaN
4.95	0.10772628366161582	0.22526637101486668	0.10564237673001765	-0.0450603977586953	0.2530856816923914	0.13962622597230678	0.05889574835787936	0.00050297
4.9625	-0.1657713767545749	0.24946621140036726	0.10917534939051342	-0.041600677109891675	0.27240309064731066	-0.13833566035834338	0.05649204606527799	NaN
4.975	-0.1792629033713149	0.27419856456328456	0.11163442424103542	-0.04818712152628591	0.08322107481279273	-0.1354032777352942	0.052736540282718576	NaN
4.9875	0.08998468613554292	0.29798716108156403	0.11215721368849692	-0.04471075521908403	0.059180185718004985	0.13161807169729067	0.047945938705001634	NaN
5.0	-0.19252679798930145	0.3233979942238116	0.11250417940052565	-0.04695714026850717	-0.06928330915096775	-0.14196692564494395	0.043169652701587596	0.000293044
5.0125	-0.20230000963758457	0.347241806090169	0.11074815656042321	-0.05014600357414015	-0.24546808008942395	-0.13938966589879437	0.03672708186258497	NaN
5.025	-0.21069986879576477	0.3691897547909797	0.10683025375212231	-0.0515150776866882	-0.41424985914934476	-0.13764379843331065	0.028869418719857355	NaN
5.0375	-0.21778174757387905	0.38909392887511607	0.10084402950616872	-0.051236155862213376	-0.5745042434750361	-0.1366713710509638	0.01982992388557807	NaN
5.05	0.07361288399312711	0.4080398698032803	0.09370405339687216	-0.039281959693746905	-0.5140672441562549	0.13962634038299926	0.011179617013204971	0.000742002
5.0625	0.08915100691764671	0.42954771321795165	0.08788620412990386	-0.02623924556321591	-0.3918797933144105	0.13576800173321196	0.0048164835286948066	NaN
5.075	-0.17816137401887241	0.45349152789709535	0.08347936261291361	-0.02053701348435169	-0.3727841860727174	-0.1382395828587394	0.0001581446457098075	NaN
5.0875	-0.18555299094694122	0.4760397287609761	0.07815143558907651	-0.022320115136848073	-0.505740706079918	-0.13693435909393742	-0.005327043462187441	NaN
5.1	-0.17661418663015802	0.49713425025610586	0.07199553913280081	-0.012539409304829592	-0.4209226023643756	-0.14218680200238087	-0.010471026291089607	0.000393914
5.1125	-0.18300474842238032	0.5182819854248167	0.06611088208074446	-0.014339563748467217	-0.5441871549478366	-0.1403674526166256	-0.01540933405534785	NaN
5.125	-0.18843082061845762	0.5365161306967534	0.05871614998420695	-0.014884501514632328	-0.6617500922975197	-0.13913531430435427	-0.02129117019763208	NaN
5.1375	-0.19293892882967684	0.551728029967366	0.04988327682118691	-0.0142989003678035	-0.7728803003263224	-0.1384502528449046	-0.02795188938336879	NaN
5.15	-0.19936167758520626	0.5637927667411069	0.03969397256039334	-0.012708068706656023	-0.8769921030051154	-0.14105001952228424	-0.03523416625762362	0.000443368
5.1625	-0.2013232470116885	0.5725721659380462	0.028237703828970617	-0.010257576676162629	-0.9740469661581556	-0.14041522809530177	-0.042990324140483205	NaN
5.175	-0.20257383327674439	0.5779170981037929	0.015609424298708	-0.007031833670609475	-1.063012942106971	-0.14026532661657243	-0.05107954049790493	NaN
5.1875	-0.20312655591121373	0.5796736629102325	0.0019100126737957818	-0.0031535856559505825	-1.143753184114485	-0.1404978046813099	-0.05937158840897459	NaN
5.2	-0.2022579554789576	0.5776831157679129	-0.012757063006704015	0.0012635754314790546	-1.2161556425474345	-0.14028143749797006	-0.06774675055740546	0.000370801
5.2125	-0.2010015094399664	0.5717850047387708	-0.028286767016204813	0.006120091580909847	-1.280038463928799	-0.14055960089657868	-0.07609552760901751	NaN
5.225	0.05168017931238945	0.5620092890883246	-0.04445204176027127	0.016197727501480384	-1.239204738711702	0.09992109822391756	-0.08394091988438675	NaN
5.2375	0.09935005376387834	0.5515948445926133	-0.05897875009222507	0.0323279674625556	-1.0367449759584857	0.12093282505116401	-0.08900335948161947	NaN
5.25	0.14165075358328716	0.5418987129915539	-0.07085554019150041	0.04613162753520375	-0.8204768744536556	0.1381839235196735	-0.09098436333867024	0.000422859
5.2625	0.1603068906662923	0.5329481429278217	-0.08000033976806564	0.05737911835857478	-0.5991823050521918	0.1340852521704315	-0.09013441770142794	NaN
5.275	0.17736384663734633	0.5247831493556431	-0.08639453456316278	0.06597979992103024	-0.3796547054404895	0.13112609139922154	-0.086734257151777	NaN
5.2875	-0.0868573849927008	0.5168485211885514	-0.09046596148749057	0.064205670135475	-0.32345691629675116	-0.13424329548074476	-0.0818879815596974	NaN
5.3	0.19884052376274478	0.5066049001870069	-0.09395732875558813	0.06772686907307725	-0.16370594661425053	0.13962636391360855	-0.0766761274879896	0.001552083
5.3125	0.2108883318906542	0.49723061292274756	-0.09495744128642802	0.07184839757521828	0.04351901028797687	0.13677694578046112	-0.06946935834614222	NaN
5.325	0.22133370757565443	0.4890747359058062	-0.09341180495860253	0.07382319200993974	0.2426781910768826	0.1348912496297168	-0.06055678423107016	NaN
5.3375	0.23022111654546798	0.48231061253410057	-0.08942245975726572	0.07384647388010182	0.43238617604006896	0.13389056151128256	-0.050209362923244724	NaN
5.35	0.24354124968022778	0.47714055718934256	-0.08310992509439052	0.07211694188146456	0.611499434261833	0.1396263372171479	-0.038688306141817695	0.001412699
5.3625	0.24810109520067455	0.4737906311010397	-0.07461001650351125	0.06887993049665482	0.7799880662384469	0.1386617852596205	-0.026240582875619728	NaN
5.375	0.25135520872706985	0.47250807442511294	-0.06406922619157544	0.0642583812380214	0.9357474330533672	0.13843796097027336	-0.013104188231104	NaN
5.3875	-0.027160955173224657	0.47291638439126576	-0.05205228682553603	0.05053151587039301	0.918380973470384	-0.12544828166407762	-0.00032668932067868306	NaN
5.4	0.23494400738374202	0.47261306253085905	-0.04042044147150675	0.04344666834071261	0.9975190832087804	0.13962634671617283	0.011084374874700709	0.001097374
5.4125	0.23580631406469735	0.47490334051483657	-0.027343907124249348	0.038189355829160124	1.116590950087816	0.1395542288309708	0.022850949442307145	NaN
5.425	-0.045781348343052274	0.48000389740683436	-0.012974716350357433	0.02663044107786035	1.1157558430543075	-0.13043109325973662	0.03436421167577512	NaN
5.4375	0.21358781349292671	0.4850378927227403	0.0005551625519747234	0.016671397830903687	1.1084064842287606	0.13927927848212746	0.04392148997360189	NaN
5.45	0.19232772106951582	0.49163699646990977	0.014044086811727589	0.0015803792649276929	0.9830961864523592	0.13962634010906544	0.052162212261134606	0.000503421
5.4625	-0.0888465569388969	0.4989552406472423	0.02673534955404695	-0.00415993643000204	1.0073256808379885	-0.13706755591247027	0.05922707364914541	NaN
5.475	-0.1094584006915768	0.5068646609156354	0.038369431678574775	-0.019506787312151507	0.8137428905541555	-0.13226624368824139	0.06399139866244534	NaN
5.4875	-0.12855543686545556	0.5134179907910996	0.047565283407920746	-0.03220286007353155	0.6170508053196835	-0.12843921866854757	0.0659349707643409	NaN
5.5	-0.16213044667074886	0.5186585655299455	0.05428829257059625	-0.042365145267770986	0.4197495278761202	-0.14159227685253611	0.06531145279166556	0.000230275
5.5125	-0.17662400669098632	0.5225784579484065	0.05853616646051447	-0.05027671976875826	0.2212574926491866	-0.13785267653998576	0.062372129366913796	NaN
5.525	-0.18956957631990842	0.5251132233023295	0.0603291684996316	-0.05590412945425785	0.02700455984860127	-0.13506968397777785	0.05738037872598139	NaN
5.5375	-0.20098249937041857	0.5261705655784561	0.0597220467862953	-0.05941332408363855	-0.16127182353510267	-0.13318304046295468	0.0505971310637196	NaN
5.55	-0.2194605311492422	0.525622042758697	0.05679225321395884	-0.06098121152498377	-0.34212244594387126	-0.1406889524351771	0.04227851781338548	0.000160484
5.5625	-0.22657013972549966	0.5233075251898283	0.051636427074361335	-0.06085917661717586	-0.5156653945803142	-0.13889636259014745	0.03266946838011868	NaN
5.575	-0.2323551416443091	0.519036612851542	0.044365084075642755	-0.059128033116460456	-0.6789565986200837	-0.13792136539960428	0.022011739058562546	NaN
5.5875	-0.17734629331977803	0.5127387061881438	0.035192832508124786	-0.05429601027705604	-0.7973067896116708	-0.0815903299829151	0.010709905778284706	NaN
5.6	-0.2175325718211646	0.5059933382700417	0.02541019176891476	-0.03982736075607418	-0.7198870549753071	-0.14027108420637444	0.0004735350840907246	0.000150174
5.6125	0.058770084861353995	0.4995226490088337	0.015743146623695636	-0.03452056569375703	-0.7971280131042798	0.13474130723653358	-0.009055765689276934	NaN
5.625	0.0773151583388514	0.4933980222187374	0.006473976853919864	-0.01916692870986821	-0.6555509512541781	0.13057073651393686	-0.016669856625360188	NaN
5.6375	0.09477701266868517	0.48949838157563796	-0.0009911446368657503	-0.005969770096165028	-0.5076205641028038	0.12714305209819599	-0.02178015407478824	NaN
5.65	0.10514094917381803	0.4864702502021282	-0.007380024810630693	-0.0050418090320456035	-0.5662229385236365	0.13962635100909274	-0.02591171160724652	0.0013127
5.6625	0.12114797557860464	0.4826350204512315	-0.013664688491797649	0.006656029696924113	-0.4077092905193925	0.13569282898868895	-0.0289441375786509	NaN
5.675	0.13593295221028975	0.48079520769852735	-0.01796441360378378	0.01624363757780373	-0.24736101106642072	0.1325520872079399	-0.029766039516101395	NaN
5.6875	0.14947748551226037	0.4809343132327201	-0.02025830150975064	0.023819037505893113	-0.08712778275736704	0.13018909270975035	-0.028582022963295844	NaN
5.7	-0.10746820358100416	0.48307577142815805	-0.02055078436697224	0.02949475454326974	0.0712405922048013	-0.14066746891892357	-0.025600268836073935	0.000154252
5.7125	0.16149368769052688	0.485199118865765	-0.02020098109387115	0.023823598929013833	0.017480607910114337	0.1367610971501871	-0.022867992363260915	NaN
5.725	-0.10816106921981312	0.48719973471461253	-0.019349328243168082	0.02313456947120423	0.0635394343733939	-0.13459968927843383	-0.019661080392125364	NaN
5.7375	0.16044943256666075	0.4880827696918957	-0.018708357801864865	0.023008043010690364	0.11059025419230381	0.1316906963379706	-0.016962442448177757	NaN
5.75	0.1587860614753129	0.4893413331714759	-0.017390734688705244	0.016738266453407674	0.046566444022113795	0.1396263399327553	-0.014192634180198787	0.000905551
5.7625	0.1688554749444682	0.4900293321849084	-0.01607438711662262	0.02164378456915749	0.1923369898683923	0.13721016690215432	-0.011129362456352047	NaN
5.775	0.17779853595698786	0.49306750668772553	-0.012958425898082888	0.024929295401548868	0.334313065965458	0.13548496112523517	-0.00665351446210383	NaN
5.7875	0.16134693803185549	0.4984880403738816	-0.008126500843418285	0.026034501461766446	0.4574632707187111	0.11152434649271606	-0.0010265093291435719	NaN
5.8	-0.10554597632973828	0.5049127564962697	-0.0025961827252805833	0.016228013352263523	0.37274169421057957	-0.14115655778095193	0.004148532597914825	0.000189428
5.8125	-0.11964472350264954	0.5090219890797573	0.0013714187149910996	0.005645886591336493	0.23447371690794716	-0.13748324337319928	0.007172009932964617	NaN
5.825	-0.13266351895736955	0.5106853951175699	0.0036068051836181886	-0.003065771959538914	0.09444086265952269	-0.1345086718561258	0.008228539118259487	NaN
5.8375	-0.1446085942365317	0.5099277714126129	0.004089779336749055	-0.00999316509866412	-0.04563199310134847	-0.13224256549659746	0.007498616142457071	NaN
5.85	-0.165242905881533	0.5067378891740887	0.002822398496533174	-0.015236273428502227	-0.18421692441654736	-0.1404273523833703	0.005165748227064306	0.000160604
5.8625	0.10600824142635665	0.5010720738980661	-0.00017325481535882285	-0.016168176236622506	-0.2672937641992955	0.1360756934013425	0.001556117127061019	NaN
5.875	0.11940005170142227	0.49596535878452813	-0.00286893593791306	-0.0066519997055871066	-0.13694372645093827	0.13317312518245816	-0.0008342573403975189	NaN
5.8875	0.13178648140385457	0.4933997650494065	-0.0039257785668023685	0.001133451284386578	-0.005073365421722851	0.1309168451213976	-0.0014107952607740938	NaN
5.9	0.13234192046649398	0.49210911145589453	-0.0041318302291325285	-0.0029110598142990554	-0.08410308088907355	0.13962634048702485	-0.0016865752743036315	0.000821943
5.9125	0.14369260402740877	0.49048841320456144	-0.004511182143129373	0.0042422592101785655	0.049734081438958716	0.13686417258240435	-0.0015234627581821561	NaN
5.925	0.15401029258658613	0.4914014795250434	-0.003226584733950731	0.009763053002537846	0.18256914466195442	0.13475364406162665	0.00021739357231566163	NaN
5.9375	0.16329615958677632	0.49488189921216336	-0.00029193039265625715	0.013750437295463247	0.31303956727934446	0.13326766479278715	0.0033623923824742472	NaN
5.95	-0.11729502245532723	0.500076964889031	0.0036751162483199037	0.008896041896098054	0.28637591496793013	-0.14108261192975766	0.006759174788815461	0.000449779
5.9625	-0.13052445912802293	0.5038050915185117	0.006550521325751364	-0.0004981746046749016	0.14581656229454537	-0.13760874576266438	0.008469480010110048	NaN
5.975	-0.14271203775130012	0.5051126237599841	0.007671079389451462	-0.00806567345825324	0.004740214120682363	-0.13489285542732235	0.00832480516351721	NaN
5.9875	-0.15376752253530643	0.5040006491556365	0.0070318298913627925	-0.01390278653585836	-0.13525563596274184	-0.13283144292938548	0.00650881176989514	NaN
6.0	0.11999172236892493	0.5011886559807889	0.0051306862789776446	-0.012018591697055377	-0.1464620402398173	0.1396263401584508	0.004012000163945366	0.000483303
6.0125	-0.14827481226484718	0.4996659382913706	0.003943447283129415	-0.006632942570900758	-0.07243554669142058	-0.13787522126599255	0.0026731326851031	NaN
6.025	0.1217796507851895	0.4978556859701187	0.0025005711395445817	-0.0064009237729181784	-0.09964284041794055	0.13336200225984057	0.000953781830070762	NaN
6.0375	0.13379906297044566	0.4974130212271358	0.0019014108939823969	0.0010298820971439977	0.0304389996441342	0.1311863528918067	0.0006341165500686717	NaN
6.05	-0.12571786476513497	0.49954081180599713	0.002933687380077853	0.006847406935568005	0.16020777516586268	-0.14089607600932783	0.0019106181068324866	0.000442336
6.0625	-0.13776998866737636	0.5021834233816359	0.004257150093873287	-0.0012703518519151765	0.02481563992477697	-0.1377900500915496	0.002626940167802984	NaN
6.075	-0.14875927871218672	0.5022931441524136	0.00389414666535277	-0.007681016446636452	-0.11023462935920164	-0.13534606153887177	0.0016548567083334298	NaN
6.0875	0.06409279056589821	0.5003567405185209	0.0021725360640920803	-0.006192555276597001	-0.11644566683902956	0.07634052051812476	-0.00017314117726994777	NaN
6.1	-0.058249855851484816	0.49970173999020306	0.0012675871226209738	0.000907651280304332	0.0038043711769451642	-0.0593553344329903	-0.0006996789892979964	0.000441995
6.1125	-0.14404597210748088	0.5000720014299161	0.0010365897219967292	-0.0026417173400577953	-0.06741149250885736	-0.1378988571569625	-0.0010434442504264068	NaN
6.125	0.1259938037570314	0.49864086868109986	-0.0003250610985676643	-0.002669306658644982	-0.09101808244028624	0.13339605070257127	-0.002306348514757332	NaN
6.1375	-0.1422814354553633	0.49788254646824104	-0.001205106828360313	-0.00342631766416728	-0.11753855168381801	-0.13274311310363746	-0.00299912316121477	NaN
6.15	0.13962311483019363	0.49634365854464313	-0.002514993240788674	0.0018170943272389217	-0.03500614143267083	0.1396263398574536	-0.003730763392224927	0.000519201
6.1625	0.15049506438203986	0.4970890335507101	-0.0022704620405575183	0.008267277134810555	0.10072272305856728	0.13699020564818382	-0.0027611016076088775	NaN
6.175	-0.12019842149142207	0.5001328883082359	-0.00047808980336486916	0.007639741093768873	0.1269399446977749	-0.13443903970947524	-0.0007003574502905128	NaN
6.1875	-0.13245061903065183	0.5017929221723834	0.00045554867191000535	-0.00015904514959438486	-0.004531157731332034	-0.13205595367902817	-8.865813971843298e-5	NaN
6.2	0.12626023477842976	0.5008731771525075	-0.0002603486509335692	-0.006304234332808575	-0.13580521252087083	0.13962634016232361	-0.0011197839516656968	0.000503211
6.2125	-0.14209286632398566	0.4994341053385307	-0.0012887742227369388	-0.0013207510113268414	-0.056786449066991096	-0.13781921996117527	-0.0017835748710020051	NaN
6.225	0.1277937482615676	0.4976217159199943	-0.0025136208249489874	-0.0015148155542593178	-0.07965747434200353	0.13345075248161112	-0.0028397930431035413	NaN
6.2375	0.1396309222213164	0.49710392564922434	-0.0028438864541894798	0.0054727338812594825	0.05410303982485218	0.1313448302691646	-0.002515101037500897	NaN
6.25	-0.12032782577287773	0.4990960889060991	-0.001499965908766708	0.010837630506414633	0.18692905136477178	-0.1408857669502605	-0.0006188423651404436	0.000420134
6.2625	-0.13264173302495635	0.5015547614668332	0.00017016844298272022	0.0022621513110820174	0.05395956286995522	-0.13770978160527605	0.0006876381258088676	NaN
6.275	-0.14390221875198897	0.5014436745181373	0.00018137400806800987	-0.0046034607496772805	-0.07923321844066153	-0.1351786306433973	0.0002720448082544503	NaN
6.2875	0.12596095696665002	0.4993897420797882	-0.0010626411152766567	-0.0019441999777024077	-0.051439326488285565	0.1305800019217433	-0.0008678165369905364	NaN
6.3	-0.058146235445769384	0.4992756286431293	-0.0010468843688061459	0.004778769116457745	0.07985295713700287	-0.06707735833335128	-0.0004134741263015886	0.000405225
6.3125	-0.06952144783802952	0.5001773016156686	-0.0003654421281426462	0.0007437640044716361	0.015593168877784218	-0.07107605662414594	0.00010866256084723436	NaN
6.325	-0.1432506130195001	0.49973741369276425	-0.0005445828728357209	-0.003989188758672036	-0.07899401218316587	-0.13515373562730343	-0.0003291505740076984	NaN
6.3375	0.12658777545130664	0.497637285587089	-0.0017825253995542216	-0.001364432312368155	-0.05060402042610568	0.1305836168258323	-0.0014019208042589553	NaN
6.35	0.14916923070954333	0.49746670769447465	-0.0017536606347341146	0.0053200225812384825	0.08120899983635767	0.13962634013681424	-0.0008805972568509306	0.000477032
6.3625	-0.12159529070531738	0.49983663576155873	-7.073438252191413e-5	0.007686621128931695	0.15947444757569218	-0.13757458310818507	0.0010313153385394765	NaN
6.375	-0.13390809576050666	0.5016760886853965	0.0012577598003538312	-0.00044199607616350655	0.025642524894897604	-0.13479951097887782	0.0018437874370845755	NaN
6.3875	-0.14515412349473752	0.5009710542867836	0.0009122873658875039	-0.006876558998316133	-0.1080508184625897	-0.13265892193636672	0.0009697809223612307	NaN
6.4	0.13656167092745494	0.49896223177157895	-0.0002987253316224446	-0.0015358825130101785	-0.029399744309901086	0.13962634014457997	-7.130350926441405e-5	0.000442226
6.4125	-0.014233775032180472	0.49930864779325185	-2.379688359453909e-6	0.003411558789955492	0.0713820554731498	-0.021357200706739753	0.0004906602425766965	NaN
6.425	-0.13535650384045783	0.5003433144838937	0.0007271595560169434	-0.0007154291126082789	0.004484887019229337	-0.13487428885284947	0.0009606029363261493	NaN
6.4375	0.08776575370898404	0.49985719152068897	0.0004600232660195729	-0.00033060366414078843	0.005219364015104536	0.0878249504443394	0.000615928896966503	NaN
6.45	-0.0019283531768800842	0.500041444109228	0.0006058275798210078	-0.0007347615803171539	-0.00108796147059114	-0.001137017600092191	0.0006752863532581716	0.000420805
6.4625	0.005927079973413724	0.49998961674821607	0.0005834559692784335	-0.0006563391743290903	-0.0012811702942872114	0.006650040003045749	0.000586301864908056	NaN
6.475	-0.006326326275696408	0.5000066541243288	0.0005901710314218519	-0.0005570656219107719	-0.00036975418037452036	-0.005750033436406161	0.0005368523933836315	NaN
6.4875	0.0010213857819895888	0.4999969280943417	0.0005661674748583871	-0.0005686107405247188	-0.002056760622301212	0.0016969480748739705	0.00045617449317225255	NaN
6.5	-0.0012716233875397307	0.500000625530013	0.0005390184985844215	-0.0005367278423523714	-0.0028164939246887654	-0.0005884378611035435	0.0003827595078027189	0.000466321
6.5125	-0.0007183745880079112	0.4999998470909044	0.0004991078171874415	-0.0005027351698030467	-0.003629990180573608	-2.687992881503687e-5	0.0003042957065983561	NaN
6.525	-0.0010463959625632228	0.5000001565883327	0.0004519297390274798	-0.00045051716891156214	-0.004077301760187385	-0.0003838591021219167	0.00022762467268798515	NaN
6.5375	-0.000773849188759054	0.4999999852877191	0.0003983999384961288	-0.00039857220977215313	-0.004500529761034547	-0.00014124943141310443	0.0001525432495022646	NaN
6.55	-0.000644654388615981	0.500000042531521	0.0003408474814603542	-0.0003409128073256122	-0.004744823607232307	-5.7010753714288815e-5	8.152911679691274e-5	0.000409173
6.5625	-0.0005284995048979263	0.5000000210763434	0.0002808623146657198	-0.00028093432258995273	-0.0048538379971960095	4.8343935462189435e-6	1.559117874323757e-5	NaN
6.575	-0.00044310545294280317	0.5000000282643766	0.00022017888964953394	-0.0002199564928396706	-0.004830607382502078	2.804262378697551e-5	-4.411671073710965e-5	NaN
6.5875	-0.00034282343219023284	0.5000000382796529	0.00016029759219135216	-0.00016025418279546429	-0.004703090437343959	6.199145334711734e-5	-9.684809444600545e-5	NaN
6.6	-0.00016024418898758484	0.500000039562198	0.00010255772009939775	-0.00010284247002488493	-0.0044794410135214026	0.00017552921374041307	-0.0001420336387142851	0.000395798
6.6125	-7.439425439890656e-5	0.5000000157955357	4.811030841801248e-5	-4.807323554032615e-5	-0.004159618463478762	0.0001899791412423152	-0.00017931924046317947	NaN
6.625	4.796230754490328e-6	0.500000015713142	-2.046366627572926e-6	2.180955680037954e-6	-0.0037762531071725146	0.00019898043664742313	-0.00020861612553880207	NaN
6.6375	7.788848549007429e-5	0.5000000212759718	-4.715500840274421e-5	4.718679640518311e-5	-0.0033447304779069247	0.00020462767393605126	-0.00023003206253076162	NaN
6.65	0.00020223255917022905	0.5000000184803323	-8.665246213817602e-5	8.645208970877256e-5	-0.002879187755926491	0.00026549823276963405	-0.0002438476870327541	0.00039691
6.6625	0.0002528475695951254	0.49999999993537986	-0.00012016208199849127	0.0001201740558769279	-0.002383409461638864	0.00025661080572341843	-0.0002504671064465191	NaN
6.675	0.00029546669922749327	0.4999999968571516	-0.00014746329666252795	0.00014752204667722987	-0.001883010370235212	0.00024586119180249446	-0.0002504599469167548	NaN
6.6875	0.0003301075422122757	0.49999999619685187	-0.00016853155076694345	0.00016853927312202507	-0.0013893617733943342	0.000233815081306756	-0.000244491050067582	NaN
6.7	0.00037597958929353224	0.4999999915082508	-0.00018348975772344473	0.0001834147750865531	-0.0009124865109857998	0.00024001411277824075	-0.00023329737102044347	0.000408241
6.7125	0.0003877549235999965	0.4999999826425765	-0.00019259055421306362	0.00019257950336118622	-0.00045873893992945614	0.000219029845115142	-0.00021765723207732983	NaN
6.725	0.0003926049924398453	0.4999999785138153	-0.00019619519171791783	0.0001961861280430614	-4.032837797419484e-5	0.00019851594005144206	-0.00019839074603898404	NaN
6.7375	0.0003910131652115129	0.49999997398668483	-0.00019476822971434876	0.00019475745575683797	0.0003373017652948304	0.00017871601765934373	-0.00017631829258738725	NaN
6.75	0.0003707232548748544	0.49999996951212916	-0.0001888445582478677	0.00018887603908179543	0.0006701277195035641	0.00014700057437887361	-0.0001522423904156006	0.000409584
6.7625	0.0003532400692602953	0.4999999698447005	-0.00017901011291858278	0.00017898736186495765	0.000952083915112733	0.00012474434380947553	-0.00012694010783879492	NaN
6.775	0.0003317194587299177	0.4999999663326497	-0.00016589385123137463	0.00016584311108204416	0.0011836733999086566	0.0001043253308526234	-0.00010113563188703761	NaN
6.7875	0.00030681815704463916	0.4999999607040988	-0.00015013421272000227	0.00015011469726866028	0.0013650686474096152	8.57198901106789e-5	-7.549094454360133e-5	NaN
6.8	0.0002494865470811901	0.49999995779025797	-0.00013236694623252107	0.00013245841029987536	0.0014974704759988951	3.915967202937221e-5	-5.05966909452691e-5	0.00042309
6.8125	0.00021832667667118103	0.49999996406389147	-0.00011321090384980196	0.00011318768853808211	0.0015769290391120685	2.3138678099271335e-5	-2.698223439995571e-5	NaN
6.825	0.00018630988403802479	0.49999996207281505	-9.327118303651198e-5	9.320916997797234e-5	0.0016121440059779736	9.2692257491978e-6	-5.078630984509794e-6	NaN
6.8375	0.00015399865277612	0.4999999575086271	-7.309767639548583e-5	7.30786152041252e-5	0.0016069240863400976	-2.640014917690308e-6	1.4766568182466802e-5	NaN
6.85	9.053434077908357e-5	0.4999999565463293	-5.319044512693467e-5	5.329227735533875e-5	0.0015655227685065943	-4.4165120538598086e-5	3.228963398968839e-5	0.000414684
6.8625	6.028455745100851e-5	0.49999996473184777	-3.399336319918226e-5	3.397721836542341e-5	0.0014866357292217215	-5.099771883394442e-5	4.729220149869735e-5	NaN
6.875	3.1540628616479914e-5	0.49999996437307587	-1.5903601108361868e-5	1.5853880414626276e-5	0.0013815863180386924	-5.615574033615838e-5	5.967283830482223e-5	NaN
6.8875	4.624389723876059e-6	0.4999999619585695	7.618550999767494e-7	-7.745618313472521e-7	0.00125536326926786	-5.987993844670542e-5	6.940108721799026e-5	NaN
6.9	-4.270784789189724e-5	0.4999999625847418	1.575100438223828e-5	-1.567471003951316e-5	0.001112875218093066	-8.490264919322352e-5	7.651188862860077e-5	0.000477562
6.9125	-6.274885522399468e-5	0.49999996942633734	2.8876007337692177e-5	-2.888237543728777e-5	0.0009549711275141827	-8.352497841744442e-5	8.108746374139642e-5	NaN
6.925	-8.020938377566337e-5	0.49999997025445814	4.000254716874492e-5	-4.00283915010739e-5	0.0007911013724331887	-8.131826364111528e-5	8.327526652742154e-5	NaN
6.9375	-9.502802493338177e-5	0.49999997002003704	4.9067435343203066e-5	-4.907192828714651e-5	0.0006254453557299507	-7.84792551441927e-5	8.326294106705048e-5	NaN
6.95	-0.00011671890299614859	0.49999997149136577	5.606178252744786e-5	-5.602651342727311e-5	0.0004617828290019655	-8.470509667697769e-5	8.127064141271389e-5	0.00040776
6.9625	-0.00012368254001616515	0.49999997527597995	6.102571795986522e-5	-6.1023636651865885e-5	0.00030210838144373965	-7.836853919937373e-5	7.753889483745698e-5	NaN
6.975	-0.00012817918832048398	0.4999999766211414	6.404037114915526e-5	-6.404231069337459e-5	0.00015163883421987276	-7.202209700654278e-5	7.23319002973943e-5	NaN
6.9875	-0.00013033812694230565	0.49999997789416034	6.522944929549429e-5	-6.522711590280777e-5	1.2693792319655654e-5	-6.577108824011998e-5	6.592104321628227e-5	NaN
7.0	-0.0001282836722509158	0.4999999794535558	6.474668379988013e-5	-6.474958570800004e-5	-0.00011288985899632312	-5.766381387510695e-5	5.857827341620105e-5	0.000410526
7.0125	-0.00012443919794882875	0.4999999800264263	6.276929758318046e-5	-6.276232375529373e-5	-0.00022299820996240943	-5.0080967275489735e-5	5.057175494401534e-5	NaN
7.025	-0.00011898611216453012	0.49999998128406914	5.949425686129066e-5	-5.947986765871867e-5	-0.0003168545626675177	-4.302980724710053e-5	4.2158484899561034e-5	NaN
7.0375	-0.00011213795934104275	0.4999999831434763	5.512881209762382e-5	-5.512273311307324e-5	-0.00039409870687034704	-3.6522093470711464e-5	3.35786704708276e-5	NaN
7.05	-9.512849076400317e-5	0.499999984265326	4.988474316992842e-5	-4.991181279890699e-5	-0.00045475438882284326	-2.156944974630832e-5	2.5051906209924898e-5	0.000409564
7.0625	-8.540129829956538e-5	0.4999999825451232	4.397307920105244e-5	-4.396510517158303e-5	-0.0004973008744537664	-1.5576547656386496e-5	1.677932403477713e-5	NaN
7.075	-7.514077039854882e-5	0.49999998334567775	3.760434787747338e-5	-3.758379739991793e-5	-0.0005241267069677635	-1.0302384236307184e-5	8.931537419013527e-6	NaN
7.0875	-6.454799444917134e-5	0.49999998499976833	3.097486737846637e-5	-3.096825776575736e-5	-0.0005362740211610227	-5.6934875830407975e-6	1.6519446089547885e-6	NaN
7.1	-4.3112677763590344e-5	0.4999999854776011	2.4267288630168787e-5	-2.430164340298341e-5	-0.000534982006053319	9.00802995416566e-6	-4.9440395945980254e-6	0.000410927
7.1125	-3.260919451791536e-5	0.49999998279668945	1.7647815955590396e-5	-1.7641717904878004e-5	-0.0005196029682928671	1.2051877738191737e-5	-1.0763244361798728e-5	NaN
7.125	-2.244859601239622e-5	0.4999999830424597	1.1269004757474215e-5	-1.1250933531296208e-5	-0.0004938470959509676	1.4482386508350307e-5	-1.5746041047356684e-5	NaN
7.1375	-1.2759894409014932e-5	0.4999999840360796	5.2576157305068615e-6	-5.252757261251492e-6	-0.00045934718677418507	1.637891656449418e-5	-1.9858222282403955e-5	NaN
7.15	4.774359892134412e-6	0.4999999839387909	-2.808761058540203e-7	2.526475971863232e-7	-0.0004177476367239461	2.624458940459329e-5	-2.3089518404762038e-5	0.000421727
7.1625	1.2451062702215903e-5	0.49999998147815394	-5.262533957810856e-6	5.265461537904397e-6	-0.00036918037633598504	2.638298073378273e-5	-2.5447322110938243e-5	NaN
7.175	1.931788100881469e-5	0.49999998128118317	-9.621375387913284e-6	9.632075648607838e-6	-0.0003170455523585767	2.617217408285284e-5	-2.6963899177543362e-5	NaN
7.1875	2.5334165865340385e-5	0.49999998152499747	-1.3316632412453442e-5	1.33187962911186e-5	-0.00026284545150022094	2.5683333052233275e-5	-2.7687680973130676e-5	NaN
7.2	3.4733503168622003e-5	0.49999998108059296	-1.632706767095711e-5	1.6311834337480845e-5	-0.00020796837437908987	2.9236024298853832e-5	-2.768077213687109e-5	0.000408131
7.2125	3.811322732321372e-5	0.4999999795465042	-1.864948588329697e-5	1.8649399410993805e-5	-0.00015301678015324028	2.742070048018841e-5	-2.7014316726037605e-5	NaN
7.225	4.063341621909423e-5	0.4999999791211003	-2.029577184294597e-5	2.0298227640648388e-5	-0.00010010677507244119	2.5540740882212787e-5	-2.5770731344608506e-5	NaN
7.2375	4.2324415506756785e-5	0.4999999787946084	-2.1294632580500727e-5	2.1294337832097237e-5	-5.017757372448969e-5	2.3639311508333012e-5	-2.4037378529036007e-5	NaN
7.25	4.33904599933251e-5	0.49999997826323617	-2.168694713782071e-5	2.1685095234914508e-5	-4.008072683443373e-6	2.1913784537949645e-5	-2.190420320827608e-5	0.000410356
7.2625	4.2872031177083944e-5	0.4999999778255559	-2.1523606529809935e-5	2.152156640243037e-5	3.768139743339991e-5	1.9391032108116778e-5	-1.9461650009404505e-5	NaN
7.275	4.17345121602488e-5	0.49999997738515756	-2.0863901538721328e-5	2.0860158052963868e-5	7.429102873885389e-5	1.7011220612864528e-5	-1.679891514857319e-5	NaN
7.2875	4.0045272656978735e-5	0.4999999767875339	-1.9773084459023083e-5	1.9771267306908983e-5	0.00010555010736477361	1.4785399767101524e-5	-1.4001194770968026e-5	NaN
7.3	3.5295180934973574e-5	0.49999997636781907	-1.8319875666886104e-5	1.8327407697909184e-5	0.0001313277572092155	1.0138729862185182e-5	-1.114815697047207e-5	0.000405887
7.3125	3.237921767502343e-5	0.4999999767898587	-1.6574548471690195e-5	1.65718723764505e-5	0.00015105502544037657	7.952483975673344e-6	-8.314197652376583e-6	NaN
7.325	2.9198897412470555e-5	0.49999997647952243	-1.4608716338514446e-5	1.4602087417278393e-5	0.0001653193255213499	6.000205068081965e-6	-5.564630955444599e-6	NaN
7.3375	2.5824521909364178e-5	0.49999997589355427	-1.2490921509648317e-5	1.248868101009737e-5	0.00017437535467808147	4.268322456006572e-6	-2.956161621028918e-6	NaN
7.35	1.8760642133749504e-5	0.49999997568057797	-1.0286351409938071e-5	1.0297658485726932e-5	0.0001785597587498185	-8.221238069679904e-7	-5.363916740701891e-7	0.000410556
7.3625	1.5195210197464194e-5	0.49999997653362344	-8.055692919937684e-6	8.053449021428492e-6	0.0001775838457418393	-2.092598802539945e-6	1.6544678791253897e-6	NaN
7.375	1.1682574565970342e-5	0.49999997640737276	-5.855907038756735e-6	5.84948758690789e-6	0.00017262875999157485	-3.14360854049944e-6	3.5875512926315343e-6	NaN
7.3875	8.27262863864331e-6	0.499999976015232	-3.7359221064198992e-6	3.7341151646326933e-6	0.00016421363065603246	-4.0005953201030715e-6	5.242896644563747e-6	NaN
7.4	1.9321500962079565e-6	0.4999999760058084	-1.7378928257791316e-6	1.7480888864173536e-6	0.00015287544936458657	-7.765462157167898e-6	6.6091023455133785e-6	0.000479235
7.4125	-9.274114563800194e-7	0.49999997687113396	1.0307571903534539e-7	-1.0432263342445768e-7	0.0001386014581011962	-8.030364644217764e-6	7.681202342956514e-6	NaN
7.425	-3.5424867160294755e-6	0.49999997690599285	1.7577504747451953e-6	-1.7619927360404136e-6	0.0001225878004314335	-8.155059602423604e-6	8.463459159625443e-6	NaN
7.4375	-5.892448065358073e-6	0.4999999767658401	3.2056401485402577e-6	-3.206588035473227e-6	0.0001053624845505765	-8.164709226514824e-6	8.966403857571409e-6	NaN
7.45	-9.743020695457417e-6	0.499999976893205	4.433122229132225e-6	-4.426895798401967e-6	8.742358253099753e-5	-9.862151188667322e-6	9.206051643429831e-6	0.000412119
7.4625	-1.1230112249368567e-5	0.49999997749168196	5.433059606462693e-6	-5.433255053050491e-6	6.894376015604828e-5	-9.381932724432587e-6	9.202180608247797e-6	NaN
7.475	-1.2424395254753633e-5	0.4999999776213624	6.20373227076924e-6	-6.20519567357232e-6	5.074899637336271e-5	-8.858147392596174e-6	8.979474141982815e-6	NaN
7.4875	-1.3331032429801569e-5	0.49999997769136867	6.749850742020614e-6	-6.749932825217403e-6	3.320538336796499e-5	-8.307779539718347e-6	8.565160449332823e-6	NaN
7.5	-1.432164277981483e-5	0.4999999778681792	7.080874595643908e-6	-7.07923557138e-6	1.6627170472261424e-5	-8.107020072992424e-6	7.988187557196957e-6	0.000409784
7.5125	-1.443415428181777e-5	0.49999997810111685	7.2103174920730606e-6	-7.209759717781283e-6	1.2540446053726997e-6	-7.289604883515868e-6	7.278314156208324e-6	NaN
7.525	-1.4315122884292346e-5	0.499999978251923	7.155090114261755e-6	-7.154262049339161e-6	-1.2593742778148866e-5	-6.505986210489444e-6	6.465804110800356e-6	NaN
7.5375	-1.3985022279477812e-5	0.4999999784378241	6.934971483426594e-6	-6.9344583967859506e-6	-2.4772836503959077e-5	-5.76237638448599e-6	5.580210001236188e-6	NaN
7.55	-1.2781064633334566e-5	0.4999999785909613	6.571587578962512e-6	-6.573484575011305e-6	-3.518965282272978e-5	-4.377718111541313e-6	4.64978355403541e-6	0.000410145
7.5625	-1.1954323681780195e-5	0.49999997850962513	6.087732354799223e-6	-6.086856698376711e-6	-4.36366020373183e-5	-3.5983636774629327e-6	3.7013891203366437e-6	NaN
7.575	-1.1009872034547178e-5	0.49999997862640494	5.507189738899291e-6	-5.505118581903749e-6	-5.0227592243701216e-5	-2.892918655970966e-6	2.759343539248083e-6	NaN
7.5875	-9.971743314943962e-6	0.4999999788294214	4.853359288355005e-6	-4.852618011445297e-6	-5.50112174586986e-5	-2.2585419956463374e-6	1.845338123703107e-6	NaN
7.6	-7.707809569599388e-6	0.49999997891834513	4.148993186776699e-6	-4.152611704446623e-6	-5.8068668808050696e-5	-5.356270871341295e-7	9.781911429398513e-7	0.000410706
7.6125	-6.526362568819379e-6	0.4999999786562792	3.415743488201844e-6	-3.414937092888792e-6	-5.9279407078063274e-5	-2.8896307871295463e-8	1.7432950595466665e-7	NaN
7.625	-5.339424200249506e-6	0.4999999787135916	2.6743555525312695e-6	-2.672125337131727e-6	-5.900652226455156e-5	4.0104029463890245e-7	-5.535645466637583e-7	NaN
7.6375	-4.165732005881336e-6	0.49999997886335806	1.9431744922080784e-6	-1.942518734714049e-6	-5.740933740481322e-5	7.620722738830009e-7	-1.1958583767490736e-6	NaN
7.65	-1.9243477949630666e-6	0.49999997888182285	1.2384642049653584e-6	-1.242064646066167e-6	-5.4658127643349474e-5	2.159939488557274e-6	-1.7459129984369373e-6	0.000413451
7.6625	-8.851082027724787e-7	0.49999997858422385	5.742471608282969e-7	-5.737424867981283e-7	-5.072786771715358e-5	2.326483405317636e-6	-2.199380948406267e-6	NaN
7.675	8.411680331129466e-8	0.4999999785842403	-3.731947406828375e-8	3.894568191867365e-8	-4.603007796812793e-5	2.4387351757352736e-6	-2.555256610843e-6	NaN
7.6875	9.740238806393895e-7	0.4999999786514236	-5.870412350680034e-7	5.87432441937784e-7	-4.074624499836424e-5	2.505396178616546e-6	-2.8148938351816955e-6	NaN
7.7	2.4884819972352543e-6	0.4999999786177098	-1.068086112584037e-6	1.0656414410505337e-6	-3.50511009395198e-5	3.2454978050397505e-6	-2.9817682924109488e-6	0.000446223
7.7125	3.1040751304866927e-6	0.49999997839130444	-1.4759015794380239e-6	1.476047593050533e-6	-2.899035234009134e-5	3.1355258591209095e-6	-3.060853520975526e-6	NaN
7.725	3.622268034804813e-6	0.4999999783536548	-1.8078378822171397e-6	1.8085504202282562e-6	-2.287660944622549e-5	3.003301305780282e-6	-3.059138403288583e-6	NaN
7.7375	4.042913879816855e-6	0.49999997834521226	-2.0636363952091367e-6	2.0637294238521604e-6	-1.684826741730524e-5	2.855294361664567e-6	-2.984768042664847e-6	NaN
7.75	4.59841148819476e-6	0.49999997828791237	-2.244835238646481e-6	2.2439269408194596e-6	-1.1027474167787887e-5	2.9279132041002705e-6	-2.8467621953251973e-6	0.000406067
7.7625	4.739964742195943e-6	0.4999999781802331	-2.3545528182308597e-6	2.354416696640631e-6	-5.491906764485926e-6	2.67112719730858e-6	-2.6546409330991953e-6	NaN
7.775	4.7970619198279745e-6	0.49999997812978764	-2.397230417951984e-6	2.397116024755814e-6	-3.898436330701621e-7	2.420217763991809e-6	-2.418427476696983e-6	NaN
7.7875	4.775621799830691e-6	0.4999999780743183	-2.3785650775944687e-6	2.3784325593930843e-6	4.212613169632672e-6	2.1781333556167077e-6	-2.148143039453165e-6	NaN
7.8	4.524312095416977e-6	0.4999999780197202	-2.305107903181458e-6	2.3054980308428893e-6	8.266686362299261e-6	1.7889463737345261e-6	-1.8535858430371965e-6	0.000412289
7.8125	4.3093078674621185e-6	0.4999999780242897	-2.1840286394958217e-6	2.1837503183665782e-6	1.1698363430353488e-5	1.517242650717159e-6	-1.544239784173921e-6	NaN
7.825	4.045188337756555e-6	0.49999997798146006	-2.023018457620417e-6	2.02239686915857e-6	1.4514489798854335e-5	1.2680379990575591e-6	-1.2289380934878664e-6	NaN
7.8375	3.739978037165306e-6	0.4999999779127037	-1.8298790444549e-6	1.8296403766725306e-6	1.67174825372405e-5	1.0410285685562696e-6	-9.157513313033833e-7	NaN
7.85	3.0381995782454404e-6	0.4999999778772274	-1.6123751915662823e-6	1.6134948238107876e-6	1.832228758395777e-5	4.7194580006884874e-7	-6.118764358877629e-7	0.000410917
7.8625	2.6571397348264965e-6	0.499999977954126	-1.378061694236197e-6	1.3777783309278582e-6	1.928081541050895e-5	2.767590025521729e-7	-3.2376042182003576e-7	NaN
7.875	2.2657981195608527e-6	0.4999999779299098	-1.134322322146793e-6	1.1335648382362425e-6	1.969969897360964e-5	1.0784893469690896e-7	-5.664796101224898e-8	NaN
7.8875	1.87103436851591e-6	0.4999999778742638	-8.878634871318837e-7	8.876308745327574e-7	1.962562490061845e-5	-3.7129000849006734e-8	1.8523662003438446e-7	NaN
7.9	1.0961243612136898e-6	0.49999997786262756	-6.447807998190457e-7	6.460242171591781e-7	1.91106756631094e-5	-5.436549904271773e-7	3.986927190908024e-7	0.000411267
7.9125	7.269822015103911e-7	0.49999997796263645	-4.1048193465914366e-7	4.102852834720695e-7	1.8139079287561065e-5	-6.265352049148538e-7	5.813177175812686e-7	NaN
7.925	3.763501072542656e-7	0.49999997795834833	-1.8980272925403857e-7	1.891965803867978e-7	1.684918066201616e-5	-6.890038675573725e-7	7.318919624700855e-7	NaN
7.9375	4.814240537699638e-8	0.49999997792899914	1.3401001966464096e-8	-1.3555731897567002e-8	1.530193192727657e-5	-7.340023229438184e-7	8.500613439220195e-7	NaN
7.95	-5.286420828166826e-7	0.49999997793672973	1.9606741525997943e-7	-1.9513767690528028e-7	1.3557278336897034e-5	-1.038482879430048e-6	9.362688926556514e-7	0.000434711
7.9625	-7.72671560413857e-7	0.49999997802015533	3.55918189913439e-7	-3.559953680403077e-7	1.1625700977084756e-5	-1.0212126431819567e-6	9.91533688120941e-7	NaN
7.975	-9.851470965337128e-7	0.49999997803032836	4.913286169378849e-7	-4.916427157920171e-7	9.622435719975907e-6	-9.938710381804427e-7	1.0176692018173667e-6	NaN
7.9875	-1.165333647705254e-6	0.49999997802758833	6.015415905283666e-7	-6.015959692212118e-7	7.598446433906468e-6	-9.588568930471785e-7	1.0169777076080988e-6	NaN
8.0	-1.4286422202428772e-6	0.4999999780455927	6.864621225336617e-7	-6.860339495477293e-7	5.599801476918452e-6	-1.0337979474949074e-6	9.92156430285938e-7	0.000491729
8.0125	-1.5129056380991779e-6	0.49999997809161334	7.465926452096604e-7	-7.465667737511927e-7	3.650908121802364e-6	-9.561860866817082e-7	9.461497510763886e-7	NaN
8.025	-1.5670662363213867e-6	0.49999997810805946	7.829352958413042e-7	-7.829576398820557e-7	1.8152014205942915e-6	-8.784990703102341e-7	8.821886508745436e-7	NaN
8.0375	-1.5927124225064272e-6	0.4999999781236801	7.97010277777886e-7	-7.969814200698814e-7	1.2088841269262808e-7	-8.020171998965625e-7	8.035899866304117e-7	NaN
8.05	-1.5663191991777702e-6	0.49999997814271707	7.907028856086658e-7	-7.90740423534204e-7	-1.4097200168959707e-6	-7.022733347649758e-7	7.136757292772242e-7	0.000411257
8.0625	-1.5187978240408798e-6	0.49999997814953046	7.661837052529494e-7	-7.660983188341375e-7	-2.7508173590840853e-6	-6.096570025343698e-7	6.157203032042075e-7	NaN
8.075	-1.4516913081653417e-6	0.49999997816487496	7.25863104803535e-7	-7.256865805384194e-7	-3.893170858707147e-6	-5.235598429741506e-7	5.128599069290953e-7	NaN
8.0875	-1.3676106064957967e-6	0.49999997818760117	6.72275175645579e-7	-6.722007745229649e-7	-4.83249301351578e-6	-4.4412019527001124e-7	4.080244897841022e-7	NaN
8.1	-1.1591827183228577e-6	0.4999999782012689	6.08007873895795e-7	-6.083395960386137e-7	-5.569177030802165e-6	-2.6124591668253136e-7	3.038912516880954e-7	0.000413431
8.1125	-1.0401374543032345e-6	0.49999997818014663	5.356386458776133e-7	-5.355412688688406e-7	-6.084695571197973e-6	-1.8819201573209926e-7	2.0291124431001816e-7	NaN
8.125	-9.146427855845125e-7	0.499999978189892	4.5773769393603453e-7	-4.5748653733599816e-7	-6.4083761738482165e-6	-1.2392068720840702e-7	1.07161973165629e-7	NaN
8.1375	-7.851519386139954e-7	0.4999999782100683	3.7670043491598573e-7	-3.766197359154943e-7	-6.553015761359002e-6	-6.777538310783298e-8	1.8388207627868892e-8	NaN
8.15	-5.232923137521931e-7	0.4999999782158645	2.9475446963893053e-7	-2.951741683966803e-7	-6.533805960743409e-6	1.1163976460314448e-7	-6.200722412395935e-8	0.000408702
8.1625	-3.950563186986887e-7	0.49999997818309105	2.1392579874086307e-7	-2.138514770131006e-7	-6.342890206134945e-6	1.486254490334291e-7	-1.3289318758894303e-7	NaN
8.175	-2.710537555846605e-7	0.49999997818605985	1.360731106420683e-7	-1.3585269289906053e-7	-6.0256241139970485e-6	1.7813139124224654e-7	-1.9354809199944477e-7	NaN
8.1875	-1.5285527217256762e-7	0.49999997819815006	6.273963070725268e-8	-6.268043117346577e-8	-5.601968406358351e-6	2.0112751613153245e-7	-2.43560508374124e-7	NaN
8.2	6.093012547707208e-8	0.49999997819693076	-4.791626124075117e-9	4.447442825158363e-9	-5.0920151564728545e-6	3.212674707885022e-7	-2.828109380456744e-7	0.000411367
8.2125	1.5446575732290836e-7	0.49999997816691133	-6.550079778973562e-8	6.553635230162877e-8	-4.497417827144181e-6	3.2279513203277703e-7	-3.11395193518844e-7	NaN
8.225	2.3809091160521278e-7	0.49999997816448294	-1.1858739042574219e-7	1.1871757561274039e-7	-3.85965733498899e-6	3.200755174118999e-7	-3.297121765921385e-7	NaN
8.2375	3.1131452299985875e-7	0.4999999781674169	-1.6355861579239262e-7	1.6358487580097814e-7	-3.1970615367559207e-6	3.139768471101885e-7	-3.3835757314363514e-7	NaN
8.25	4.255797086547119e-7	0.4999999781619737	-2.0015995513144213e-7	1.999747567742813e-7	-2.526560145344976e-6	3.569860794383694e-7	-3.3809337805314e-7	0.000406237
8.2625	4.6658984004938223e-7	0.49999997814330194	-2.2835689567294658e-7	2.2835567310397122e-7	-1.855532168079984e-6	3.3472183968557017e-7	-3.29791431625677e-7	NaN
8.275	4.971068771805061e-7	0.49999997813809716	-2.4829881437074463e-7	2.4832832943271496e-7	-1.209732963429411e-6	3.1168466184612055e-7	-3.144603981001894e-7	NaN
8.2875	5.175048231846216e-7	0.499999978134081	-2.6033993374600435e-7	2.603361995330936e-7	-6.005941960390128e-7	2.883995218455566e-7	-2.93168682249893e-7	NaN
8.3	5.300528237351434e-7	0.4999999781275907	-2.649826253468263e-7	2.649607668213631e-7	-3.758824667743225e-8	2.670466457410067e-7	-2.670155909730628e-7	0.000410877
8.3125	5.235090469099859e-7	0.49999997812230973	-2.628510079574731e-7	2.628259999111325e-7	4.7048679855500797e-7	2.3621773347399293e-7	-2.3710605492345873e-7	NaN
8.325	5.094225520930732e-7	0.49999997811693414	-2.546713469655977e-7	2.546253139983334e-7	9.163946592910223e-7	2.0714471581160658e-7	-2.045290726237575e-7	NaN
8.3375	4.886180995237966e-7	0.49999997810962493	-2.4124206421311294e-7	2.4121980238819876e-7	1.2968684647783438e-6	1.7996113696712392e-7	-1.703243263136493e-7	NaN
8.35	4.303210918214222e-7	0.49999997810450875	-2.234034242276779e-7	2.234958712085123e-7	1.6103468256614825e-6	1.230871856785128e-7	-1.3546357807235126e-7	0.000422909
8.3625	3.945990380792615e-7	0.4999999781097074	-2.0201417583698176e-7	2.0198148018538458e-7	1.8498943254729679e-6	9.642305296928258e-8	-1.0085392372619567e-7	NaN
8.375	3.556704445939838e-7	0.49999997810592706	-1.7794903168540133e-7	1.7786796601338142e-7	2.022746026649244e-6	7.261968519484166e-8	-6.729118322322277e-8	NaN
8.3875	3.143933038169543e-7	0.499999978098776	-1.5204471900948602e-7	1.5201735157892987e-7	2.132039778609925e-6	5.150988375030831e-8	-3.546584368158733e-8	NaN
8.4	2.2805156012534272e-7	0.4999999780961883	-1.2509664095103842e-7	1.252348495850592e-7	2.181910101069745e-6	-1.0642614715343227e-8	-5.957097393246467e-9	0.000410145
8.4125	1.8449992535088772e-7	0.49999997810662355	-9.784493661497373e-8	9.781757534125841e-8	2.1688493190576492e-6	-2.6097814581368435e-8	2.0746187433893073e-8	NaN
8.425	1.416105456880956e-7	0.49999997810509283	-7.098398986262303e-8	7.090565252513575e-8	2.1073058531445408e-6	-3.8875011200556275e-8	4.429373411343247e-8	NaN
8.4375	9.999087034056307e-8	0.4999999781003175	-4.5109871762895993e-8	4.508784329795846e-8	2.003630418200659e-6	-4.928575470382967e-8	6.444395289701088e-8	NaN
8.45	2.2646814517553318e-8	0.49999997810021385	-2.073579262948255e-8	2.0860169898523657e-8	1.864387866346145e-6	-9.51615244309699e-8	8.105970012839893e-8	0.000409824
8.4625	-1.2214495171930016e-8	0.4999999781107756	1.7112177582824763e-9	-1.7263797050157233e-9	1.689438010065659e-6	-9.833889199032857e-8	9.408232425527173e-8	NaN
8.475	-4.408104560266184e-8	0.49999997811121005	2.1875916132373055e-8	-2.1927571335233973e-8	1.4933801887670613e-6	-9.980924408331505e-8	1.0356568832116666e-7	NaN
8.4875	-7.270300441946185e-8	0.4999999781095135	3.95097898386543e-8	-3.952131095804221e-8	1.2826592362802385e-6	-9.987997374799204e-8	1.0964001587469524e-7	NaN
8.5	-1.1956015489457105e-7	0.49999997811107555	5.444816367672686e-8	-5.4372392301308556e-8	1.0633518263678234e-6	-1.204820575643893e-7	1.1250229214274957e-7	0.000407109
8.5125	-1.3763357125390213e-7	0.49999997811836494	6.660548423687727e-8	-6.660781109571271e-8	8.375756402189545e-7	-1.1457969344957505e-7	1.1239527942768221e-7	NaN
8.525	-1.5213067395472859e-7	0.499999978119953	7.596228756841232e-8	-7.59799936432033e-8	6.153909942871016e-7	-1.0815101201445457e-7	1.0962136799756486e-7	NaN
8.5375	-1.6311579435941967e-7	0.4999999781208191	8.257746428015778e-8	-8.257841792935042e-8	4.012569884589653e-7	-1.0140273982993546e-7	1.0451379996510719e-7	NaN
8.55	-1.7504711805442094e-7	0.49999997812297975	8.656774890212324e-8	-8.65480001638116e-8	1.9899875498422918e-7	-9.884705314978926e-8	9.742659876961612e-8	0.000466802
8.5625	-1.7634401346454355e-7	0.4999999781258024	8.809922010423737e-8	-8.809237043670537e-8	1.154537938422114e-8	-8.885200275581768e-8	8.872351784304279e-8	NaN
8.575	-1.7481821607232567e-7	0.499999978127644	8.737930414857051e-8	-8.736907037472903e-8	-1.5722266478025168e-7	-7.927356712902356e-8	7.877423136674194e-8	NaN
8.5875	-1.707207986719753e-7	0.49999997812991953	8.465023742517473e-8	-8.464394243716644e-8	-3.055681137538606e-7	-7.01873143196081e-8	6.793955221862206e-8	NaN
8.6	-1.5590482009165034e-7	0.49999997813178715	8.017663616795032e-8	-8.01999843124815e-8	-4.3236102741668643e-7	-5.322206235350114e-8	5.656424814703598e-8	0.00041328
8.6125	-1.4576240106239814e-7	0.49999997813077707	7.423721178270092e-8	-7.422650738324776e-8	-5.350696624692113e-7	-4.371227123075138e-8	4.497603250159755e-8	NaN
8.625	-1.3418969081653828e-7	0.4999999781322003	6.71226240442243e-8	-6.70972768135366e-8	-6.151082853093121e-7	-3.5106783166917456e-8	3.347135721662754e-8	NaN
8.6375	-1.21480233319062e-7	0.49999997813467917	5.9118661287935976e-8	-5.9109601207737815e-8	-6.730806818633726e-7	-2.7370436654428818e-8	2.2314523932540118e-8	NaN
8.65	-9.379042330660656e-8	0.4999999781357608	5.050307169298082e-8	-5.054733153414299e-8	-7.099874993057515e-7	-6.3237418085644805e-9	1.1734681572095244e-8	0.000460259
8.6625	-7.935152358889531e-8	0.4999999781325524	4.154005108608502e-8	-4.153021225655632e-8	-7.243623342137964e-7	-1.5446995322157336e-10	1.9317379862021207e-9	NaN
8.675	-6.485158649988944e-8	0.4999999781332485	3.248262342121492e-8	-3.245539551832935e-8	-7.206505785147164e-7	5.077639101205179e-9	-6.940169440475144e-9	NaN
8.6875	-5.0519456776578114e-8	0.49999997813507346	2.35544067189308e-8	-2.354640831222892e-8	-7.008028148426406e-7	9.468697907468116e-9	-1.4764145565835428e-8	NaN
8.7	-2.3165074829196256e-8	0.49999997813529484	1.49535380132079e-8	-1.4997478699036554e-8	-6.669021644146617e-7	2.6511316419402716e-8	-2.1459839622298288e-8	0.000412159
8.7125	-1.0489164922357215e-8	0.49999997813166075	6.850735037891597e-9	-6.844592795133656e-9	-6.186485779863657e-7	2.8525153928067462e-8	-2.697486280145433e-8	NaN
8.725	1.3278240945706625e-9	0.4999999781316579	-6.061033902281052e-10	6.259169817845762e-10	-5.610671908550458e-7	2.987740103724847e-8	-3.129759008186041e-8	NaN
8.7375	1.2173361441910699e-8	0.499999978132473	-7.305269269511138e-9	7.310030255918447e-9	-4.963742426302938e-7	3.067479180276753e-8	-3.444515551970784e-8	NaN
8.75	3.0616562082853396e-8	0.499999978132059	-1.3163902505931876e-8	1.3134129340139515e-8	-4.267026415549184e-7	3.967097010356964e-8	-3.6460540411808384e-8	0.000410887
8.7625	3.810620059217065e-8	0.4999999781292996	-1.812696720767947e-8	1.8128729070375715e-8	-3.5261405449307966e-7	3.831340235543507e-8	-3.7404964049330734e-8	NaN
8.775	4.4405655367817645e-8	0.49999997812883784	-2.2162651420189655e-8	2.2171297592251385e-8	-2.779183640008827e-7	3.668611270361216e-8	-3.736416815763297e-8	NaN
8.7875	4.951334626819359e-8	0.4999999781287309	-2.5268294772760684e-8	2.5269412575631516e-8	-2.0430231735915122e-7	3.486765419523794e-8	-3.643793925793178e-8	NaN
8.8	5.623987577490102e-8	0.49999997812802993	-2.7463135326262932e-8	2.7452135868180084e-8	-1.3325367302408537e-7	3.571693090397337e-8	-3.473666999349675e-8	0.000411818
8.8125	5.7941216051327244e-8	0.4999999781267224	-2.8785658038032174e-8	2.878398083690488e-8	-6.572235984064528e-8	3.2574797926135915e-8	-3.237680317486016e-8	NaN
8.825	5.861245873283007e-8	0.4999999781261061	-2.929046208491829e-8	2.9289020464029307e-8	-3.508872714812013e-9	2.950589964997099e-8	-2.9480838839105697e-8	NaN
8.8375	5.832616164198029e-8	0.49999997812542657	-2.9047409470618272e-8	2.904577850105137e-8	5.25839676118649e-8	2.6546016825111943e-8	-2.6171188271602756e-8	NaN
8.85	5.521415839728233e-8	0.49999997812476016	-2.813673383194056e-8	2.8141568943994625e-8	1.019650427287902e-7	2.1770407231390617e-8	-2.2567479941487428e-8	0.000406438
8.8625	5.25703535684279e-8	0.4999999781248223	-2.6646165123462042e-8	2.6642759764714098e-8	1.4373107474284033e-7	1.84535779170861e-8	-1.8785461012105494e-8	NaN
8.875	4.9328960271701844e-8	0.49999997812429997	-2.4669753407807363e-8	2.466213909088227e-8	1.7797437771918997e-7	1.5412153539421694e-8	-1.4932873108899884e-8	NaN
8.8875	4.558815690157881e-8	0.4999999781234601	-2.2302833454396695e-8	2.2299914676999597e-8	2.04728179927829e-7	1.264237686833211e-8	-1.1108107507611612e-8	NaN
8.9	3.699806917212332e-8	0.4999999781230281	-1.9640240541108145e-8	1.9653946131990733e-8	2.2417846045150036e-7	5.6868430966545684e-9	-7.398856960642048e-9	0.000412319
8.9125	3.233811143653688e-8	0.4999999781239706	-1.6774200789270934e-8	1.6770742273606404e-8	2.3573972521793112e-7	3.3089034515980566e-9	-3.88363729502617e-9	NaN
8.925	2.755473867932247e-8	0.49999997812367625	-1.3794814489166383e-8	1.378556197061553e-8	2.4071895168208425e-7	1.251791221238557e-9	-6.262592786615924e-10	NaN
8.9375	2.2731809193131476e-8	0.4999999781229976	-1.0783871532442346e-8	1.0781032737420638e-8	2.396884047002017e-7	-5.130205886996534e-10	2.321933386190388e-9	NaN
8.95	1.3270069939715421e-8	0.499999978122857	-7.815674564920032e-9	7.830857666211917e-9	2.332858176759101e-7	-6.6916502456438235e-9	4.922100366737833e-9	0.000420745
8.9625	8.765500017682987e-9	0.49999997812407887	-4.9561041329595855e-9	4.953708507493812e-9	2.2132044494606727e-7	-7.696871627006323e-9	7.145142482891198e-9	NaN
8.975	4.488283498093587e-9	0.49999997812402774	-2.264038969942192e-9	2.2566494966567575e-9	2.0548257663541035e-7	-8.45345998360451e-9	8.976398026079008e-9	NaN
8.9875	4.863620457509003e-10	0.49999997812367086	2.1361958367414357e-10	-2.155029280252086e-10	1.8651689490898492e-7	-8.997013561491108e-9	1.0411759849716384e-8	NaN
9.0	-6.542200706119155e-9	0.4999999781237665	2.4396711558729253e-9	-2.4283421189615854e-9	1.6515540534827013e-7	-1.2701939665267618e-8	1.1456837611333685e-8	0.000422188
9.0125	-9.513616945243941e-9	0.49999997812478364	4.386482733030343e-9	-4.3874179997013075e-9	1.4152757775260148e-7	-1.2485632988677911e-8	1.2124258916843521e-8	NaN
9.025	-1.209912869660559e-8	0.4999999781249086	6.034403691912064e-9	-6.038220781688445e-9	1.1703849913171929e-7	-1.2146909869766548e-8	1.24363254008891e-8	NaN
9.0375	-1.4290106993722082e-8	0.4999999781248768	7.374365886411101e-9	-7.375024381291204e-9	9.23096173121426e-8	-1.1715182712662294e-8	1.2421283461021667e-8	NaN
9.05	-1.7486298820303467e-8	0.49999997812509694	8.405374531880355e-9	-8.400176442217635e-9	6.790245363692322e-8	-1.261704996720584e-8	1.2112177241036104e-8	0.000413462
9.0625	-1.8505829629417897e-8	0.49999997812565655	9.133716433839631e-9	-9.13339516754892e-9	4.411562653264133e-8	-1.1666447041566326e-8	1.154504941799998e-8	NaN
9.075	-1.9158052416544706e-8	0.4999999781258576	9.571768280874026e-9	-9.572024809124324e-9	2.1720500729778917e-8	-1.0715493645368885e-8	1.0759412182352239e-8	NaN
9.0875	-1.946248206193978e-8	0.4999999781260493	9.738210425791321e-9	-9.737853609171331e-9	1.0600590643415721e-9	-9.779751524114212e-9	9.79580350468867e-9	NaN
9.1	-1.9124270192935937e-8	0.4999999781262817	9.656162472367042e-9	-9.65664635321832e-9	-1.759471275848209e-8	-8.552698776276548e-9	8.694802055754633e-9	0.000411147
9.1125	-1.8536947127829963e-8	0.49999997812636265	9.352208646626881e-9	-9.35116329220003e-9	-3.3928782700813947e-8	-7.421487135187607e-9	7.496389837888869e-9	NaN
9.125	-1.771119886272002e-8	0.4999999781265499	8.855845258008334e-9	-8.85367969399943e-9	-4.7832464034929697e-8	-6.370231038904246e-9	6.238838326756606e-9	NaN
9.1375	-1.667892016351538e-8	0.4999999781268277	8.198056683126448e-9	-8.197146303127615e-9	-5.9254772367954034e-8	-5.400525697254155e-9	4.957885413679462e-9	NaN
9.15	-1.4124975526967227e-8	0.49999997812699415	7.410467405307227e-9	-7.414532531838781e-9	-6.820175397484368e-8	-3.163951788436575e-9	3.686169981213994e-9	0.000424251
9.1625	-1.2668079480884e-8	0.4999999781267348	6.5245573350491e-9	-6.5233681581351276e-9	-7.444769234745968e-8	-2.273431320680968e-9	2.453560976473999e-9	NaN
9.175	-1.1133219802136393e-8	0.49999997812685354	5.571704165409764e-9	-5.5686349093383426e-9	-7.835267947018001e-8	-1.4902455603486897e-9	1.2853550983018357e-9	NaN
9.1875	-9.550264106548571e-9	0.4999999781270995	4.581135628441419e-9	-4.580150716888012e-9	-8.007383700572904e-8	-8.062738653626493e-10	2.027809605748249e-10	NaN
9.2	-6.351378289311181e-9	0.49999997812716984	3.580019333826719e-9	-3.5851460564623197e-9	-7.979738037162704e-8	1.383231546475745e-9	-7.771107371866243e-10	0.000424762
9.2125	-4.785729359241796e-9	0.49999997812676916	2.5930515321947846e-9	-2.5921458826039445e-9	-7.742806318166474e-8	1.8326758088087156e-9	-1.640588237993728e-9	NaN
9.225	-3.272433884515686e-9	0.4999999781268051	1.6428776270172308e-9	-1.64018922172286e-9	-7.352028811769992e-8	2.1908103193275704e-9	-2.378919862044736e-9	NaN
9.2375	-1.8304160598282628e-9	0.49999997812695207	7.482849088277371e-10	-7.475632427448633e-10	-6.831807920914078e-8	2.469687301791921e-9	-2.9871584206881657e-9	NaN
9.25	7.760931368220495e-10	0.4999999781269369	-7.511990317862166e-11	7.092340317129083e-11	-6.206694789232462e-8	3.9326510240516395e-9	-3.4639165546183697e-9	0.000429552
9.2625	1.9157281997353678e-9	0.49999997812657077	-8.149457187024749e-10	8.153773249632372e-10	-5.478758508794563e-8	3.949305299345304e-9	-3.8104319764375976e-9	NaN
9.275	2.934168420891654e-9	0.4999999781265406	-1.4614814747133677e-9	1.463065288317272e-9	-4.698603962963288e-8	3.914377193315292e-9	-4.031635454737203e-9	NaN
9.2875	3.825317409678951e-9	0.49999997812657604	-2.0087708089982565e-9	2.009090116739207e-9	-3.8885903167200314e-8	3.83829425763416e-9	-4.134852823212824e-9	NaN
9.3	5.214419730216196e-9	0.4999999781265094	-2.453764779714853e-9	2.4515123524491816e-9	-3.069367920604569e-8	4.3589786964813906e-9	-4.129433482379679e-9	0.000408351
9.3125	5.711931754559543e-9	0.49999997812628216	-2.7960968633875564e-9	2.796080466499247e-9	-2.2499641027250894e-8	4.085832621477342e-9	-4.026060842655629e-9	NaN
9.325	6.0815060448930465e-9	0.49999997812621844	-3.0376429587650494e-9	3.037997447981868e-9	-1.4617356999920236e-8	3.803611160907031e-9	-3.837079630644174e-9	NaN
9.3375	6.327491216244121e-9	0.49999997812616914	-3.1827731984342992e-9	3.1827261680344637e-9	-7.185901705200478e-9	3.5184319368800825e-9	-3.5755554612520897e-9	NaN
9.35	6.475001921018132e-9	0.4999999781260899	-3.2376611141631578e-9	3.2374029160692433e-9	-3.205104450424302e-10	3.2542655480910954e-9	-3.254924153731563e-9	0.000430944
9.3625	6.39249105102446e-9	0.49999997812602603	-3.2099605419327785e-9	3.2096539568280347e-9	5.871401766140386e-9	2.8775242023571255e-9	-2.8886839936123604e-9	NaN
9.375	6.21808013748122e-9	0.4999999781259604	-3.108567308527307e-9	3.1080012877538347e-9	1.1302516266491875e-8	2.5223480038698076e-9	-2.4901303985189456e-9	NaN
9.3875	5.9619054929866925e-9	0.49999997812587105	-2.9432507410739647e-9	2.9429785920373457e-9	1.5933433116988925e-8	2.1903883788659223e-9	-2.0719509149752844e-9	NaN
9.4	5.246472294980625e-9	0.49999997812580876	-2.7242848350386642e-9	2.7254186014789967e-9	1.9745485498738305e-8	1.4942884475672363e-9	-1.6459987275479695e-9	0.000404955
9.4125	4.8088405338942995e-9	0.4999999781258727	-2.4621636530705966e-9	2.4617644608796636e-9	2.265422155151255e-8	1.169056552335983e-9	-1.223333682730311e-9	NaN
9.425	4.3323364753395035e-9	0.49999997812582675	-2.1675708887857e-9	2.1665795474431174e-9	2.474866921527472e-8	8.788261287021006e-10	-8.136522970080994e-10	NaN
9.4375	3.827419101188587e-9	0.49999997812573943	-1.8507209822885635e-9	1.8503861604470778e-9	2.6067504404609652e-8	6.215227117018071e-10	-4.25362586328417e-10	NaN
9.45	2.7720918269021517e-9	0.49999997812570784	-1.5213190906794207e-9	1.5230089046106813e-9	2.6661538183473268e-8	-1.3731706324913963e-10	-6.551148391414286e-11	0.000410907
9.4625	2.240079133979969e-9	0.49999997812583563	-1.1883916728154857e-9	1.1880582162741474e-9	2.648809684363525e-8	-3.2536011816321186e-10	2.5995774451124605e-10	NaN
9.475	1.7164865720617257e-9	0.4999999781258169	-8.604039258980957e-10	8.594481146013942e-10	2.5723949851516712e-8	-4.806069348185374e-10	5.467944772815193e-10	NaN
9.4875	1.2084094109315712e-9	0.4999999781257589	-5.446170019581948e-10	5.443479963913755e-10	2.4446770618720593e-8	-6.071706576332751e-10	7.920754640986834e-10	NaN
9.5	2.6495045489334505e-10	0.49999997812575775	-2.4727923430149385e-10	2.487975077260819e-10	2.2736866791728883e-8	-1.166164126002639e-9	9.941512102217635e-10	0.000412449
9.5125	-1.599942729083528e-10	0.49999997812588676	2.6415240552224455e-11	-2.6600101988187865e-11	2.0592616285242128e-8	-1.2042102177527557e-9	1.1523297922480908e-9	NaN
9.525	-5.48288897087984e-10	0.49999997812589203	2.7214935936839387e-10	-2.727780018957045e-10	1.819231302677565e-8	-1.2215111725846134e-9	1.2672911140261067e-9	NaN
9.5375	-8.969556161691549e-10	0.49999997812587166	4.869096711050294e-10	-4.87050016734374e-10	1.561454715550442e-8	-1.2218620515210106e-9	1.340645261235282e-9	NaN
9.55	-1.4671366599906038e-9	0.4999999781258907	6.68705348007287e-10	-6.677830525228749e-10	1.2933506571738077e-8	-1.471895949198109e-9	1.3748147451112232e-9	0.000412349
9.5625	-1.6866793634179728e-9	0.4999999781259793	8.165113755078113e-10	-8.165392055030158e-10	1.0175122730918644e-8	-1.3992465399227264e-9	1.3727792481265683e-9	NaN
9.575	-1.862818731414751e-9	0.49999997812599917	9.301092039403067e-10	-9.303231703752082e-10	7.461959360185815e-9	-1.320517447769205e-9	1.3382436153986994e-9	NaN
9.5875	-1.9957651758740587e-9	0.49999997812600955	1.0102338876053337e-9	-1.0102448664968514e-9	4.8483032108584575e-9	-1.237632076341847e-9	1.2752854420237805e-9	NaN
9.6	-2.1394980664965847e-9	0.4999999781260361	1.0583264508829827e-9	-1.0580885294088546e-9	2.380727228918941e-9	-1.205207352991515e-9	1.1882349512564233e-9	0.000495756
9.6125	-2.1543785993410755e-9	0.4999999781260702	1.0764275057267602e-9	-1.0763432518459011e-9	9.502731893755215e-11	-1.082976768079927e-9	1.0815380786144873e-9	NaN
9.625	-2.134924207302707e-9	0.49999997812609287	1.0670814087954212e-9	-1.0669552211036835e-9	-1.961794092096675e-9	-9.659556934099963e-10	9.597104774023986e-10	NaN
9.6375	-2.0839840831281858e-9	0.49999997812612046	1.033254505655016e-9	-1.0331767647332226e-9	-3.768651604078269e-9	-8.548374349828932e-10	8.271571437102772e-10	NaN
9.65	-1.9017416438052032e-9	0.4999999781261435	9.78185085369692e-10	-9.78472330639086e-10	-5.311949899908195e-9	-6.470479183708909e-10	6.880857361107714e-10	0.000412589
9.6625	-1.7772874113383414e-9	0.49999997812613084	9.05280529516679e-10	-9.05150080595318e-10	-6.5607911845650865e-9	-5.30976189145639e-10	5.464934958390933e-10	NaN
9.675	-1.6354974950672056e-9	0.4999999781261481	8.180931478217495e-10	-8.177828027843352e-10	-7.532707247708391e-9	-4.26013915402034e-10	4.059948065762766e-10	NaN
9.6875	-1.4798992206958457e-9	0.49999997812617847	7.201134091464534e-10	-7.200022304474338e-10	-8.235223080279667e-9	-3.316653900738692e-10	2.6981003539214536e-10	NaN
9.7	-1.141227360627275e-9	0.4999999781261917	6.147318137244632e-10	-6.152735026947922e-10	-8.680685930372116e-9	-7.455818955313284e-11	1.4072933850111652e-10	0.000405737
9.7125	-9.648012002847288e-10	0.4999999781261524	5.051719527472238e-10	-5.050518201951234e-10	-8.851212744444113e-9	5.136826214884783e-13	2.1185523498845266e-11	NaN
9.725	-7.876239718876875e-10	0.49999997812616076	3.945198564916239e-10	-3.9418742365607363e-10	-8.801260990704183e-9	6.422902328500374e-11	-8.694817716908835e-11	NaN
9.7375	-6.126567132376855e-10	0.49999997812618313	2.8550144715358775e-10	-2.854039387425484e-10	-8.554701583175595e-9	1.175917078299939e-10	-1.8225308113771738e-10	NaN
9.75	-2.787698238336564e-10	0.4999999781261857	1.8053027700237638e-10	-1.8106714858983528e-10	-8.13702823239633e-9	3.2542279284078805e-10	-2.6375706144783073e-10	0.000412019
9.7625	-1.242182068307309e-10	0.49999997812614133	8.168495568066936e-11	-8.160975979853806e-11	-7.544603758258286e-9	3.497109483972381e-10	-3.308285789862482e-10	NaN
9.775	1.9884638601408678e-11	0.4999999781261413	-9.235388117987154e-12	9.476529928093515e-12	-6.838855466773478e-9	3.6602859294553603e-10	-3.8333396211171023e-10	NaN
9.7875	1.5206360607338288e-10	0.49999997812615105	-9.087361430206408e-11	9.09315743629497e-11	-6.046793836136918e-9	3.7556531118955295e-10	-4.214896374051012e-10	NaN
9.8	3.766485531672503e-10	0.499999978126146	-1.6222470689949434e-10	1.6186258197600491e-10	-5.1944703011839645e-9	4.848984268528115e-10	-4.4582695844072826e-10	0.000412409
9.8125	4.677525286839183e-10	0.4999999781261125	-2.226234605412168e-10	2.2264457834026324e-10	-4.288810342162196e-9	4.681260881360893e-10	-4.570995437117966e-10	NaN
9.825	5.44389502722139e-10	0.4999999781261067	-2.7168828074867255e-10	2.7179301726701574e-10	-3.376213959591302e-9	4.4815961135387096e-10	-4.563593803913403e-10	NaN
9.8375	6.063577420364624e-10	0.49999997812610547	-3.093923852675621e-10	3.0940580854861087e-10	-2.477245947976039e-9	4.2576872278260565e-10	-4.448285870379677e-10	NaN
9.85	6.878504803509002e-10	0.49999997812609676	-3.3597652112582685e-10	3.3584288843355344e-10	-1.6100425936873126e-9	4.35729806789087e-10	-4.238585502217932e-10	0.000412249
9.8625	7.082513353813863e-10	0.4999999781260809	-3.5191537942492523e-10	3.518953779830313e-10	-7.861793749883188e-10	3.972372848977475e-10	-3.9487318381572606e-10	NaN
9.875	7.161222039155261e-10	0.4999999781260735	-3.578801856715532e-10	3.578618913928816e-10	-2.7584855456153907e-11	3.596947250063645e-10	-3.5936986349115136e-10	NaN
9.8875	7.123590031608158e-10	0.49999997812606506	-3.5472784786637396e-10	3.547075833661041e-10	6.560425016458422e-10	3.235372097091279e-10	-3.188439266094647e-10	NaN
9.9	6.73822020353687e-10	0.49999997812605695	-3.434407463109385e-10	3.4350065504281593e-10	1.2575295735601143e-9	2.6492982748574514e-10	-2.747557050215297e-10	0.000420725
9.9125	6.413091049998169e-10	0.4999999781260578	-3.250923775511749e-10	3.2505073975430416e-10	1.7658446560315128e-9	2.2443444313187403e-10	-2.285178985579148e-10	NaN
9.925	6.015305658050094e-10	0.49999997812605135	-3.00832845816036e-10	3.007394114426272e-10	2.1822203139039917e-9	1.8731569803937464e-10	-1.8144470094920898e-10	NaN
9.9375	5.557136713477036e-10	0.4999999781260411	-2.7182708722195547e-10	2.717919612671693e-10	2.50712958929167e-9	1.5355097143736748e-10	-1.3473554371922466e-10	NaN
9.95	4.5057735710357046e-10	0.49999997812603597	-2.392332949407006e-10	2.394000586630439e-10	2.7428235332046193e-9	6.855047471388638e-11	-8.945903884785803e-11	0.000414904
9.9625	3.9356109882790955e-10	0.49999997812604735	-2.0417750237006725e-10	2.0413576964550043e-10	2.882277335803559e-9	3.954690772062402e-11	-4.657127528823922e-11	NaN
9.975	3.3504911636742864e-10	0.49999997812604396	-1.6775885212561211e-10	1.6764557521472347e-10	2.941407913830418e-9	1.4450329633523429e-11	-6.8486092586606434e-12	NaN
9.9875	2.7622867823925994e-10	0.4999999781260356	-1.3097521901366927e-10	1.309413704956725e-10	2.9273072335762494e-9	-6.932668402377574e-12	2.908475827316245e-11	NaN
10.0	1.6070688209943781e-10	0.499999978126034	-9.47318982331243e-11	9.491564633431217e-11	2.847681869847547e-9	-8.228822146694682e-11	6.075762921735371e-11	0.000396088
10.0125	1.0564859407247068e-10	0.4999999781260488	-5.983182602659142e-11	5.98034692083133e-11	2.7003875024235627e-9	-9.457502526186787e-11	8.781771425750811e-11	NaN
10.025	5.346860141061056e-11	0.49999997812604835	-2.6991581778827314e-11	2.690101129009057e-11	2.5059077821660917e-9	-1.0373961455211679e-10	1.1008861413498908e-10	NaN
10.0375	4.724799668245086e-12	0.49999997812604374	3.21795914981629e-12	-3.2411466396876276e-12	2.2734436661416553e-9	-1.1025312433143336e-10	1.275227337220981e-10	NaN
10.05	-8.098040908897523e-11	0.499999978126045	3.0345285519004636e-11	-3.020669060172202e-11	2.0119154499917137e-9	-1.5539332188682232e-10	1.4019140186793568e-10	0.000411758
10.0625	-1.1707078740036747e-10	0.49999997812605734	5.405500486488879e-11	-5.406657685969305e-11	1.7228797571864571e-9	-1.525939579143702e-10	1.4825067025255268e-10	NaN
10.075	-1.486341064450237e-10	0.4999999781260591	7.410972479331457e-11	-7.415563195489436e-11	1.423528699851903e-9	-1.4850196688242828e-10	1.5197520088013172e-10	NaN
10.0875	-1.7523738278698804e-10	0.4999999781260586	9.040045771896373e-11	-9.040909188924908e-11	1.1213752210196055e-9	-1.4313980239075845e-10	1.517109373049875e-10	NaN
10.1	-2.1405146738737501e-10	0.49999997812606123	1.029172829886799e-10	-1.0285329137604608e-10	8.233514181227491e-10	-1.5401244975371188e-10	1.478631689000897e-10	0.000417359
10.1125	-2.263546843348697e-10	0.4999999781260681	1.1173895245991876e-10	-1.1173513021904628e-10	5.330085531805267e-10	-1.4233599888121078e-10	1.408729311262484e-10	NaN
10.125	-2.34189052188294e-10	0.49999997812607055	1.1701807976637954e-10	-1.1702055921246645e-10	2.5980864889818673e-10	-1.3067854271853326e-10	1.3122343201890067e-10	NaN
10.1375	-2.3788053617277907e-10	0.4999999781260731	1.1898438789599852e-10	-1.1898082200172827e-10	7.852773720266002e-12	-1.1930805840450463e-10	1.1941010696510282e-10	NaN
10.15	-2.335448637701336e-10	0.4999999781260758	1.1792103866001755e-10	-1.1792635110136007e-10	-2.1947178326416876e-10	-1.0420597993903676e-10	1.0592856028291884e-10	0.000426857
10.1625	-2.2620426217522624e-10	0.4999999781260767	1.1415399075350951e-10	-1.1414175297298931e-10	-4.184402474228532e-10	-9.030361633624856e-11	9.126701944720667e-11	NaN
10.175	-2.1610905864003896e-10	0.4999999781260791	1.0804408293615367e-10	-1.0801752046888531e-10	-5.876494509244827e-10	-7.753376672308056e-11	7.589268381834693e-11	NaN
10.1875	-2.0338838697727834e-10	0.49999997812608243	9.99700542255501e-11	-9.99588472510622e-11	-7.265419432400719e-10	-6.56493586777324e-11	6.024122102060494e-11	NaN
10.2	-1.7209623282916331e-10	0.4999999781260845	9.031850190298658e-11	-9.03686396953875e-11	-8.352062597093713e-10	-3.829686762888851e-11	4.471069749794188e-11	0.000469877
10.2125	-1.5433273326679001e-10	0.4999999781260814	7.94738319859377e-11	-7.945937306950471e-11	-9.10871186607546e-10	-2.750805849369292e-11	2.966508153495887e-11	NaN
10.225	-1.3545313781217142e-10	0.49999997812608254	6.781890471129044e-11	-6.778160641204157e-11	-9.57978017104551e-10	-1.7856674510693203e-11	1.5412141476992792e-11	NaN
10.2375	-1.1617042998858478e-10	0.49999997812608576	5.571087026374639e-11	-5.569813887441412e-11	-9.78427606550202e-10	-9.594055573560145e-12	2.2107630496697585e-12	NaN
10.25	-7.704540283629245e-11	0.4999999781260867	4.3480603201468815e-11	-4.354452067576258e-11	-9.745795634897144e-10	1.7177255140935276e-11	-9.732495461675137e-12	0.000422448
10.2625	-5.7981495019422963e-11	0.49999997812608166	3.1429143146896696e-11	-3.141785021557408e-11	-9.451540247602744e-10	2.258436448368539e-11	-2.025056980465425e-11	NaN
10.275	-3.949109770425409e-11	0.4999999781260821	1.983263709511132e-11	-1.9799693688469664e-11	-8.970282278457292e-10	2.6954063832193496e-11	-2.923784943376353e-11	NaN
10.2875	-2.1929542026625173e-11	0.49999997812608393	8.919699984935352e-12	-8.91110637116437e-12	-8.331584470705368e-10	3.030580359220712e-11	-3.66348887353583e-11	NaN
10.3	9.865396087525448e-12	0.4999999781260837	-1.119957160302627e-12	1.0688768634630761e-12	-7.565271896273158e-10	4.8135933084682796e-11	-4.242569656308967e-11	0.000410576
10.3125	2.3760872326003967e-11	0.4999999781260792	-1.0135636038862176e-11	1.0140923301272065e-11	-6.674119760344206e-10	4.832537177852178e-11	-4.662611132448705e-11	NaN
10.325	3.615452577493197e-11	0.4999999781260789	-1.800955464110083e-11	1.802905056250462e-11	-5.71975901577717e-10	4.7868222094468633e-11	-4.929706651541982e-11	NaN
10.3375	4.698971501780337e-11	0.4999999781260794	-2.466977564418983e-11	2.4673487479716097e-11	-4.729620066954266e-10	4.6910251886249456e-11	-5.052874384573275e-11	NaN
10.35	6.390593818223661e-11	0.4999999781260785	-3.0079866372024514e-11	3.0052234726301555e-11	-3.7287146046056544e-10	5.324301939988446e-11	-5.043587456481246e-11	0.000411999
10.3625	6.988411335164056e-11	0.49999997812607583	-3.4235840917371965e-11	3.4235694913303186e-11	-2.7280778044814934e-10	4.983442302164114e-11	-4.914918691113535e-11	NaN
10.375	7.444682396453736e-11	0.49999997812607483	-3.716148474804591e-11	3.7165647138512764e-11	-1.766049554052913e-10	4.646463450709974e-11	-4.682005136733535e-11	NaN
10.3875	7.734015462485934e-11	0.49999997812607444	-3.8910319191951133e-11	3.8909812781865984e-11	-8.593912591673825e-11	4.2899176390663746e-11	-4.360781833198101e-11	NaN
10.4	7.908764071191854e-11	0.49999997812607344	-3.955857191046639e-11	3.955524654745263e-11	-2.229346314910411e-12	3.9648320172841256e-11	-3.96771174793344e-11	0.000411388
10.4125	7.809986046849789e-11	0.49999997812607255	-3.920003466970181e-11	3.9196121306378413e-11	7.323305111190138e-11	3.5095620504300605e-11	-3.519271451226114e-11	NaN
10.425	7.583505318629885e-11	0.49999997812607194	-3.794337431407196e-11	3.79362339323509e-11	1.3938210032244127e-10	3.0650950037181004e-11	-3.031667911472411e-11	NaN
10.4375	7.279281127136053e-11	0.49999997812607055	-3.590864270503227e-11	3.590541573731645e-11	1.957515891693112e-10	2.6708312897239895e-11	-2.520432886272744e-11	NaN
10.45	6.394828077771564e-11	0.49999997812606994	-3.322087333548311e-11	3.323524648543871e-11	2.421141624857451e-10	1.8123097843018183e-11	-1.9999672269551317e-11	0.000409794
10.4625	5.860217688240491e-11	0.4999999781260708	-3.0008671430660054e-11	3.000360118694293e-11	2.774196863368399e-10	1.4172752005946304e-11	-1.4837991667195685e-11	NaN
10.475	5.278730376740475e-11	0.4999999781260701	-2.6402522759818422e-11	2.639053637243031e-11	3.028029353138886e-10	1.0651014758652228e-11	-9.837309241937737e-12	NaN
10.4875	4.657479819635181e-11	0.49999997812606917	-2.2526946856845232e-11	2.2522717329892054e-11	3.187096410105595e-10	7.479179533910661e-12	-5.099923621314801e-12	NaN
10.5	3.3673995236604685e-11	0.4999999781260688	-1.8500555775876804e-11	1.8521350709137598e-11	3.257862203755295e-10	-1.78823893206045e-12	-7.117039952753202e-13	0.000409023
10.5125	2.7224868085812802e-11	0.4999999781260702	-1.4433372057143637e-11	1.4428893880784572e-11	3.2348751016287565e-10	-4.025376323441301e-12	3.2550900081192943e-12	NaN
10.525	2.080833812192597e-11	0.49999997812607005	-1.0428459802630831e-11	1.0417296906098022e-11	3.140200561485939e-10	-5.938001703898936e-12	6.749132830025108e-12	NaN
10.5375	1.4562384244534964e-11	0.4999999781260695	-6.574324537636039e-12	6.570380180144119e-12	2.9826554674940454e-10	-7.517804366578193e-12	9.73480304215666e-12	NaN
10.55	3.107593658882818e-12	0.4999999781260693	-2.9473047927521337e-12	2.965901858589534e-12	2.772828322575593e-10	-1.4277015477099801e-11	1.2192226304823706e-11	0.000408963
10.5625	-2.1213784639877994e-12	0.499999978126071	3.898770875215503e-13	-3.9191157282119475e-13	2.5100587800733565e-10	-1.478177254754806e-11	1.411356623722221e-11	NaN
10.575	-6.787298134017812e-12	0.4999999781260709	3.3843627639851025e-12	-3.392228187100116e-12	2.2161160194091385e-10	-1.4918873247845216e-11	1.5506995759870073e-11	NaN
10.5875	-1.1062274725574657e-11	0.4999999781260707	5.999917473702614e-12	-6.001196942992579e-12	1.900905604316493e-10	-1.494578692502784e-11	1.6392814246589407e-11	NaN
10.6	-1.7951387821044363e-11	0.49999997812607094	8.212282238994981e-12	-8.202091512151135e-12	1.5728690019448691e-10	-1.792821511900655e-11	1.6800442056116417e-11	0.0004125
10.6125	-2.069867951038495e-11	0.499999978126072	1.0009241734932625e-11	-1.0008843119389783e-11	1.2362123428741216e-10	-1.71181405739406e-11	1.6766803927101646e-11	NaN
10.625	-2.2811058904787586e-11	0.49999997812607233	1.1388393268158993e-11	-1.1391177716394756e-11	9.04722781665636e-11	-1.612443965305414e-11	1.633699558950023e-11	NaN
10.6375	-2.4413355967624175e-11	0.4999999781260724	1.235877868307429e-11	-1.2358965147436036e-11	5.857368231587262e-11	-1.5100222300613517e-11	1.556099311403707e-11	NaN
10.65	-2.6170537907107522e-11	0.4999999781260727	1.2938332783427948e-11	-1.2935187796532102e-11	2.8475734136896796e-11	-1.4716088285694056e-11	1.449186126268246e-11	0.000411097
10.6625	-2.6278405780214534e-11	0.49999997812607305	1.315201507978685e-11	-1.3151115459772987e-11	5.974352894548996e-13	-1.3158356955493201e-11	1.3183775255596521e-11	NaN
10.675	-2.613094496651425e-11	0.4999999781260735	1.3031236952697164e-11	-1.3029807856715163e-11	-2.446921548352388e-11	-1.1828737904655844e-11	1.1692157410282524e-11	NaN
10.6875	-2.538429510109444e-11	0.4999999781260736	1.2611910339734338e-11	-1.2610550895512594e-11	-4.646647599607838e-11	-1.0357487453785769e-11	1.0070383541060309e-11	NaN
10.7	-2.319861421748067e-11	0.4999999781260741	1.19341858462246e-11	-1.1937933378551695e-11	-6.526277992729013e-11	-7.86701628270989e-12	8.370234742526501e-12	0.000424402
10.7125	-2.1656660242646916e-11	0.4999999781260739	1.103928812185257e-11	-1.1037795967747737e-11	-8.044501018998663e-11	-6.435723745019873e-12	6.640135410695136e-12	NaN
10.725	-1.99521079095901e-11	0.4999999781260741	9.970883694473472e-12	-9.967159464686376e-12	-9.22462828637127e-11	-5.188141735990664e-12	4.924362668136749e-12	NaN
10.7375	-1.8003027756009435e-11	0.49999997812607444	8.771451252104939e-12	-8.76976246086333e-12	-1.0075124938355312e-10	-3.994200327201342e-12	3.2620274945624266e-12	NaN
10.75	-1.3864640473629504e-11	0.49999997812607466	7.482537732902704e-12	-7.489693446508323e-12	-1.0614367718821664e-10	-8.554758133339171e-13	1.6871724268858132e-12	0.000424763
10.7625	-1.1750313274251434e-11	0.49999997812607416	6.143321787350707e-12	-6.141710910822921e-12	-1.081520165040897e-10	1.530249478415244e-14	2.294006752660171e-13	NaN
10.775	-9.551109151976492e-12	0.49999997812607416	4.791482282175818e-12	-4.787576361220561e-12	-1.0749131491915372e-10	8.260155850400614e-13	-1.0886155210265088e-12	NaN
10.7875	-7.410500309541958e-12	0.4999999781260745	3.460357854606339e-12	-3.4584807472754937e-12	-1.0441315419344106e-10	1.4774644557924722e-12	-2.249438348632617e-12	NaN
10.8	-3.3229096306130536e-12	0.49999997812607466	2.1792813481269193e-12	-2.186917768144406e-12	-9.930181675450187e-11	4.02770260876545e-12	-3.241581547768363e-12	0.000409714
10.8125	-1.4610194045752392e-12	0.49999997812607394	9.733844779042125e-13	-9.721580008027895e-13	-9.200206518631428e-11	4.2952459859158926e-12	-4.057288229382391e-12	NaN
10.825	2.4841776949886285e-13	0.4999999781260741	-1.3509865634912693e-13	1.3777469651339774e-13	-8.336315363510531e-11	4.4455270620109414e-12	-4.694960428565821e-12	NaN
10.8375	1.9454256560861413e-12	0.499999978126074	-1.1300808824765326e-12	1.1312069060113402e-12	-7.365266115262001e-11	4.644157130011042e-12	-5.157552382354567e-12	NaN
10.85	4.627071701719439e-12	0.49999997812607416	-1.9989348893329917e-12	1.994258293487974e-12	-6.323928949709635e-11	5.921256462080476e-12	-5.451339452662574e-12	0.000412008
10.8625	5.764549494976378e-12	0.4999999781260736	-2.734046913781258e-12	2.7340495598629274e-12	-5.2168143462165654e-11	5.743243395146065e-12	-5.585908069127983e-12	NaN
10.875	6.650645528987367e-12	0.49999997812607355	-3.3305208077181807e-12	3.3317551435837853e-12	-4.1014316564455454e-11	5.451634846755266e-12	-5.573871115774016e-12	NaN
10.8875	7.456436277453443e-12	0.4999999781260735	-3.788289610354037e-12	3.7888972630545626e-12	-3.0027238804600237e-11	5.2289554322380934e-12	-5.430386317706042e-12	NaN
10.9	8.437938550631119e-12	0.4999999781260735	-4.11018480805104e-12	4.108014606588751e-12	-1.9461567167514953e-11	5.341925436753146e-12	-5.171913611746235e-12	0.000404684
10.9125	8.650662979447435e-12	0.4999999781260732	-4.302249246243958e-12	4.302413556343878e-12	-9.392455860380372e-12	4.836657127843336e-12	-4.8158678100446716e-12	NaN
10.925	8.739842723214354e-12	0.4999999781260732	-4.372590373892031e-12	4.3723454722103635e-12	-1.5079813815812947e-13	4.375338754188213e-12	-4.380589103763008e-12	NaN
10.9375	8.709457473521503e-12	0.4999999781260731	-4.331867865189113e-12	4.331702732611315e-12	8.182585650793986e-12	3.9522602870689005e-12	-3.88438805036791e-12	NaN
10.95	8.238017117581006e-12	0.499999978126073	-4.192014838135475e-12	4.192308705651548e-12	1.549853688927577e-11	3.2397844936871182e-12	-3.3450553557044726e-12	0.000406037
10.9625	7.834018999147974e-12	0.499999978126073	-3.966204831641826e-12	3.965970586337382e-12	2.1698829935884985e-11	2.7397092561445725e-12	-2.7797678831756694e-12	NaN
10.975	7.28450006089243e-12	0.49999997812607305	-3.668358758777226e-12	3.666758523444876e-12	2.6747447862153965e-11	2.226874248615548e-12	-2.2045647069804596e-12	NaN
10.9875	6.8382149311417395e-12	0.4999999781260726	-3.3130938270118028e-12	3.31321169593822e-12	3.071237135171111e-11	1.927959924914542e-12	-1.634268728711346e-12	NaN
11.0	5.449380791080949e-12	0.49999997812607283	-2.91391151291682e-12	2.916370089413803e-12	3.3566103090155894e-11	7.875733409790392e-13	-1.0814231204852812e-12	0.000406618
11.0125	4.8441501409361274e-12	0.49999997812607283	-2.4852166083798475e-12	2.4842080329240353e-12	3.522983672334041e-11	5.279905983983905e-13	-5.583102920480931e-13	NaN
11.025	4.0193371941072054e-12	0.49999997812607294	-2.039970193812957e-12	2.038592350901507e-12	3.594133466006083e-11	1.1179544088253517e-13	-7.379938948484855e-14	NaN
11.0375	3.3970549916166695e-12	0.49999997812607266	-1.5907253028270516e-12	1.5905106893807008e-12	3.575408369078435e-11	-5.266804968481763e-14	3.6404588571551e-13	NaN
11.05	1.955957184845154e-12	0.4999999781260727	-1.1481232957507193e-12	1.1500679018732906e-12	3.4755170659192536e-11	-1.0013795913061485e-12	7.49881427495901e-13	0.00040749
11.0625	1.2597241843153835e-12	0.4999999781260729	-7.222053298184234e-13	7.218618618111498e-13	3.2947342797241854e-11	-1.1753995029523426e-12	1.0792595444380714e-12	NaN
11.075	6.616365446785455e-13	0.4999999781260728	-3.216448830973235e-13	3.2064486942692467e-13	3.05616900796868e-11	-1.248216208892093e-12	1.350060854929287e-12	NaN
11.0875	3.615022018014672e-14	0.49999997812607283	4.6785060420129043e-14	-4.66998956564836e-14	2.771744888262258e-11	-1.3584572260597438e-12	1.5619204345731845e-12	NaN
11.1	-1.0067424523575688e-12	0.49999997812607294	3.7740619246036623e-13	-3.75791652071848e-13	2.450678519071906e-11	-1.905303630203112e-12	1.7154959091644899e-12	0.000408772
11.1125	-1.452856437621604e-12	0.49999997812607305	6.661115805198354e-13	-6.66619321097226e-13	2.0965543714104272e-11	-1.8764453896578003e-12	1.8127357108015928e-12	NaN
11.125	-1.7784843984166776e-12	0.4999999781260729	9.10047498132354e-13	-9.103354623514925e-13	1.7318547851830436e-11	-1.7687134243603676e-12	1.857082744918223e-12	NaN
11.1375	-2.2101786516362705e-12	0.4999999781260731	1.1082228229234278e-12	-1.109025638483021e-12	1.3608322016355473e-11	-1.8087857580037342e-12	1.852947242043787e-12	NaN
11.15	-2.6171363767746843e-12	0.49999997812607294	1.260002805529553e-12	-1.2589627048948213e-12	9.987643406400379e-12	-1.877531129012683e-12	1.804953877778042e-12	0.000406879
11.1625	-2.781477160209075e-12	0.49999997812607305	1.366913304098959e-12	-1.3666607662296243e-12	6.443033726698323e-12	-1.7498541477677637e-12	1.7188799432891326e-12	NaN
11.175	-2.8497057954484124e-12	0.49999997812607305	1.4305214713970094e-12	-1.4304666931372148e-12	3.1078581617184817e-12	-1.5808477267205587e-12	1.6003629393111585e-12	NaN
11.1875	-2.9045632019106694e-12	0.4999999781260732	1.4537903087052187e-12	-1.4533585262591754e-12	4.1462577582182394e-14	-1.4533607296857675e-12	1.4556251471670015e-12	NaN
11.2	-2.796970263024904e-12	0.4999999781260732	1.440016564210272e-12	-1.4415542693934535e-12	-2.764848913351005e-12	-1.2116438501371982e-12	1.2904091954635986e-12	0.000408001
11.2125	-2.7596239289839827e-12	0.4999999781260731	1.3932605785478522e-12	-1.3923479898650183e-12	-5.144958971527124e-12	-1.0997380725995538e-12	1.111090232754869e-12	NaN
11.225	-2.6798301713482092e-12	0.4999999781260734	1.3182199954919856e-12	-1.318037298251658e-12	-7.221816514952824e-12	-9.862584143190043e-13	9.232446621009036e-13	NaN
11.2375	-2.4390638208215776e-12	0.49999997812607316	1.219005884576264e-12	-1.2185848191621393e-12	-8.902471827473935e-12	-7.575504666307938e-13	7.319163592602309e-13	NaN
11.25	-2.0864195748541303e-12	0.49999997812607333	1.1008063021434943e-12	-1.1017677527200627e-12	-1.0234272818024664e-11	-4.5246963559678523e-13	5.422941720013811e-13	0.000413792
11.2625	-1.875406876456227e-12	0.4999999781260732	9.680278503874703e-13	-9.677175839314845e-13	-1.1141647138717154e-11	-3.283236413114504e-13	3.586408736816135e-13	NaN
11.275	-1.6552614065249983e-12	0.4999999781260732	8.25520982200452e-13	-8.249544746178314e-13	-1.1710287756350728e-11	-2.2137196857692884e-13	1.847920772706584e-13	NaN
11.2875	-1.4063988148658584e-12	0.4999999781260733	6.775351232008718e-13	-6.772029575680214e-13	-1.1952121951153754e-11	-1.0768551583784175e-13	2.3820290904949605e-14	NaN
11.3	-9.258772968866949e-13	0.4999999781260733	5.281495673388351e-13	-5.290747393325172e-13	-1.1905227778581141e-11	2.2226928693204177e-13	-1.2174437922991847e-13	0.000405877
11.3125	-7.034377732747306e-13	0.4999999781260732	3.810051903198556e-13	-3.806506138748452e-13	-1.1533435010888413e-11	2.769514611663123e-13	-2.498438333870546e-13	NaN
11.325	-4.794393313021414e-13	0.4999999781260732	2.3951576614825566e-13	-2.3899541534301807e-13	-1.0942862771757221e-11	3.285849481722523e-13	-3.5921441617970994e-13	NaN
11.3375	-2.424903037590672e-13	0.49999997812607333	1.0643308850352473e-13	-1.0566951801271947e-13	-1.0148493102478386e-11	3.9090085558252837e-13	-4.4911477158943227e-13	NaN
11.35	1.556298534696153e-13	0.4999999781260734	-1.5920907750868932e-14	1.4401380740755244e-14	-9.239494728872464e-12	6.216821986302282e-13	-5.194937592524499e-13	0.000409263
11.3625	2.903268803014241e-13	0.4999999781260732	-1.2586241554575445e-13	1.2625490282076583e-13	-8.125146953132801e-12	5.86579619043564e-13	-5.70429602925359e-13	NaN
11.375	4.3459266915013514e-13	0.49999997812607333	-2.2171787623527527e-13	2.2193166358951503e-13	-6.964724565366621e-12	5.748266829596845e-13	-6.02669939829557e-13	NaN
11.3875	5.777261223233287e-13	0.4999999781260733	-3.0282683075681287e-13	3.0267404358603136e-13	-5.757833230883828e-12	5.744594067432565e-13	-6.174355935410139e-13	NaN
11.4	7.766145367824874e-13	0.4999999781260732	-3.6864227041531554e-13	3.684260828338779e-13	-4.528854891337484e-12	6.436889082981588e-13	-6.16003483560327e-13	0.00041809
11.4125	8.548195768700233e-13	0.49999997812607316	-4.191174590179354e-13	4.1898118859127835e-13	-3.3118595949155354e-12	6.080550872143528e-13	-6.000295131133276e-13	NaN
11.425	9.15707528152936e-13	0.49999997812607316	-4.5460044816674856e-13	4.546130323421775e-13	-2.135713246983441e-12	5.721515846538973e-13	-5.713653565106056e-13	NaN
11.4375	9.513729333814818e-13	0.49999997812607316	-4.756739638773107e-13	4.758986645703302e-13	-1.0243109640303987e-12	5.287384389407323e-13	-5.318943306039921e-13	NaN
11.45	9.898260420254861e-13	0.49999997812607316	-4.833201624838767e-13	4.829118059381654e-13	-1.5013968104647557e-14	5.076949624287624e-13	-4.837325695278861e-13	0.000413902
11.4625	9.33574125174597e-13	0.49999997812607316	-4.786813802564195e-13	4.790070815929333e-13	9.190526921871177e-13	4.0677630358793367e-13	-4.2876553442003757e-13	NaN
11.475	9.50396476996862e-13	0.49999997812607316	-4.631130189858475e-13	4.632890021247893e-13	1.7226562097333754e-12	3.9752935196593715e-13	-3.691171293260314e-13	NaN
11.4875	8.475335024948658e-13	0.4999999781260733	-4.3799854374153353e-13	4.3746412720821675e-13	2.394098472860923e-12	2.8557625469788105e-13	-3.0658674402515296e-13	NaN
11.5	7.61187942457736e-13	0.4999999781260731	-4.051113725725453e-13	4.0586121514497346e-13	2.978524055815104e-12	2.0044347641037716e-13	-2.4303523342708113e-13	0.000405025
11.5125	7.175477737970906e-13	0.49999997812607316	-3.6571634112956885e-13	3.6550173139228026e-13	3.3932661412750317e-12	1.755962030585087e-13	-1.8000318233591188e-13	NaN
11.525	6.379844733518695e-13	0.49999997812607316	-3.2160850689304435e-13	3.2132151371674017e-13	3.701134399231368e-12	1.2420397087509817e-13	-1.1899283322542542e-13	NaN
11.5375	5.801867784241146e-13	0.49999997812607316	-2.742461133772448e-13	2.7436175401639253e-13	3.899114856734537e-12	1.0307105185752614e-13	-6.121014184823784e-14	NaN
11.55	4.4115511212151036e-13	0.4999999781260731	-2.2504745248501417e-13	2.2459231741492623e-13	3.9665930704335516e-12	1.0299955044039422e-14	-7.751896231225435e-15	0.000409594
11.5625	3.2506482386918517e-13	0.49999997812607305	-1.753798277185251e-13	1.7584015893121937e-13	3.960276678433547e-12	-5.6709722340578647e-14	4.065496615648116e-14	NaN
11.575	2.3325078398280617e-13	0.49999997812607316	-1.2639567752891807e-13	1.2618731695080634e-13	3.83157774267697e-12	-9.217857558720267e-14	8.327226631553466e-14	NaN
11.5875	1.8690107342235526e-13	0.49999997812607316	-7.942385041357347e-14	7.927598161195029e-14	3.637111970271512e-12	-8.150473064371365e-14	1.1955280609622567e-13	NaN
11.6	4.8749986901446487e-14	0.49999997812607316	-3.5194381769290414e-14	3.526524859644911e-14	3.3785450268585746e-12	-1.621996030916485e-13	1.4942854620515296e-13	0.0004079
11.6125	-4.802073717537698e-14	0.4999999781260732	5.518936187159076e-15	-5.41953637766879e-15	3.062051753795181e-12	-2.0182789199505763e-13	1.72811698918472e-13	NaN
11.625	-7.452693749102202e-14	0.49999997812607316	4.1958427640398095e-14	-4.233646983710843e-14	2.694509527889197e-12	-1.7230496310415186e-13	1.8963632402838452e-13	NaN
11.6375	-1.2946607880984232e-13	0.4999999781260731	7.379364255566932e-14	-7.368526612818556e-14	2.3169608982612328e-12	-1.762627793912409e-13	2.0034579523313297e-13	NaN
11.65	-1.978558439098127e-13	0.4999999781260731	1.0074976003918428e-13	-1.0066883979594974e-13	1.9128831265544578e-12	-1.9665692669469477e-13	2.052397840475934e-13	0.000409534
11.6625	-3.023158783753108e-13	0.4999999781260732	1.2270094520388856e-13	-1.223727138516395e-13	1.5086695360759591e-12	-2.583939803996212e-13	2.0484664849045858e-13	NaN
11.675	-2.2699104748005447e-13	0.49999997812607305	1.3934485233491783e-13	-1.394291965586714e-13	1.0966718034632809e-12	-1.4458878470147368e-13	1.9938058848133074e-13	NaN
11.6875	-3.2761770294292904e-13	0.4999999781260732	1.5122510767921488e-13	-1.5115154326579814e-13	7.097375799127266e-13	-2.133725138325927e-13	1.8995053096769386e-13	NaN
11.7	-3.3473647774529414e-13	0.4999999781260732	1.582088005232626e-13	-1.5796549949287337e-13	3.4490674819839743e-13	-1.9470612915873744e-13	1.768204017277191e-13	0.000418741
11.7125	-3.0381072917553893e-13	0.49999997812607316	1.6071232941194989e-13	-1.6090844733657186e-13	-3.0909898334839973e-15	-1.427415503676259e-13	1.6073947322567475e-13	NaN
11.725	-3.3847385003371016e-13	0.49999997812607316	1.591764548012711e-13	-1.5924020102415322e-13	-3.0624624831014553e-13	-1.6330884409742936e-13	1.4249873944986527e-13	NaN
11.7375	-2.920652852055361e-13	0.4999999781260731	1.539285141277328e-13	-1.5382001913119234e-13	-5.708857718550479e-13	-1.0855920593788125e-13	1.2261159693644972e-13	NaN
11.75	-2.591792430083065e-13	0.4999999781260731	1.4561193092560255e-13	-1.4586524128039745e-13	-8.054651327388501e-13	-7.142981482548884e-14	1.0183314735734031e-13	0.000452305
11.7625	-2.9497873824878904e-13	0.4999999781260732	1.3469650476129926e-13	-1.3426246942014056e-13	-9.781568881892306e-13	-1.0985211064280849e-13	8.078989286579596e-14	NaN
11.775	-2.1864857833134536e-13	0.4999999781260732	1.2158200796453184e-13	-1.2154283112236708e-13	-1.1297571980585738e-12	-3.835837290993244e-14	5.978277096183171e-14	NaN
11.7875	-2.538218063885867e-13	0.4999999781260733	1.0692928582929936e-13	-1.074692639496921e-13	-1.2436299972728863e-12	-8.168378258070449e-14	3.948415743210765e-14	NaN
11.8	-1.7984229724571922e-13	0.4999999781260731	9.105559089580089e-14	-9.07743993280257e-14	-1.2908042237596703e-12	-2.194607828219065e-14	2.0210435095830407e-14	0.000440452
11.8125	-1.223716928835868e-13	0.4999999781260731	7.471618443452292e-14	-7.458363426426162e-14	-1.3195089448793264e-12	2.082640651439979e-14	2.45047861085845e-15	NaN
11.825	-1.5595129464873246e-13	0.4999999781260732	5.829356884287393e-14	-5.835371944724945e-14	-1.3150988174557114e-12	-2.9212436693786025e-14	-1.3538349240329427e-14	NaN
11.8375	-3.0326973816973116e-14	0.49999997812607316	4.1965955978870404e-14	-4.102090392371131e-14	-1.2571279922139714e-12	7.60645857018647e-14	-2.7702092983985783e-14	NaN
11.85	2.78593380642781e-14	0.49999997812607333	2.641074604949091e-14	-2.8393779114816875e-14	-1.248490409433683e-12	1.211746184696465e-13	-3.985702993422446e-14	0.000406608
11.8625	-3.849318268020648e-14	0.49999997812607305	1.1580069156363133e-14	-1.0887185681092494e-14	-1.109352559242631e-12	3.008033608150283e-14	-4.9757420890837994e-14	NaN
11.875	1.9299530861211267e-14	0.49999997812607316	-1.866882334452754e-15	2.2248217029759646e-15	-1.0102989214796593e-12	6.961025307517759e-14	-5.745449607719733e-14	NaN
11.8875	7.973865795672601e-16	0.49999997812607333	-1.390425519115545e-14	1.382160610996773e-14	-8.997033239187838e-13	3.3760353313376294e-14	-6.30053878175279e-14	NaN
11.9	7.389861075011688e-14	0.4999999781260732	-2.4570856960390382e-14	2.406621331362826e-14	-7.791979842178474e-13	9.03506926158167e-14	-6.666236978420391e-14	0.000411738
11.9125	7.41853322889426e-14	0.49999997812607316	-3.354836291890023e-14	3.383219970226609e-14	-6.297545967853823e-13	7.31003716195164e-14	-6.825878432653366e-14	NaN
11.925	6.795304831107745e-14	0.49999997812607316	-4.0734943444694884e-14	4.083873086633519e-14	-4.972941879108491e-13	5.297361521610642e-14	-6.802414647212827e-14	NaN
11.9375	9.917226258089836e-14	0.49999997812607316	-4.631451186420315e-14	4.638819606341708e-14	-3.636349877082336e-13	7.169308587830943e-14	-6.626690872480051e-14	NaN
11.95	6.734345759492137e-14	0.4999999781260732	-5.016706136158791e-14	5.0635369934111434e-14	-2.2651658983912443e-13	2.848695033244441e-14	-6.30182768453169e-14	0.000414212
11.9625	1.4623215122963587e-13	0.49999997812607316	-5.2548532686283877e-14	5.204194196439707e-14	-1.2309512531848222e-13	1.0059115578179987e-13	-5.877114214847409e-14	NaN
11.975	8.497302543224522e-14	0.4999999781260732	-5.3345591482678725e-14	5.360379065774678e-14	4.433076806936414e-15	3.1138714780537746e-14	-5.3361449125634256e-14	NaN
11.9875	9.825746819141208e-14	0.4999999781260732	-5.285672290051256e-14	5.244778307951929e-14	9.310290880453759e-14	4.096833385405683e-14	-4.735815739820457e-14	NaN
12.0	7.538847980557449e-14	0.4999999781260731	-5.118277808182656e-14	5.1605319738231785e-14	1.9822373593453444e-13	1.3475525798746911e-14	-4.0769088840477235e-14	0.000416126
12.0125	1.2286978432359539e-13	0.4999999781260731	-4.843761650003819e-14	4.812333505668018e-14	2.597480106503743e-13	6.123955271309574e-14	-3.3923777141126387e-14	NaN
12.025	7.98260548644376e-14	0.4999999781260732	-4.475151909288395e-14	4.5043000751986176e-14	3.3328620141304725e-13	1.7452171638972964e-14	-2.6823355074739593e-14	NaN
12.0375	6.695363415498297e-14	0.4999999781260732	-4.0387462529796303e-14	4.001448641639814e-14	3.683072958477964e-13	7.787168354499414e-15	-1.988035424338527e-14	NaN
12.05	2.0268016525885005e-14	0.49999997812607316	-3.552532995937736e-14	3.642305754857602e-14	4.269366506231168e-13	-3.835574685509309e-14	-1.3083853981178971e-14	0.000412148
12.0625	9.675085552236703e-14	0.49999997812607316	-3.030584516796018e-14	2.969103838347669e-14	4.1875151387911973e-13	4.5284738417176105e-14	-6.799288958084815e-15	NaN
12.075	3.2399986588546486e-14	0.4999999781260732	-2.4853812381499354e-14	2.5032272194230003e-14	4.427276374828652e-13	-1.5654122754792506e-14	-8.298280118333749e-16	NaN
12.0875	4.260516841152838e-14	0.4999999781260732	-1.9375479892219157e-14	1.9275060030440196e-14	4.3467985985106763e-13	7.267556688326681e-16	4.487438974751499e-15	NaN
12.1	6.492951897182415e-14	0.4999999781260731	-1.4035705799397611e-14	1.338438134533706e-14	4.113398364257166e-13	3.015546613234982e-14	9.102196379268779e-15	0.000409604
12.1125	-2.3923839267746753e-14	0.49999997812607316	-8.796340792153114e-15	9.356477596546342e-15	4.131798073138329e-13	-5.476566684461241e-14	1.3230685203276518e-14	NaN
12.125	3.5017873990586254e-14	0.49999997812607316	-3.929509078216356e-15	3.849395194615918e-15	3.7182173279151536e-13	1.1833748690811533e-14	1.6476859531320255e-14	NaN
12.1375	-2.2596543483766496e-14	0.4999999781260732	6.087688245298085e-16	-8.444643950146215e-16	3.338070703913985e-13	-3.91100467491046e-14	1.9092584243077737e-14	NaN
12.15	-1.992641180171664e-14	0.49999997812607316	4.610033824570651e-15	-4.156669376028672e-15	3.075070889123436e-13	-3.1760111049129835e-14	2.0967056903236786e-14	0.00040752
12.1625	-2.6203701021461072e-14	0.4999999781260732	8.198135529481214e-15	-8.186677332371145e-15	2.5617648162896723e-13	-3.133820073379622e-14	2.219099166142135e-14	NaN
12.175	-1.115219124043173e-14	0.4999999781260732	1.1147834776333305e-14	-1.1160164984671065e-14	2.1105472836338167e-13	-1.0966872130656512e-14	2.2697823468535927e-14	NaN
12.1875	-4.655373018970644e-14	0.4999999781260732	1.3569340476386267e-14	-1.3964803666114754e-14	1.584449347096877e-13	-4.082806312849545e-14	2.2626460096911014e-14	NaN
12.2	-3.392541533244122e-14	0.4999999781260731	1.5358186439803907e-14	-1.499172050414027e-14	1.285255234551985e-13	-2.561702204797127e-14	2.2017782453024455e-14	0.000414793
12.2125	-3.532149852633413e-14	0.4999999781260731	1.673307447224603e-14	-1.64986018555895e-14	8.28768453384945e-14	-2.3132492628346348e-14	2.1029202734093863e-14	NaN
12.225	-2.5008495669590228e-14	0.4999999781260731	1.755912423649056e-14	-1.7186197502108326e-14	4.474911086398595e-14	-1.0149251932409172e-14	1.9632482229339556e-14	NaN
12.2375	-6.886834833045313e-14	0.4999999781260733	1.7908868244083363e-14	-1.836050775849583e-14	-8.889057796374313e-15	-5.004560956654584e-14	1.78745725989607e-14	NaN
12.25	-5.011469487656598e-14	0.4999999781260731	1.7658263087194873e-14	-1.7121735377868855e-14	-2.3783132223647745e-14	-3.1756236623067445e-14	1.5821590816309443e-14	0.000418029
12.2625	-3.4909984496066543e-14	0.4999999781260732	1.7131135095552092e-14	-1.723180053757331e-14	-6.583746572855895e-14	-1.4254635740608168e-14	1.3632685744412087e-14	NaN
12.275	-3.036109212568769e-14	0.4999999781260732	1.6174646975252346e-14	-1.625129106865063e-14	-9.06565865755401e-14	-9.395658555108973e-15	1.1295397669187773e-14	NaN
12.2875	-2.8623509587012624e-14	0.4999999781260732	1.494299213097794e-14	-1.4923973600137863e-14	-1.0942081722344994e-13	-8.009653491255365e-15	8.942302258589267e-15	NaN
12.3	-2.4464268489116905e-14	0.4999999781260732	1.3480676260154935e-14	-1.3636114258666028e-14	-1.2871170141133753e-13	-4.1351457570613244e-15	6.599874581512911e-15	0.000410836
12.3125	-2.1902413051102843e-14	0.4999999781260732	1.1819273339171987e-14	-1.1894727751073795e-14	-1.384782625877363e-13	-2.8068156454667604e-15	4.3245827296108794e-15	NaN
12.325	-1.8696699718926473e-14	0.4999999781260732	1.0055016008286311e-14	-1.0062445280524937e-14	-1.4404991661404624e-13	-1.1436587744711322e-15	2.1877165056237427e-15	NaN
12.3375	-2.6519090532447685e-14	0.4999999781260732	8.226821875800001e-15	-8.487487632511761e-15	-1.5167666665086588e-13	-1.0144416234090897e-14	1.9582985559776004e-16	NaN
12.35	-2.297459000068993e-14	0.4999999781260732	6.363962680098717e-15	-6.0605262464508964e-15	-1.3973400168446107e-13	-9.647895666647058e-15	-1.5782658456329752e-15	0.000405617
12.3625	-1.128422085836021e-14	0.4999999781260732	4.579404595209966e-15	-4.771973620914255e-15	-1.4487128474439037e-13	1.0210595692623458e-15	-3.1476566117790842e-15	NaN
12.375	3.203936100464412e-15	0.4999999781260732	2.796190270764151e-15	-2.8733618462344493e-15	-1.3524768406329362e-13	1.311017751799013e-14	-4.520178215892268e-15	NaN
12.3875	1.461199410608036e-15	0.4999999781260732	1.1880113990914173e-15	-9.651085524356825e-16	-1.1959148563094592e-13	8.645065215852908e-15	-5.572559328722694e-15	NaN
12.4	3.398108049973713e-14	0.49999997812607316	-3.067269673136314e-16	-3.181800260979235e-16	-1.2410705132326926e-13	4.0752827194645053e-14	-6.466338779574129e-15	0.000410285
12.4125	-1.9536234827080056e-14	0.4999999781260732	-1.6320729728881537e-15	2.073566671548744e-15	-9.021402751880247e-14	-1.6918672067651072e-14	-7.0052668425766115e-15	NaN
12.425	5.506162538041973e-15	0.4999999781260733	-2.792978754795789e-15	2.5299875994690603e-15	-8.948120091416935e-14	7.629197386109719e-15	-7.421626582776985e-15	NaN
12.4375	1.237049893186932e-14	0.4999999781260733	-3.828229206321607e-15	3.737011184075915e-15	-7.119674243631092e-14	1.2335718354481573e-14	-7.629099770594245e-15	NaN
12.45	7.443404842954002e-15	0.4999999781260733	-4.659124364700679e-15	4.249238694818565e-15	-6.211913604895472e-14	6.4243612226810825e-15	-7.64508479882809e-15	0.000410566
12.4625	5.503357881209976e-14	0.499999978126073	-5.3668968981383335e-15	5.349236655720127e-15	-3.942332050104578e-14	5.1734354822434014e-14	-7.504378176443964e-15	NaN
12.475	-3.969616627334871e-14	0.4999999781260733	-5.622342584966852e-15	5.844095154743875e-15	-2.031384379175582e-14	-4.448394155092128e-14	-6.954585282026526e-15	NaN
12.4875	3.082607556093843e-14	0.4999999781260731	-5.950994993511217e-15	5.758733969592344e-15	-1.4714237097552813e-14	2.5832481920418832e-14	-6.5631122642585645e-15	NaN
12.5	-2.223839885559514e-14	0.49999997812607316	-5.993155194149803e-15	6.543937328031941e-15	1.2142290147205538e-14	-2.941373527128177e-14	-5.8801587999847055e-15	0.000411007
12.5125	4.337442968693043e-14	0.4999999781260731	-5.951806275574309e-15	5.457598521819648e-15	3.2352111479848522e-15	3.774860018541557e-14	-5.280740312396476e-15	NaN
12.525	8.703223888072375e-15	0.49999997812607316	-5.7224635678213386e-15	6.11616691840268e-15	3.02121524964225e-14	1.0160250398557246e-15	-4.4645692485982494e-15	NaN
12.5375	-1.4890556269573447e-14	0.4999999781260732	-5.351823273729717e-15	4.8941736843937696e-15	2.2058226446978317e-14	-2.0931757729210088e-14	-3.688323971958955e-15	NaN
12.55	-4.288364180304419e-14	0.49999997812607316	-4.9647232454660355e-15	5.9511650397908305e-15	5.660776867827488e-14	-5.1778410814105316e-14	-2.856607018711804e-15	0.000413011
12.5625	5.861569106285955e-14	0.4999999781260731	-4.488942839989185e-15	3.8738532850101856e-15	3.0883645752800265e-14	5.313588819870375e-14	-2.185547317190438e-15	NaN
12.575	-1.7116905367354717e-14	0.4999999781260732	-3.8762614422607e-15	4.239578867237322e-15	5.33831295365344e-14	-2.4132406970491827e-14	-1.3213011192401082e-15	NaN
12.5875	9.651161528256336e-15	0.4999999781260732	-3.2783931460362653e-15	3.226340887562926e-15	4.7460116119858016e-14	3.9568946024607935e-15	-6.318545396773545e-16	NaN
12.6	-1.3072276777654795e-14	0.4999999781260732	-2.6585997473056293e-15	2.854736596836605e-15	5.295868375818071e-14	-1.86808649299168e-14	4.033811527727329e-17	0.000409814
12.6125	2.6377409978803916e-14	0.49999997812607316	-2.0856164622818957e-15	1.800267280421083e-15	4.3173387233547184e-14	2.233212656223838e-14	5.598778883461629e-16	NaN
12.625	-9.33672162652328e-15	0.4999999781260732	-1.45997890632101e-15	1.5945438615686747e-15	4.968637566119756e-14	-1.3514957022474229e-14	1.1216446745767919e-15	NaN
12.6375	9.565994911930782e-15	0.4999999781260732	-8.814257046679426e-16	9.990943125786576e-16	4.6776880093855815e-14	6.134502834471622e-15	1.5580417992187935e-15	NaN
12.65	1.3889960119978036e-14	0.4999999781260732	-3.4167185906831415e-16	-4.9787933830519766e-17	3.3577099246637885e-14	1.2193738892983385e-14	1.885336025980057e-15	0.000431585
12.6625	-1.4595627325354722e-14	0.49999997812607316	1.265544111207704e-16	-1.0534989143811985e-16	3.755041091878045e-14	-1.6442898801693185e-14	2.158105688331451e-15	NaN
12.675	2.2836371434682172e-14	0.4999999781260731	5.251688756623016e-16	-4.32390707687413e-16	3.450545431573319e-14	2.1474478517951458e-14	2.318688876947494e-15	NaN
12.6875	-8.722031957911988e-15	0.4999999781260733	1.001323534629898e-15	-6.728505059222607e-16	3.4228093693464397e-14	-9.829042324049876e-15	2.543986294498314e-15	NaN
12.7	2.8932582069758937e-14	0.4999999781260732	1.3052752425309445e-15	-2.1950554445427563e-15	5.687523145468343e-15	3.083188631073734e-14	2.5059733764950257e-15	0.00041814
12.7125	-1.2252328136961225e-14	0.49999997812607316	1.5103652986584255e-15	-1.1940036346538386e-15	2.3945864215096552e-14	-1.2303509441492406e-14	2.5030442117457833e-15	NaN
12.725	6.023087616131276e-15	0.49999997812607316	1.7475857054015512e-15	-1.5312254350593068e-15	1.706261134346267e-14	6.667057261330524e-15	2.463981521835266e-15	NaN
12.7375	-1.874855366508762e-14	0.4999999781260732	1.9444384750054297e-15	-2.0118882652990705e-15	6.73404872188689e-15	-1.7086835933326667e-14	2.380016262095554e-15	NaN
12.75	1.8953312861690832e-14	0.49999997812607316	1.959598491596529e-15	-2.410289048111418e-15	-5.191360176700324e-15	2.1633552638990668e-14	2.1264946917851334e-15	0.00046594
12.7625	-1.2259041472938572e-14	0.49999997812607316	1.986894745029312e-15	-1.6013869346474781e-15	6.8133498554414436e-15	-1.1011948730774049e-14	1.973850060078277e-15	NaN
12.775	-2.1198031784880157e-14	0.4999999781260732	2.0055446483038104e-15	-2.234817037508688e-15	-8.799392140887066e-15	-1.8505646356045342e-14	1.7537836004735286e-15	NaN
12.7875	2.5828067118988696e-14	0.4999999781260731	1.8668401049553593e-15	-1.5193098372371557e-15	-9.225922400671252e-16	2.739535175270934e-14	1.4688747947801528e-15	NaN
12.8	-2.912693965186728e-14	0.4999999781260732	1.854904723160402e-15	-1.7892803149158704e-15	-9.158659844837384e-15	-2.686140902501987e-14	1.2886069100647602e-15	0.000406338
12.8125	5.744210091084998e-14	0.49999997812607305	1.6063578569817873e-15	-1.9148467123849736e-15	-1.8619179232495695e-14	6.032514494332473e-14	8.96998247675209e-16	NaN
12.825	-5.461407685708823e-14	0.4999999781260733	1.601440821649925e-15	-1.1833694221986625e-15	-6.377592518405086e-15	-5.30990726239325e-14	8.347276978591844e-16	NaN
12.8375	-1.1891437670860176e-15	0.49999997812607316	1.3424630980992499e-15	-1.8812958983761195e-15	-2.615576067272677e-14	2.052251686271894e-15	4.514476482670563e-16	NaN
12.85	-2.15470867838628e-15	0.49999997812607305	1.0944869082280071e-15	-5.489401999752846e-16	-5.952383550123485e-15	-1.2962445338045739e-15	2.2354323256853406e-16	0.000584103
12.8625	-4.463816592995859e-14	0.49999997812607333	1.0128107504821278e-15	-9.508119107311966e-16	-1.5619866519548455e-14	-4.287512096021087e-14	9.692587432921445e-17	NaN
12.875	4.644241335610174e-14	0.4999999781260731	6.575426476373268e-16	-8.622960964168442e-16	-2.0637424124178045e-14	4.837785550697584e-14	-2.658830890382221e-16	NaN
12.8875	-2.112712519790028e-14	0.4999999781260732	5.331325991660631e-16	-4.1592229592365055e-16	-1.3867785782477405e-14	-1.9990078041287803e-14	-3.4218332685178083e-16	NaN
12.9	5.585762506212397e-14	0.4999999781260731	2.813508882896613e-16	-9.559283454407208e-16	-2.824885990783577e-14	5.828249412277215e-14	-5.883426628543012e-16	0.000404745
12.9125	-7.000000883713663e-14	0.4999999781260733	2.081369289489867e-16	6.368161777818484e-16	2.16013364692414e-15	-7.074915196455854e-14	-5.187288717499955e-16	NaN
12.925	3.860264390468726e-14	0.4999999781260731	-4.576942027606463e-17	-4.0103636866031644e-16	-2.1476280809277166e-14	4.012044687542999e-14	-7.730003155801685e-16	NaN
12.9375	1.2731525005230406e-14	0.49999997812607316	-1.57102701156502e-16	8.435769606438591e-16	1.87782247819248e-15	1.1790301275720539e-14	-7.409226651693369e-16	NaN
12.95	2.719719469600782e-14	0.4999999781260733	-2.185186768022406e-16	-5.319461045476191e-16	-2.4324745936815922e-14	2.899402758926987e-14	-7.978066733316512e-16	0.000479727
12.9625	-2.001471100548796e-14	0.49999997812607316	-3.8080960857786147e-16	5.121044534724307e-16	-5.713102774630958e-15	-2.022973411467958e-14	-8.244207384855898e-16	NaN
12.975	1.6620626524475678e-14	0.4999999781260731	-5.264593203191993e-16	3.6410316948437577e-16	-9.665908217176357e-15	1.6759150582284473e-14	-8.9250615202335e-16	NaN
12.9875	6.904714023023105e-15	0.4999999781260731	-5.772309214999883e-16	8.928007474450747e-16	1.2680778985733871e-15	5.945973224852214e-15	-8.234791556563961e-16	NaN
13.0	3.1227941642434786e-14	0.4999999781260731	-5.939826554117624e-16	2.7207606418292434e-16	-9.419939812588267e-15	3.144570244850645e-14	-7.870327739377497e-16	0.000403122
13.0125	-4.568899734099356e-14	0.4999999781260732	-5.583766232371443e-16	9.456416895605392e-16	5.695363868071594e-15	-4.693079795169382e-14	-6.342951314392921e-16	NaN
13.025	3.794656474971258e-14	0.4999999781260731	-6.664516093138103e-16	4.165023581707612e-16	-5.247804614997046e-15	3.7802948231521664e-14	-7.033823437905997e-16	NaN
13.0375	-5.590762710297182e-15	0.4999999781260732	-6.118320659639747e-16	8.697561067521663e-16	5.8045073093250504e-15	-6.762353197134251e-15	-5.524430405090636e-16	NaN
13.05	5.891459801916899e-15	0.4999999781260732	-5.812819409887771e-16	3.1448457699835304e-16	-3.261200723937844e-15	5.746557662563314e-15	-4.927635499069551e-16	0.000406117
13.0625	-9.737245255884139e-15	0.4999999781260732	-5.922797102187721e-16	4.216157826098469e-16	-4.629604016225091e-16	-1.0134787097609615e-14	-4.469242845652107e-16	NaN
13.075	1.5265904978627577e-14	0.4999999781260731	-6.318642201105933e-16	4.46431031702252e-16	1.432051455595705e-16	1.4812027279356226e-14	-4.3860248374499553e-16	NaN
13.0875	-1.171116245466519e-15	0.4999999781260731	-5.812595461041728e-16	6.064925711474242e-16	4.986971504911019e-15	-2.036931334869316e-15	-3.338714622122885e-16	NaN
13.1	-1.3467464052247066e-14	0.49999997812607316	-4.805008397338219e-16	1.0272946020376673e-15	1.5586484290519922e-14	-1.530525583739177e-14	-1.7523346082257826e-16	0.000406908
13.1125	-1.745533974910448e-14	0.4999999781260733	-3.575314652799015e-16	1.1988396302776393e-16	7.335561425714486e-16	-1.7613368631545957e-14	-7.978289390052475e-17	NaN
13.125	4.271964782149715e-14	0.4999999781260731	-4.0246577556651147e-16	5.0750852963861e-16	7.52856645760061e-15	4.182065383606331e-14	-9.594689662311003e-17	NaN
13.1375	-4.7622476096397924e-14	0.4999999781260733	-2.3973839973282215e-16	-3.0538980083008506e-16	-4.962321884491902e-15	-4.705904555757426e-14	3.4116204477861095e-17	NaN
13.15	-1.6345921103144735e-15	0.4999999781260731	-2.8306486546986328e-16	7.625900038994886e-16	1.475351405165794e-14	-3.164364844900175e-15	4.393543092447873e-17	0.000411598
13.1625	-5.2560581255872823e-14	0.49999997812607333	-1.1391043528289896e-16	-6.443721720830746e-17	1.8793083119250546e-15	-5.259386807088462e-14	1.6717273826021043e-16	NaN
13.175	9.171291582014091e-14	0.499999978126073	-2.7117552890730455e-16	4.283420949869124e-16	8.173042416788446e-15	9.0859575519481e-14	1.8450890464189296e-17	NaN
13.1875	-6.920866293374583e-14	0.4999999781260734	3.0045706251571034e-17	-2.294129566115728e-16	9.745081382776426e-16	-6.902992440032469e-14	2.8268606817075056e-16	NaN
13.2	1.4343695918700143e-14	0.49999997812607316	-5.675486023139333e-17	-3.3470785649339244e-16	-3.1604547366971185e-15	1.4842747421501787e-14	1.619363308872833e-16	0.000433609
13.2125	5.283753727980935e-15	0.4999999781260731	-2.6537798829855657e-17	2.7096491056952757e-16	8.740018787158274e-15	4.558307840479177e-15	2.0682278312845804e-16	NaN
13.225	-5.388872652674196e-15	0.49999997812607316	9.815727705413748e-17	1.6885263868665794e-16	8.67975497752973e-15	-6.009072550192399e-15	3.056406334183006e-16	NaN
13.2375	-6.463232102542447e-15	0.49999997812607316	1.750172714095938e-16	-2.1273892385227358e-16	2.1732504498004248e-15	-6.363502202079795e-15	3.315432817746968e-16	NaN
13.25	1.3837074961251789e-14	0.49999997812607316	1.8513120979986554e-16	-3.122018251014231e-16	-1.8446447639346602e-16	1.4158868939125672e-14	3.021177670585803e-16	0.000418882
13.2625	-1.622137712544813e-14	0.4999999781260732	2.485971616290254e-16	2.3476831512623547e-17	6.8670171051685155e-15	-1.6601938846429517e-14	3.5192010356992193e-16	NaN
13.275	1.7644667078470864e-15	0.4999999781260732	2.6251179788814365e-16	-4.1731125147969854e-16	-2.02370539671221e-15	2.2870106399558198e-15	3.066820231260977e-16	NaN
13.2875	1.22552144807392e-14	0.4999999781260732	2.617162298202739e-16	1.9677293840767593e-17	5.787593378053137e-15	1.1934582331239669e-14	2.967111441594705e-16	NaN
13.3	5.4113423455425896e-14	0.49999997812607316	2.405952248662122e-16	-1.3928538256276298e-15	-2.2364831727355654e-14	5.666924853087602e-14	1.7024302453218757e-16	0.000410626
13.3125	-4.5346613382860465e-14	0.4999999781260731	2.2947666916122056e-16	3.651713160871115e-16	1.0922809875655837e-14	-4.627977081248168e-14	2.319422904487409e-16	NaN
13.325	4.5489738064215316e-14	0.4999999781260731	1.89005559716294e-16	-1.173715961794982e-17	2.504133921312943e-15	4.537126025992499e-14	1.4862981398305736e-16	NaN
13.3375	-5.478969674175887e-14	0.4999999781260733	2.902188497992922e-16	-8.761943229094485e-16	-1.2585380451362243e-14	-5.3259062635378585e-14	1.8819352490164597e-16	NaN
13.35	-1.4508041284345666e-14	0.49999997812607305	1.7178387137054366e-16	6.577345589139224e-16	1.4421178351014785e-14	-1.5915677117512358e-14	1.3062319094155239e-16	0.000425033
13.3625	-1.4763768499503694e-14	0.4999999781260732	2.757607235286174e-16	-2.0850791793300858e-16	-5.741273368024519e-16	-1.4525405960056958e-14	1.7712229018780788e-16	NaN
13.375	1.8360130385043846e-14	0.4999999781260732	2.1474899260415523e-16	-1.8329101716528982e-16	-1.5452141790112226e-15	1.862377253951772e-14	9.881930871267633e-17	NaN
13.3875	-2.0873287045639578e-14	0.4999999781260733	2.2673143204289137e-16	-4.507787915073827e-16	-6.675654021104378e-15	-2.0075374245034767e-14	8.58430383536767e-17	NaN
13.4	2.4103279453862087e-14	0.4999999781260731	1.1079118158894896e-16	-4.444223383362161e-16	-8.848393863284519e-15	2.50078182730891e-14	-3.928985952333752e-17	0.000404825
13.4125	-3.1905459050705016e-14	0.4999999781260732	1.1921848499408945e-16	1.9082922249721781e-16	3.601299703411508e-15	-3.228355585777963e-14	6.04182795594463e-18	NaN
13.425	2.873161593367064e-14	0.49999997812607316	4.0216114335174616e-17	-8.530746230457915e-17	-3.166054283022785e-15	2.8981558218692403e-14	-8.777017183399976e-17	NaN
13.4375	-2.6727187101380985e-14	0.4999999781260732	5.863656209436424e-17	-3.473614770998157e-16	-7.72385965850018e-15	-2.597818492203916e-14	-7.48761842315274e-17	NaN
13.45	-1.2735150199489508e-14	0.49999997812607316	-2.0768079200337962e-17	3.7739567862771514e-16	4.9165099895574955e-15	-1.3368204397574212e-14	-1.0862646586523876e-16	0.000403232
13.4625	1.0043655774089785e-14	0.49999997812607316	-2.2294904487556402e-17	-4.35482616073889e-17	-3.001726011734235e-15	1.0243293788307355e-14	-1.2054609370074926e-16	NaN
13.475	-4.060494161213348e-15	0.49999997812607316	-1.7381927891418492e-17	1.6013704501773982e-16	1.2342393865775564e-15	-4.284811654333121e-15	-9.26652918848334e-17	NaN
13.4875	5.576953112114802e-15	0.49999997812607316	-7.923204169914752e-18	2.246494671271416e-16	2.8310274878342686e-15	5.2050902156202785e-15	-6.988663112553493e-17	NaN
13.5	-1.5728385952150123e-15	0.49999997812607316	2.5110150914342384e-17	6.78274848578776e-17	5.533036938635735e-16	-1.6694378721537957e-15	-3.758021626000226e-17	0.000423671
13.5125	-4.680559851210261e-15	0.49999997812607316	2.428090734240959e-17	-4.531899836181159e-17	-1.5671400910016507e-15	-4.553749568116363e-15	-4.03513266129453e-17	NaN
13.525	2.0818550459511082e-14	0.49999997812607316	-4.3738603010953005e-18	2.6865793498787687e-16	4.027683802347867e-15	2.0340452966801116e-14	-4.847788712619349e-17	NaN
13.5375	-3.783128113492679e-14	0.4999999781260733	5.809540463326309e-17	-5.464309457535911e-16	-1.0432978591440805e-14	-3.674233530241828e-14	-2.3905217245172784e-17	NaN
13.55	-4.3486564584772554e-14	0.49999997812607316	-1.8965002021618634e-17	8.506401559096607e-16	1.5100082768809927e-14	-4.5122409044660334e-14	-2.5168964548051393e-17	0.000405987
13.5625	3.877089356464427e-14	0.49999997812607316	-4.4507726002308754e-17	-4.798938086624677e-16	-1.0917643722604084e-14	3.981850484688215e-14	-1.1693738150655547e-16	NaN
13.575	-2.5249870260136913e-14	0.4999999781260732	-2.223916753095241e-17	1.4244862261775344e-16	1.6738396151090573e-15	-2.5479358542740337e-14	-5.094539032512499e-17	NaN
13.5875	1.5184917097033157e-14	0.49999997812607316	-6.36923834344169e-17	1.4441382276072002e-16	1.0611457029609246e-15	1.498532369771847e-14	-8.640452433218949e-17	NaN
13.6	1.6033341350690564e-14	0.49999997812607316	-7.650008954778403e-17	-4.528363051743207e-16	-1.05143570941652e-14	1.7032924224761474e-14	-1.219485493067102e-16	0.00040735
13.6125	1.1299779491502678e-14	0.4999999781260731	-1.2637847277795709e-16	3.656129993370054e-16	4.543319860534695e-15	1.0697913859417868e-14	-1.1724484696110873e-16	NaN
13.625	-2.8863576015541553e-14	0.4999999781260732	-3.765538980822134e-17	-8.973461854017822e-18	-8.114691153360744e-16	-2.881240615969006e-14	-3.538684978435424e-17	NaN
13.6375	2.5191371199800608e-14	0.49999997812607316	-1.0640313655487432e-16	2.6205660583861385e-16	3.2245719387447605e-15	2.4761636853147265e-14	-8.578000652056695e-17	NaN
13.65	8.018260864620594e-15	0.4999999781260732	-5.885123668914856e-17	-9.891213157687948e-17	-2.6941239501258266e-15	8.257267441604017e-15	-4.8366644363332375e-17	0.000432047
13.6625	-1.495308447848268e-14	0.4999999781260732	-5.304835094120266e-17	6.106456114148054e-17	5.821589824668613e-16	-1.5044421306712437e-14	-2.923987009995879e-17	NaN
13.675	1.5978398904377887e-14	0.49999997812607316	-1.0210721860813446e-16	-4.05927930557868e-18	-1.5128551662561426e-15	1.6061126652328784e-14	-7.864346978309044e-17	NaN
13.6875	-1.0496667657051036e-14	0.49999997812607316	-8.257160044566564e-17	-3.355382117134464e-17	-1.580930100761322e-15	-1.0380905470640102e-14	-5.287035767027429e-17	NaN
13.7	2.4602520986809117e-14	0.49999997812607316	-1.2798597465569305e-16	-1.7604483904512397e-16	-5.056272470579085e-15	2.5041491994324353e-14	-1.0036472267986596e-16	0.000413341
13.7125	-3.216431156516532e-14	0.4999999781260733	-7.169466796812088e-17	4.0425871307289063e-16	7.336395027288526e-15	-3.295006281965722e-14	-3.2024515811178915e-18	NaN
13.725	1.0470866075881837e-14	0.49999997812607316	-1.1586484358218462e-16	-2.9720604750557643e-16	-6.957447035415854e-15	1.1129859369229037e-14	-8.313439043049025e-17	NaN
13.7375	1.6509133341694046e-14	0.4999999781260731	-1.4080022858098016e-16	4.4009576685583183e-16	6.928169560424496e-15	1.570877275769614e-14	-6.135583088595941e-17	NaN
13.75	-4.672225405112758e-14	0.49999997812607333	-2.629302966049874e-17	4.467160675777528e-16	9.279668707976648e-15	-4.765151289152012e-14	6.057248845830395e-17	0.000411708
13.7625	5.2213922024976775e-14	0.49999997812607316	-1.370329220429053e-16	-7.520116530950051e-16	-1.5938003112488914e-14	5.3794709839921204e-14	-1.192658503877221e-16	NaN
13.775	-2.2709421891722472e-14	0.4999999781260732	-1.1638200359838662e-16	3.3052514590241187e-16	5.478825872089061e-15	-2.3324845982973514e-14	-3.101599822820987e-17	NaN
13.7875	1.578438243128047e-14	0.4999999781260732	-1.0294234955549794e-16	3.2750221383533196e-16	5.744539497277771e-15	1.5158164163586696e-14	-1.3467387984147137e-17	NaN
13.8	1.438482339033114e-14	0.4999999781260733	-5.630946158512803e-17	-3.0889766384825946e-16	-5.626134031456357e-15	1.4986280023815132e-14	1.3356701286452953e-18	0.000432988
13.8125	-4.5231636825923404e-14	0.4999999781260733	-5.542840025999886e-17	-1.8573469777348783e-16	-3.245247469280704e-15	-4.487714925974732e-14	8.32783611947601e-18	NaN
13.825	9.26099737358363e-14	0.49999997812607294	-2.4240705479402725e-16	5.729518949487826e-16	7.917353710493395e-15	9.162531944794185e-14	-1.4013655877514373e-16	NaN
13.8375	-8.945621530853009e-14	0.49999997812607333	2.9487128873677944e-17	-6.534893474892812e-16	-1.0469506101924189e-14	-8.825831164374074e-14	8.115634725075889e-17	NaN
13.85	-5.881182432346895e-14	0.49999997812607316	-8.15836594405862e-17	1.1720703520569103e-15	2.2508700471392023e-14	-6.115434710003824e-14	5.840527371252019e-17	0.000410656
13.8625	5.298094954413769e-14	0.4999999781260731	-9.111991755377687e-17	-6.476866797446367e-16	-1.2783903082567592e-14	5.429339918417584e-14	-5.1166688769058195e-17	NaN
13.875	-2.170190582909896e-14	0.49999997812607316	-2.889819811059592e-17	4.2715267374930867e-16	9.122227756732598e-15	-2.2603414346198364e-14	7.152911028540663e-17	NaN
13.8875	6.902551714483747e-16	0.4999999781260732	9.725746312848613e-18	-3.704614008888558e-17	7.777717578503277e-16	6.868571801290432e-16	7.956432951803682e-17	NaN
13.9	2.342409318021017e-16	0.4999999781260732	1.2888491878046378e-17	-1.3133747866986245e-16	-1.131115684985423e-15	4.2439642609120615e-16	6.9503154557326e-17	0.000419162
13.9125	1.107467215670576e-14	0.4999999781260732	4.2001089485608424e-19	1.3865183419055824e-17	1.299929300841202e-15	1.0993210649642962e-14	5.719761836026322e-17	NaN
13.925	-1.9227975032071878e-14	0.4999999781260732	5.391906549979065e-17	-1.0740419396459387e-16	-1.6224269367192699e-16	-1.9112134218036343e-14	9.853492671052852e-17	NaN
13.9375	2.1972372059951118e-14	0.49999997812607316	2.0131892218727615e-17	2.2521457869374685e-16	5.442778887783787e-15	2.1464132979092616e-14	7.232400050510012e-17	NaN
13.95	9.239924089008119e-15	0.4999999781260732	7.762772912361629e-17	-3.1523494127491183e-16	-4.04734929366702e-15	9.765621193553716e-15	9.39798465544481e-17	0.000408051
13.9625	-1.1281985787863702e-14	0.4999999781260732	7.297307065100675e-17	-4.062590883626647e-17	9.695726107586965e-16	-1.1291777654786889e-14	9.362921155774186e-17	NaN
13.975	5.785645875081222e-15	0.4999999781260732	3.92492900546502e-17	-2.0955093503453789e-16	-3.077350713146121e-15	6.1552190471993584e-15	4.1322429382549946e-17	NaN
13.9875	1.0875751240949919e-15	0.4999999781260732	2.3035789849968862e-17	-3.32742761247038e-17	-6.625395523505811e-17	1.1242946058919186e-15	2.965239323852063e-17	NaN
14.0	-5.146155729469773e-16	0.4999999781260732	7.840315122149193e-18	-2.29205859530171e-16	-4.175561294134087e-15	-6.828052612183377e-17	9.41842117507562e-19	0.000405085
14.0125	7.054938192482568e-15	0.4999999781260732	-4.4680809229948764e-17	-1.0568289217385216e-16	-2.770150885397449e-15	7.304668930697088e-15	-4.5752022894541716e-17	NaN
14.025	-2.120797568006823e-14	0.4999999781260732	-5.807898923476358e-17	-3.0547486043110383e-16	-6.780764445144349e-15	-2.054990106848962e-14	-6.520692923678722e-17	NaN
14.0375	3.664770395625703e-14	0.49999997812607305	-1.5653581701947757e-16	5.050136708716832e-16	7.143816501461757e-15	3.5771211827309334e-14	-1.1448503545844057e-16	NaN
14.05	-3.348159188677798e-14	0.4999999781260733	-1.6325281575553717e-17	4.667339358174232e-16	9.197095019774547e-15	-3.4426574763623676e-14	3.6040591930252e-17	0.000444039
14.0625	2.779725383473301e-14	0.4999999781260732	-6.513334302529649e-17	-5.324990495952107e-16	-1.0994024548219161e-14	2.890144216083562e-14	-6.850762570743679e-17	NaN
14.075	-7.609531383077631e-15	0.49999997812607316	-8.20547398512437e-17	1.7248187687461565e-16	2.378476121328701e-15	-7.90569401826134e-15	-4.2458515575313324e-17	NaN
14.0875	-1.1444523932878972e-16	0.49999997812607316	-7.884625131736648e-17	6.775364004317351e-18	-6.65950857462739e-16	-8.659115874504465e-17	-4.318067754561375e-17	NaN
14.1	1.074411721389191e-14	0.49999997812607316	-8.09479663514038e-17	8.99060685549173e-17	9.779161838905879e-16	1.0603359503774682e-14	-3.644665050223183e-17	0.000444791
14.1125	-1.35138491428014e-14	0.4999999781260732	-1.8158270878744985e-17	2.962744328423802e-16	6.175805963760083e-15	-1.4131265485759304e-14	4.133629317650431e-17	NaN
14.125	-6.578719187957169e-16	0.4999999781260732	-2.082070399787543e-18	-1.4444492628537322e-16	-2.0819767884716547e-15	-4.051641995098176e-16	3.063019518225611e-17	NaN
14.1375	2.6403655897770545e-15	0.4999999781260732	-2.541653385652155e-17	-4.247263559185259e-17	-6.079713420587394e-16	2.7144527351559614e-15	9.236868892641508e-18	NaN
14.15	5.2520501245782576e-14	0.4999999781260731	-8.303398825659196e-17	-7.114265453497423e-16	-1.456773976470702e-14	5.3989450258897084e-14	-8.494322845424142e-17	0.000408201
14.1625	-4.892065359653175e-14	0.4999999781260732	-8.153883871958411e-18	8.019806803209974e-16	1.608839335489047e-14	-5.055923073130705e-14	7.751815641301481e-17	NaN
14.175	1.8908363535404235e-14	0.49999997812607316	-1.4784188150407035e-17	-2.810334738572646e-16	-5.000854740108508e-15	1.9449441455747142e-14	7.653414731332871e-18	NaN
14.1875	-1.2842886642995912e-14	0.49999997812607316	-3.080256190778191e-17	-2.645019939722561e-16	-5.006776672733575e-15	-1.231803226204151e-14	-9.201797470512679e-18	NaN
14.2	-3.756398859187058e-14	0.49999997812607316	-3.723359725459819e-17	7.06158361797129e-16	1.3582387379559879e-14	-3.897643109740482e-14	3.6345481618810927e-17	0.000440442
14.2125	3.8911840285872916e-14	0.4999999781260731	-5.284945229008323e-17	-3.9184194314527374e-16	-7.896173978573481e-15	3.9714283275904014e-14	-3.98155676834099e-17	NaN
14.225	-1.8381141744295236e-14	0.49999997812607316	9.569392880865089e-18	3.248655254966906e-16	7.106288007750118e-15	-1.9075534246194933e-14	6.361155226031583e-17	NaN
14.2375	-3.0254792163315595e-15	0.49999997812607316	2.962828955268353e-17	-1.5957174841112612e-16	-1.958127059875153e-15	-2.7640848608069255e-15	5.252746913795108e-17	NaN
14.25	-5.172545738617552e-15	0.49999997812607316	1.9739298597568932e-17	9.975662272600404e-17	2.7521026763975115e-15	-5.4154117005162265e-15	5.069165691705992e-17	0.000448788
14.2625	2.713300921105983e-14	0.49999997812607316	2.8153281542192736e-17	1.5788230191181174e-16	3.930126194274111e-15	2.6770760347045766e-14	5.696459670850632e-17	NaN
14.275	-6.800392696026618e-14	0.49999997812607333	1.5804710501219402e-16	-5.669011690528121e-16	-7.748097789326097e-15	-6.703412470616841e-14	1.4333848990298554e-16	NaN
14.2875	7.940476898695942e-14	0.49999997812607305	-4.498821189805597e-17	7.570623215002302e-16	1.3764960946340901e-14	7.793192869624946e-14	-4.577789766927664e-18	NaN
14.3	3.423231678477153e-14	0.4999999781260732	8.754458842081859e-17	-1.1803663698729072e-15	-2.1111261486131833e-14	3.651046875192329e-14	2.6284075297700487e-17	0.000419012
14.3125	-8.429752074635614e-15	0.4999999781260731	-2.9760652806157375e-18	2.44288098797499e-16	4.574204195934426e-15	-8.911898791621703e-15	5.768397246916299e-18	NaN
14.325	1.0838435109931447e-14	0.4999999781260731	2.1170447008362283e-17	1.7458493957309177e-16	3.672665762063974e-15	1.0472871550731029e-14	2.618745541973879e-17	NaN
14.3375	-3.805155726693349e-15	0.49999997812607316	9.554530395020055e-17	1.774970833005964e-16	5.045259933031427e-15	-4.2450063265115796e-15	9.83104597051216e-17	NaN
14.35	1.850769450160684e-14	0.49999997812607316	1.0430673935642323e-16	-4.896185046973719e-16	-7.819781033931907e-15	1.940394162006867e-14	6.213714150909435e-17	0.00040787
14.3625	-8.283318337180304e-15	0.49999997812607316	9.845672637722731e-17	1.8775306492558937e-16	4.984171620051274e-15	-8.73024832634856e-15	8.471498363721356e-17	NaN
14.375	-9.251344848814106e-15	0.49999997812607316	1.183795450828246e-16	-2.6902972626579655e-16	-3.597865939417383e-15	-8.795226093698607e-15	7.234638824431296e-17	NaN
14.3875	1.3396857354450183e-14	0.49999997812607316	6.398903851796895e-17	3.188300855248125e-17	1.0588792267616105e-15	1.3309912626106098e-14	2.6002389177153455e-17	NaN
14.4	-2.148005354645401e-14	0.49999997812607316	1.0834414604081756e-16	1.9890611103665343e-16	5.0367079607635205e-15	-2.1940868471450364e-14	7.643392415175234e-17	0.000409464
14.4125	2.602629757275708e-14	0.4999999781260731	6.666108979652014e-17	-3.3994394557245623e-16	-6.243472901751849e-15	2.6690902109220635e-14	-1.3659063899781493e-18	NaN
14.425	-9.879904093444376e-15	0.4999999781260732	9.803742753245213e-17	2.0497512418520287e-16	4.812886126820816e-15	-1.0335149296224262e-14	5.812931741433505e-17	NaN
14.4375	-1.2684378004986852e-14	0.4999999781260732	1.0474207943508896e-16	-3.818021797484705e-16	-6.464251452947114e-15	-1.1966434749685132e-14	2.8423100320694944e-17	NaN
14.45	-4.713212108044395e-14	0.4999999781260732	8.937255185767299e-17	7.224376267341701e-16	1.445905634041653e-14	-4.8606429636879783e-14	6.799078654193346e-17	0.000406408
14.4625	4.594341878368908e-14	0.49999997812607316	3.8797309162124955e-17	-6.390258271417035e-16	-1.279322545371038e-14	4.724769233442372e-14	-6.033716432779715e-17	NaN
14.475	-2.0678238045721676e-14	0.4999999781260732	7.137960872887088e-17	2.8374539878827846e-16	5.659728828711194e-15	-2.1256289343602937e-14	2.5653110514600114e-17	NaN
14.4875	1.3164336424511967e-14	0.4999999781260732	8.990428782008781e-17	2.409280015445408e-16	5.1435230530231176e-15	1.2655945224210224e-14	4.025125868738957e-17	NaN
14.5	4.288660795796729e-14	0.4999999781260732	8.320157529473035e-17	-9.211285192115614e-16	-1.7431840271457288e-14	4.471419217129463e-14	-3.181208229477018e-17	0.000404925
14.5125	-4.2414872595422025e-14	0.4999999781260732	7.79433658539688e-17	3.857757634975933e-16	7.671411639777908e-15	-4.319956176418807e-14	3.359473947693227e-17	NaN
14.525	3.1837236292696273e-14	0.4999999781260731	4.412421814960048e-18	-1.508379356628965e-16	-4.055384164994652e-15	3.219895420493889e-14	-7.085639869014448e-17	NaN
14.5375	-1.8113351456881908e-14	0.49999997812607316	3.4881863984963006e-17	-1.0482963345686231e-16	-2.4940477626739545e-15	-1.7878831339766e-14	-3.1511644235980515e-17	NaN
14.55	-2.6872320562350833e-15	0.49999997812607316	9.147256700554909e-18	2.819795166931262e-16	4.5455141398953245e-15	-3.2055783082027664e-15	-3.349141037884845e-17	0.000418291
14.5625	-5.833102800639788e-15	0.49999997812607316	5.089846008558236e-17	5.341854913956951e-17	9.828470330212796e-16	-5.937629395496464e-15	3.104219989271056e-19	NaN
14.575	9.352666889704059e-15	0.49999997812607316	4.2334893172145714e-17	7.7334547565437e-17	1.2880260202716183e-15	9.208354989084497e-15	-6.922458457255208e-18	NaN
14.5875	-3.1852007925819473e-15	0.49999997812607316	8.410326122869603e-17	1.1113475576033493e-16	2.7171041049831428e-15	-3.4376249618014056e-15	3.7400268645410186e-17	NaN
14.6	-1.6121386664217318e-14	0.49999997812607316	1.2009252194033628e-16	1.6461014021065628e-16	4.341434825157902e-15	-1.6511751415336186e-14	7.272163023130903e-17	0.000427097
14.6125	9.077571612435227e-15	0.49999997812607316	9.55352783915179e-17	-3.531269711138529e-16	-6.2102140364675665e-15	9.753629713445393e-15	1.3635270453625958e-17	NaN
14.625	1.745271410580351e-15	0.49999997812607316	6.063297001890755e-17	6.7218906983399544e-18	4.0640424668126984e-17	1.7364362177992683e-15	-4.500214149815679e-18	NaN
14.6375	7.930724645838354e-15	0.49999997812607316	7.835458662633907e-17	2.5669411464095206e-16	5.1881027381550235e-15	7.40424918881334e-15	2.6922168378189203e-17	NaN
14.65	9.563128998850132e-15	0.4999999781260732	1.1101397883083502e-16	-3.3064429432455156e-16	-5.56948860776653e-15	1.0183386700778542e-14	2.6178917099981317e-17	0.000408822
14.6625	-6.51093192639146e-15	0.4999999781260732	8.965697377094213e-17	2.1790200688117802e-17	7.659916165477082e-16	-6.572553691140059e-15	2.008400768315691e-17	NaN
14.675	3.1311336403547683e-15	0.4999999781260732	7.257774631340681e-17	-8.648704768357018e-17	-1.6683333093045685e-15	3.304374020122176e-15	-4.715173225079553e-18	NaN
14.6875	-1.2329749726833281e-14	0.4999999781260732	4.510345024223473e-17	-3.583250859744394e-16	-7.40288271321378e-15	-1.1586474739771724e-14	-4.6365835681247225e-17	NaN
14.7	-5.8616603753484594e-15	0.49999997812607316	-2.1572832383974674e-17	2.414133870669577e-16	3.004385986409835e-15	-6.259301833708729e-15	-7.717361980988673e-17	0.000411938
14.7125	2.769378606398947e-8	0.49999997812607316	-1.3377315388687578e-17	2.7928297620198205e-10	5.374046754597388e-9	2.7135052656548424e-8	1.4498246382675139e-11	NaN
14.725	2.00988407116545e-6	0.4999999799316857	1.1576612259382572e-9	4.002976386219749e-8	7.919423340680766e-7	1.9286733059317124e-6	3.263083733524025e-9	NaN
14.7375	-3.3756663657616376e-6	0.4999999976014183	1.2420790740580733e-8	-3.6803706221468916e-8	-4.868619908107751e-7	-3.3135458360180083e-6	1.0188584057146546e-8	NaN
14.75	-8.138255856121598e-7	0.4999999881559861	6.065241251707878e-9	2.086981684812902e-8	4.881242825269013e-7	-8.600778651516877e-7	5.814310596674917e-9	0.000394505
14.7625	1.4244021153216446e-7	0.499999991936212	8.050611457388385e-9	-1.2729107655780232e-8	-1.3268469121975787e-7	1.620689231313721e-7	5.475677869100136e-9	NaN
14.775	8.386097581359481e-8	0.49999999137559326	7.1064994236120844e-9	-4.883460255768695e-9	-9.642323158304957e-9	8.924583687359536e-8	4.356346589781357e-9	NaN
14.7875	-5.548330253845612e-8	0.4999999925892218	7.186910119834758e-9	-4.557911134594974e-9	-1.0272285202078653e-8	-5.039123257335306e-8	3.996359543548007e-9	NaN
14.8	8.957814283602242e-6	0.499999969089588	-8.671324672184862e-9	-2.0222769417381177e-7	-4.115689471479129e-6	9.374057830292969e-6	-2.2763330267047263e-8	0.000376722
14.8125	9.343163732453846e-7	0.49999995923500423	-1.5458209639721907e-8	1.7586575581589218e-7	3.076130056419211e-6	5.984918544956934e-7	-7.703979398308671e-9	NaN
14.825	0.011440635823349365	0.5000086763170254	5.575630502533032e-6	0.00022307931722963757	0.004397436101725284	0.010988889828830013	1.7313856331344595e-5	NaN
14.8375	0.015319031155255554	0.5001849945719367	0.00011827649408151869	0.0007622672763097384	0.01681953412234639	0.013682148104583803	0.00015720058904519752	NaN
14.85	0.14114437827918855	0.5005485215589032	0.0003478863964429579	0.0006006497318462485	0.017642084380525898	0.13962634015955494	0.00036378421428916717	0.000362334
14.8625	-0.12893834902566798	0.5019435993598103	0.0012300549877881759	0.0038035444130966444	0.09483976412337254	-0.13767356117318	0.0013810293589810538	NaN
14.875	0.13969606035818108	0.5030266245897744	0.0018847357470272346	0.001939723202675851	0.06849668896488093	0.1341945093293314	0.0018047624607376396	NaN
14.8875	-0.13039678811529518	0.5048636027918618	0.0029791784799778577	-0.0005296290531510994	0.03763018996636683	-0.13182392894039516	0.002586746104645819	NaN
14.9	0.14872501617813993	0.5060282854134095	0.003581591364895332	0.003141847080866102	0.11455440264805064	0.1396263401595752	0.0031204602638939993	0.000213424
14.9125	-0.1225277183707121	0.509612991912647	0.005661348029298346	0.005316327257752296	0.18880979046289442	-0.1376621547325349	0.005005274620885932	NaN
14.925	0.11654877897647695	0.5129331282905327	0.007458225235828303	0.0019419594787858999	0.1475628379832669	0.10693355192256117	0.006124808997632689	NaN
14.9375	-0.12600052841593148	0.5167557650649641	0.009429660627243912	-0.0016636797510021502	0.1027879805578319	-0.1296818236539366	0.00728275602149696	NaN
14.95	-0.15130112977850665	0.5187003577642056	0.010021394452760249	-0.008705454881887693	-0.03567271044075338	-0.14074069395369979	0.006755346711126508	0.000159452
14.9625	-0.16142954503368118	0.5181982294486172	0.008873031703207369	-0.014187347994534522	-0.17523144543397123	-0.13813016187658014	0.004608028977477429	NaN
14.975	-0.17049159461171925	0.5152011463296255	0.005998994016917177	-0.018068223883054183	-0.31174503607518195	-0.1362126288527556	0.0010261619109442378	NaN
14.9875	-0.17848863207992074	0.5096423927646674	0.0014384439762640635	-0.02046613836534679	-0.44402227088034896	-0.1349333356287958	-0.003807079109445617	NaN
15.0	-0.19133513449408862	0.5014300441552307	-0.0047535676228860355	-0.021502703158160188	-0.5709955837292408	-0.14014066098200792	-0.00971172208570497	0.000148631
15.0125	-0.19629163633506302	0.49045081542525715	-0.01250811200251076	-0.021356617400112993	-0.6927829687755784	-0.13891030455861994	-0.01651551822628529	NaN
15.025	-0.20030567713817812	0.4765695688465242	-0.02174707195394098	-0.020085177067544504	-0.807331481063471	-0.13823926305533313	-0.024048943897258573	NaN
15.0375	-0.2034202004888812	0.4596414261323295	-0.0323795894369131	-0.01782012868699253	-0.914105107855817	-0.13806660619338618	-0.0321509505424588	NaN
15.05	-0.20713987982136153	0.4395096635382529	-0.04430745053581229	-0.014691494282339143	-1.0127060312345229	-0.13978767191482722	-0.04066976875848143	0.000155333
15.0625	-0.20784644851172107	0.4160087816197869	-0.057426936605311264	-0.010833285244993007	-1.1030016345764353	-0.13965707826875343	-0.04946413744518545	NaN
15.075	-0.20785513246558346	0.38896738370431005	-0.07163055910720156	-0.006346826768987265	-1.1844319261761485	-0.13991784553543646	-0.058402118528642175	NaN
15.0875	-0.20722093536651492	0.358212319517672	-0.08680772495580973	-0.0013522349964857794	-1.2569919001734233	-0.14050512156101114	-0.0673633222129947	NaN
15.1	0.08864750482056319	0.3243792512533896	-0.10232834280496737	0.010605247543787753	-1.1847531137250082	0.13964941919047585	-0.0753717510940882	0.000121459
15.1125	0.11063219437709539	0.29041682982895717	-0.11609732272564387	0.027155390650398233	-0.9766085898837464	0.13426045040065196	-0.08054332689737637	NaN
15.125	0.13100335308807012	0.2574422651252646	-0.12725453906491607	0.04087031222974413	-0.7649214071272636	0.1299089540289437	-0.08268601581936788	NaN
15.1375	0.1497430960513354	0.22541344629497365	-0.13575857633629843	0.05187107221878689	-0.5523820703391705	0.12659589149018538	-0.08206795873066154	NaN
15.15	0.18225494584955132	0.19434314009905196	-0.14160286764793115	0.06029973441402574	-0.3414113694332257	0.13970860264605334	-0.07896355594304208	0.000101502
15.1625	0.19603495057569936	0.1642936200591589	-0.14481238379040448	0.0664538868093758	-0.1314974553831096	0.13641893144624526	-0.07364241437031913	NaN
15.175	0.20819007826829106	0.13538038266134628	-0.14543439325972335	0.07032513564851024	0.07210226427134563	0.13411562487767084	-0.06638354520167668	NaN
15.1875	0.21875335400024287	0.1077445091865807	-0.14354932883987942	0.07209916252429174	0.2677748295796905	0.13272990033780724	-0.05746080517393533	NaN
15.2	0.23528402889364383	0.08156047677446382	-0.13925897913655227	0.0719679861731024	0.4541563263444599	0.1396999137506295	-0.04714077366627194	8.7565e-5
15.2125	0.24136227409896954	0.057030864994729695	-0.1326832328781063	0.07018821505077019	0.6313001757980332	0.1383464499067016	-0.03567713877381105	NaN
15.225	0.246067280862104	0.03438477573401089	-0.12395465311079319	0.06686349446381214	0.7965743445523259	0.1377819204815709	-0.02331743029495166	NaN
15.2375	0.2494698761045664	0.013862762925888204	-0.11322197373644141	0.06219260944074741	0.9493462641271426	0.13791126092920758	-0.010295013668463616	NaN
15.25	0.25267249724359714	-0.004280896373151349	-0.10064278335038329	0.056369988723331564	1.0891813932753427	0.13966507606994774	0.0031719274423871666	7.1806e-5
15.2625	0.2526328785166644	-0.0197826212888134	-0.08638085578778489	0.04958337724256992	1.2158195743738618	0.13982688340665364	0.016881426156534513	NaN
15.275	0.25160985211005127	-0.03237442096725484	-0.07060417119190382	0.041994264928877686	1.3288044506630818	0.14051775574669334	0.03064704504070412	NaN
15.2875	0.24968784632959926	-0.041788154314661735	-0.05348293898093998	0.03377795404521764	1.4282592354220929	0.14164041204243277	0.0443002174911901	NaN
15.3	0.24348555443206576	-0.047757316844774314	-0.03518645966030729	0.02509896707796757	1.514438981445728	0.13963576031892033	0.057690363907732224	5.9512e-5
15.3125	0.23937308282121678	-0.05002016123048693	-0.0158812784877522	0.01606871606649386	1.586916283956204	0.14078471998900027	0.07068270745644528	NaN
15.325	0.23469605005633928	-0.0483260020897769	0.004268178630746662	0.006861110119834882	1.64675933692366	0.14220345441647408	0.08316173363199185	NaN
15.3375	0.09810357168397517	-0.04272784661063617	0.02491495033518825	-0.006102602019393782	1.6196372713270986	0.01998503559435981	0.09464277285194182	NaN
15.35	-0.09121800612484686	-0.035495062567827806	0.044313271953045026	-0.025563028723765816	1.4225555142346933	-0.13962786414128509	0.10332939683526238	4.7821e-5
15.3625	-0.11546146033768248	-0.028681381788957634	0.060915220077829776	-0.04350065874347276	1.1866330340290003	-0.13366571936371774	0.10836993127039143	NaN
15.375	-0.13788610846375426	-0.022312812707173467	0.07456057840862688	-0.05826868295657298	0.9474856301484549	-0.12888667827490094	0.11006456407135518	NaN
15.3875	-0.15846137204600103	-0.016355607556641318	0.08521213245259715	-0.07000980730261475	0.708070308483042	-0.12527122078450448	0.10871765083302104	NaN
15.4	-0.19402307565567897	-0.010836543755547089	0.09287106302220421	-0.07888906013132076	0.4710455970677592	-0.1396283865718817	0.10463955277102492	3.5487e-5
15.4125	-0.20902643524377723	-0.00583687778026174	0.09757317614454696	-0.08524063902851511	0.23586328543921375	-0.13605068705810125	0.09813449863252546	NaN
15.425	-0.22221182012576474	-0.0014961600195896297	0.09937872002100077	-0.08906414068860402	0.00826718073661372	-0.13357757283546462	0.08951607990220557	NaN
15.4375	-0.23361946240058307	0.0020180949204764097	0.0983841207828589	-0.0905710746055873	-0.2099959982461575	-0.13212859588619558	0.0790912933681307	NaN
15.45	-0.25131376977553205	0.004502012177469055	0.09470897068586744	-0.0899792191496658	-0.4174570160083703	-0.139626785793431	0.0671582356078749	2.5679e-5
15.4625	-0.25772861906445355	0.005721297003839582	0.08849239613015507	-0.08757395034445555	-0.6141555796069814	-0.13821857858043496	0.05400011199260723	NaN
15.475	-0.2626197447230039	0.0054132966016463445	0.07988719203326161	-0.0834770666172717	-0.7972801975456804	-0.13768410783335686	0.03989241581810784	NaN
15.4875	-0.21333528773404287	0.0034221196450463414	0.06913958982971496	-0.07642327927408053	-0.9361071452411132	-0.08823443690742444	0.025249422000899684	NaN
15.5	-0.01834112519606725	0.0008108169084492277	0.05729270370157017	-0.06265513545661378	-0.9380590455984834	0.09309308063166767	0.011374574297230017	2.2011e-5
15.5125	-0.032015048816978496	-0.0004602414435989833	0.0459531281200376	-0.04684579126160289	-0.8649436963094806	0.0598078146527174	-0.00043779746998205	NaN
15.525	-0.05900740439862795	-0.0004072568628521113	0.0354151402096464	-0.03439020179647189	-0.8190065712639271	0.01797113910356815	-0.010382157432622788	NaN
15.5375	-0.06651639011667493	-1.4023972154542791e-5	0.025304409154582812	-0.024535252079311533	-0.7962255451187419	-0.0005774096911888155	-0.018991744387179686	NaN
15.55	-0.029679323871066636	0.00016164101810806948	0.015483808067268585	-0.015510851457464751	-0.7676209033310112	0.0257478145596107	-0.026452424591297187	2.2011e-5
15.5625	-0.008205974628335081	0.00011793931187277458	0.006143369156015449	-0.006359494004479084	-0.7134711293967616	0.03525401810477561	-0.03264359440254388	NaN
15.575	0.007837750598751624	4.21863041147046e-5	-0.0024363798935951777	0.00232467579686225	-0.6424443305843697	0.0389201799922766	-0.037444965868807786	NaN
15.5875	0.01947740791902412	1.4003817512452468e-5	-0.010077915938096009	0.010076997127913982	-0.5628585332051912	0.03866905451778008	-0.0408465969431311	NaN
15.6	0.037798195181481684	1.97325456503917e-5	-0.016698370239980394	0.01669924300876352	-0.479672303918096	0.046041911976459154	-0.0429213289562861	2.2142e-5
15.6125	0.04603135730964957	2.591466811758461e-5	-0.02226100855486499	0.022272308506744252	-0.39318708140549496	0.04420477703599106	-0.043766535623577976	NaN
15.625	0.05328475592305038	2.4840952949956944e-5	-0.0267436271125025	0.026739876989651197	-0.3064188883401467	0.042478661127086814	-0.04349077621891255	NaN
15.6375	0.05915870669157973	1.8360893291339076e-5	-0.0301463033199439	0.030129284766113745	-0.22098416609142976	0.04052059856222033	-0.042209752512445235	NaN
15.65	0.06642275632900725	1.1329562391263004e-5	-0.03249278146476769	0.03246788555027591	-0.13871575502631947	0.041168090040099956	-0.04005101349171471	2.0549e-5
15.6625	0.06803321817880766	5.703001740237435e-6	-0.03383115374778063	0.03382020084555805	-0.06093681446658866	0.03738173168551222	-0.03715141336973156	NaN
15.675	0.06847933862751275	1.9301738772540486e-6	-0.03422958215047482	0.03421973268370109	0.010326270221426658	0.03372263989229747	-0.03365522991159643	NaN
15.6875	0.06786107215940355	-1.7544393029202746e-6	-0.03377320980188015	0.033763463483884516	0.07422820585103856	0.030237741971265032	-0.029705654897361076	NaN
15.7	0.06377367355256139	-5.387410662075132e-6	-0.03255806650212741	0.032557072625176445	0.13016386324350337	0.024448080038722765	-0.02544144810119826	1.9647e-5
15.7125	0.060497361269514674	-7.867918333026501e-6	-0.030687963895178583	0.030677610299527987	0.17709953274076123	0.020610575267467103	-0.020996169176366375	NaN
15.725	0.05654762762635609	-1.0647030606683237e-5	-0.028273528638029708	0.02825936136307114	0.21522953279879703	0.0170963305577475	-0.016493480236736902	NaN
15.7375	0.05204225803172052	-1.3332151194884378e-5	-0.025426256191343786	0.025418976675065288	0.24463024369246983	0.013902508684646805	-0.012045856686543606	NaN
15.75	0.041825694307204765	-1.5093436080393573e-5	-0.022256547658058203	0.02227009484820701	0.2655560527682089	0.005746684715050895	-0.007753030630211592	2.132e-5
15.7625	0.03633393987975938	-1.4839699760165113e-5	-0.018871261393546643	0.018865511486578834	0.27734761283140946	0.003046352525947253	-0.003703841985128452	NaN
15.775	0.030724101566624456	-1.5677533853481674e-5	-0.015374347610965478	0.015362785151791649	0.2815795052114467	0.000719182143837576	3.0227799767435296e-5	NaN
15.7875	0.02509186433993789	-1.6607856809504807e-5	-0.011859649294312043	0.01185649824502269	0.27894088536488854	-0.001269559944059008	0.003392270154924548	NaN
15.8	0.014106539267681828	-1.658231443772493e-5	-0.008411998298394906	0.008430574087546501	0.2701919078688201	-0.008374014029043317	0.006339916875948995	2.0609e-5
15.8125	0.008905820931141903	-1.4691225460437819e-5	-0.005106193831557585	0.005105132795151475	0.2551320409450892	-0.00946617799315421	0.008842085443180065	NaN
15.825	0.003986274740220524	-1.4024819288690887e-5	-0.0020086916171300423	0.0020024938133057775	0.2357352800729818	-0.010274453636880308	0.010884368164017227	NaN
15.8375	-0.0005989021371286743	-1.350083192615333e-5	0.0008280898999274067	-0.0008274851559334986	0.21287151084220665	-0.010840735544989924	0.012464461081974127	NaN
15.85	-0.00860047286603765	-1.2294009340524063e-5	0.00336306180516106	-0.0033470547171760142	0.18739197818710435	-0.014997801014591063	0.013591149524737719	2.2814e-5
15.8625	-0.011957157380111438	-9.921514982517829e-6	0.00556625661602564	-0.0055638970000498845	0.1594627096466625	-0.014685321281688004	0.014281191794067435	NaN
15.875	-0.014859492076276811	-8.479503314273224e-6	0.007416985818896329	-0.007417695024322607	0.13069372133489374	-0.01423787056136868	0.014562285123963464	NaN
15.8875	-0.01729929169787221	-7.16845859399135e-6	0.00890672527665403	-0.008903847541891623	0.10179722092529335	-0.01368889964409584	0.014468762285807658	NaN
15.9	-0.020796872487297023	-5.569242112207139e-6	0.010036202577123336	-0.01002696968256094	0.07341366545339126	-0.01458741340831243	0.014040250060679662	1.9958e-5
15.9125	-0.021874686715337217	-3.633630260950404e-6	0.01081444678351824	-0.01081058640792919	0.045897231355362264	-0.013450756337886866	0.013319635055355659	NaN
15.925	-0.022528622839449362	-2.1393982062669397e-6	0.011257432329945163	-0.011254306986107226	0.020107116932621447	-0.012319885933838452	0.01235349604509053	NaN
15.9375	-0.022782703210059038	-7.273472195858716e-7	0.011388202180266472	-0.0113847445220912	-0.003574391682030535	-0.011212090320502249	0.01118934444347353	NaN
15.95	-0.02220776220688122	6.21641496517606e-7	0.011234745735524092	-0.011232900507678119	-0.02484890503117039	-0.00968271863758224	0.009874493699307471	2.3755e-5
15.9625	-0.021444843818891397	1.6549349143722088e-6	0.010828862246231589	-0.010825241830180956	-0.04335108382493562	-0.008365345629813788	0.008455382581084477	NaN
15.975	-0.020412762641092628	2.7087251763553094e-6	0.010205555216045901	-0.010200901773230475	-0.058988368370406025	-0.00714446571260104	0.006976204302314945	NaN
15.9875	-0.01914908132708238	3.7385506198595824e-6	0.00940130038375888	-0.009398560003932589	-0.07171684967555687	-0.006021245140020833	0.00547803888833548	NaN
16.0	-0.016079276361659737	4.494420668611021e-6	0.008453117713549542	-0.008456715893471078	-0.08155784203543888	-0.0033815526823458356	0.003998220528867087	2.108e-5
16.0125	-0.014348543097509004	4.606162297793394e-6	0.0073976734428872785	-0.007395361119674591	-0.08825474536949443	-0.0023639352186207024	0.002570768372808896	NaN
16.025	-0.01253588853332974	5.035551776992271e-6	0.0062713603269692235	-0.006267180764277714	-0.09224844707958013	-0.0014717885209138588	0.0012242656572606673	NaN
16.0375	-0.01067584279044603	5.486867621420722e-6	0.005107896211586126	-0.005106498122555347	-0.09373146086458672	-0.0006953087029321729	-1.7488404708727e-5	NaN
16.05	-0.006941124610364769	5.612619557704642e-6	0.00393847594661625	-0.003944509721141082	-0.09292852303836477	0.0018356683087712815	-0.0011355828716228577	2.0609e-5
16.0625	-0.0051239947039033425	5.082970008968682e-6	0.002791315637915705	-0.0027905980356585113	-0.08973605560110677	0.002332878223012722	-0.0021149730038686585	NaN
16.075	-0.003374077152961454	4.965407705869931e-6	0.001692158313718006	-0.0016896182876318024	-0.08480558506828284	0.0027254315582210566	-0.0029464203627676587	NaN
16.0875	-0.0017129370228564725	4.892976550759856e-6	0.0006621953927982099	-0.0006621240298357314	-0.07842389718043785	0.0030272296603620274	-0.003625049016028205	NaN
16.1	0.0012723022088700988	4.564492406076895e-6	-0.0002811196583490164	0.0002754016831292503	-0.07087806540543479	0.004682559926823458	-0.004150069258626351	2.3765e-5
16.1125	0.002568876176822285	3.781436658427071e-6	-0.0011240915348753031	0.0011235326592511155	-0.06219802838034941	0.004679640993349339	-0.00452369154404355	NaN
16.125	0.003721543077107109	3.3416258836470373e-6	-0.0018561583930648332	0.0018568134358579733	-0.052966790238819283	0.004619002733667738	-0.004752331302246761	NaN
16.1375	0.0047241138093188275	2.947863027087337e-6	-0.002471097675464817	0.002470274088184469	-0.04344199654146149	0.004512823541290356	-0.0048451032324510306	NaN
16.15	0.00626809342654962	2.4251041661314e-6	-0.0029660359045076655	0.0029623423349283084	-0.03386049308259574	0.00506649673191629	-0.004813382623443542	2.1791e-5
16.1625	0.006810458158038784	1.7242438647592048e-6	-0.003341176119225573	0.0033399555761435915	-0.024330488586520087	0.004735687988394237	-0.004670022285540023	NaN
16.175	0.007204215480259977	1.2123075402018194e-6	-0.0035992934007699753	0.0035985010054146002	-0.015204697561743221	0.004396358748056024	-0.004429691138789897	NaN
16.1875	0.007455251922811577	7.323910260480822e-7	-0.003745983795217309	0.003744833488723838	-0.00663974490786521	0.004055685169296729	-0.004107806210353802	NaN
16.2	0.007561083325927264	2.4800008331974793e-7	-0.003788872651632607	0.003787683620030227	0.00123579979972441	0.003709138116311368	-0.003720126564311959	2.127e-5
16.2125	0.007435255680298708	-1.7613445639224208e-7	-0.003737236172826561	0.0037359684110221682	0.008296649267073299	0.0032678615073887286	-0.0032824182510888277	NaN
16.225	0.0072049475129811	-5.728327112642275e-7	-0.0036017362725310653	0.0036002440058129355	0.014453564743539024	0.002853118140504135	-0.002810115799832802	NaN
16.2375	0.006882114324564561	-9.569078379812024e-7	-0.003393961277830691	0.0033929616530282833	0.01966610348924811	0.0024665152900953755	-0.0023178813289493868	NaN
16.25	0.006008787585673444	-1.2621671421262263e-6	-0.003126016338892148	0.003126851745851534	0.023917734314778834	0.0016382136554534098	-0.0018193489366436246	2.0409e-5
16.2625	0.005483626151934859	-1.369603421453429e-6	-0.0028101956085033798	0.0028092996094082265	0.027111749034809493	0.001264515592716539	-0.0013271906621719744	NaN
16.275	0.004916192796132431	-1.5644932924343174e-6	-0.0024589586955770858	0.0024574804274548052	0.029360488933201635	0.0009319669441511403	-0.0008524403657731161	NaN
16.2875	0.004318634520883667	-1.7635234364051761e-6	-0.0020841516705556256	0.0020835687256052144	0.03071274689832927	0.0006380029565653303	-0.0004046052284965478	NaN
16.3	0.0030790285862436714	-1.854019566305814e-6	-0.0016969788134859015	0.0016988797832978508	0.031230905539018593	-0.00024385828508314633	8.409719501832266e-6	1.9747e-5
16.3125	0.0024581792642087937	-1.7191019533082984e-6	-0.0013078122389744643	0.0013074453476658353	0.030867773635013227	-0.0004543903124777297	0.0003799929443815543	NaN
16.325	0.0018493891061995044	-1.719387285539075e-6	-0.0009263346722919231	0.0009253352995355086	0.029832529979827396	-0.0006272377522870292	0.0007055096726950557	NaN
16.3375	0.001261071539984516	-1.7335187479243534e-6	-0.0005607977759711193	0.0005606740032168501	0.028217133751386937	-0.0007668934183044549	0.000981862641858969	NaN
16.35	0.00017451120430443196	-1.6540621567262358e-6	-0.00021825359103912607	0.00022025113394637106	0.026116029728331616	-0.0014037734755151833	0.0012074251578690907	2.4146e-5
16.3625	-0.0003119864146152372	-1.4026728494567979e-6	9.548498439265768e-5	-9.53874330314868e-5	0.02352957648420667	-0.0014401369587624976	0.0013816709475014512	NaN
16.375	-0.0007545356500211414	-1.274921836825638e-6	0.00037563743213572375	-0.00037600441609878687	0.02066415748117174	-0.0014530674229432852	0.0015056450250695084	NaN
16.3875	-0.0011498509768946238	-1.1629988698448177e-6	0.0006189370972280814	-0.0006187196538484837	0.01761089393249195	-0.0014468978075357216	0.0015814485221580436	NaN
16.4	-0.001790555151173112	-9.970501327169652e-7	0.0008233025436039288	-0.0008218761887940021	0.014455302328688153	-0.001720354683470894	0.0016120993827622877	2.3244e-5
16.4125	-0.0020341457879522297	-7.489589597475291e-7	0.0009877653373269548	-0.0009873934262368707	0.011228889641713329	-0.0016306546230844521	0.0016012393933171993	NaN
16.425	-0.002226785762217329	-5.776189945775822e-7	0.0011122869094894175	-0.001112121517688463	0.008070627053557891	-0.0015343368513138762	0.0015533157966162944	NaN
16.4375	-0.002369604879448877	-4.183810528506606e-7	0.001197915991389028	-0.0011975432988489308	0.005042132800374724	-0.001434252486219432	0.0014731798919360823	NaN
16.45	-0.0025136025512117414	-2.482938285989538e-7	0.0012465004830863563	-0.001245902861801162	0.0021958820853066182	-0.0013818855578465235	0.0013659444157979239	2.9696e-5
16.4625	-0.0025200940081156115	-8.119734871451061e-8	0.0012605647182041186	-0.0012601305929014033	-0.0004261498811478063	-0.0012378036213945224	0.0012368343993986565	NaN
16.475	-0.002487219659486209	6.436079220708374e-8	0.0012432000483798933	-0.0012427371882316257	-0.0027734686048536635	-0.0011002621038021926	0.0010911209044996255	NaN
16.4875	-0.002418653261981089	2.0411182870595062e-7	0.0011979592060650808	-0.0011976028586404288	-0.00482343105735928	-0.0009702319883579775	0.0009339219608381215	NaN
16.5	-0.002190331218910853	3.22877960630338e-7	0.0011286863572152854	-0.0011288234821492348	-0.006561958532514483	-0.0007202858930708653	0.0007701030823717763	2.8905e-5
16.5125	-0.002038875709728336	3.83631508438075e-7	0.0010394001487763294	-0.001039063054918851	-0.007953530149073693	-0.0005862290870576529	0.0006042700734361558	NaN
16.525	-0.0018681787750130278	4.659906498630671e-7	0.0009342675272067983	-0.0009337561570834349	-0.009021865416319209	-0.0004652856162809941	0.0004405608476579849	NaN
16.5375	-0.0016824194637007851	5.485264739749863e-7	0.0008173587046043328	-0.0008171263261868092	-0.009777140537995535	-0.00035688182953820817	0.00028264264344305323	NaN
16.55	-0.0012818552314682692	5.958150849907914e-7	0.0006926089108826555	-0.0006931855369308551	-0.010234994406463981	-5.6449985401287126e-5	0.00013367250937749075	3.0738e-5
16.5625	-0.001074677237307885	5.673485774068846e-7	0.0005637424026243678	-0.000563576208759278	-0.010375435725677838	2.8421629186640767e-5	-3.6142775777771525e-6	NaN
16.575	-0.0008676024940706312	5.819885227494349e-7	0.0004343093237673632	-0.00043392853822877045	-0.010263440693551614	0.00010002496022282323	-0.0001271395530187177	NaN
16.5875	-0.0006638144487955229	6.006831440881226e-7	0.0003074268781737978	-0.0003073498389015976	-0.009927529715987931	0.00015976693533744724	-0.00023535511890574265	NaN
16.6	-0.000277278713966796	5.859527188530814e-7	0.0001858398221426428	-0.00018652219278379403	-0.009397911005535345	0.0003979348511048361	-0.00032723027551880473	3.161e-5
16.6125	-9.92920274449412e-5	5.078718366918625e-7	7.189554868218352e-5	-7.189452055402323e-5	-0.0086711552827005	0.0004235025678095081	-0.0004021286349002708	NaN
16.625	6.590576518242454e-5	4.7333721010403266e-7	-3.238931557028836e-5	3.256325889270498e-5	-0.007818718617198952	0.00043991587438406513	-0.000459986543299581	NaN
16.6375	0.00021679727050217797	4.4411860797313054e-7	-0.0001255145690333975	0.00012546500047029045	-0.006872120266690207	0.0004486825238997783	-0.0005011409083826884	NaN
16.65	0.0004712953285409968	3.932931473419037e-7	-0.00020639024470126376	0.0002058551610683943	-0.005861549173762032	0.0005702407245082282	-0.0005262865159007188	3.1178e-5
16.6625	0.0005735378417595459	3.0740127270735205e-7	-0.0002743200290647576	0.00027421213982202025	-0.0047955545950402675	0.0005486945408796196	-0.0005363691243508882	NaN
16.675	0.0006587145234838037	2.5150880817433137e-7	-0.00032893627457072536	0.00032891895915567875	-0.0037271490729225637	0.0005236073161200983	-0.0005326697751421122	NaN
16.6875	0.0007268854754556435	2.0007259431623586e-7	-0.00037027856287147803	0.00037016150355416563	-0.0026798088564800103	0.0004960740324384384	-0.0005166577210417396	NaN
16.7	0.000813711421824437	1.4166473908619293e-7	-0.00039869120954658604	0.00039842297469582096	-0.001674118252600987	0.0005023425962638673	-0.0004899414391713416	2.3154e-5
16.7125	0.0008336691593782104	7.792793089650762e-8	-0.0004147846686482634	0.0004146394498084534	-0.0007237856221440542	0.0004566665619212478	-0.00045420639715232835	NaN
16.725	0.0008391714740230366	2.575220912186864e-8	-0.00041939225183475903	0.0004192546921273072	0.00014714620160893058	0.00041226517941206505	-0.00041121069977268567	NaN
16.7375	0.0008312965192779408	-2.3948422718605143e-8	-0.0004135533181232914	0.00041342907938020097	0.0009279481015476341	0.00036961413861726284	-0.0003627012498289303	NaN
16.75	0.000780296604757501	-6.878344458270162e-8	-0.00039844577401723934	0.0003984382094767891	0.0016108907580024239	0.0002980920758645859	-0.0003103761813726566	2.0739e-5
16.7625	0.0007398137825429001	-9.77029035043823e-8	-0.00037534526734521196	0.000375221646142969	0.0021832294520905916	0.00025106420489122037	-0.00025587176942868333	NaN
16.775	0.0006911847275092458	-1.308571465969896e-7	-0.0003456099294523204	0.00034543702032204687	0.002647607078488647	0.0002080721391057893	-0.00020070116669800082	NaN
16.7875	0.0006358143637325169	-1.6362525680025784e-7	-0.00031060620134945724	0.0003105167168989147	0.0030050842883970865	0.00016903326383695377	-0.00014623877579987397	NaN
16.8	0.0005104030199796702	-1.8529113341449273e-7	-0.0002716857889068023	0.0002718520094794021	0.003258839312536668	6.909136624836136e-5	-9.370212706073097e-5	2.2483e-5
16.8125	0.0004430452932861985	-1.8213078951775017e-7	-0.00023015636861772345	0.00023008622541015647	0.003400810386690617	3.611692776812989e-5	-4.4175257604402764e-5	NaN
16.825	0.0003742777174915217	-1.922449402070366e-7	-0.00018728960185226685	0.00018714839032208912	0.003450345609595798	7.711355470451124e-6	1.4705030024811632e-6	NaN
16.8375	0.00030527366880582794	-2.0346906073282232e-7	-0.0001442328137811171	0.00014419461105806504	0.0034159199913792533	-1.6548781803958287e-5	4.2542348470667456e-5	NaN
16.85	0.00017078649574086066	-2.0301811058311458e-7	-0.00010202249827432877	0.00010225016304023858	0.0033068732733288215	-0.00010342107751247666	7.852557590173697e-5	2.143e-5
16.8625	0.00010716110373153752	-1.7977055653506725e-7	-6.157190004390368e-5	6.15592034292784e-5	0.003120784043659105	-0.00011667886996801436	0.00010904365762408601	NaN
16.875	4.7002752523552446e-5	-1.7152307093610482e-7	-2.369178308762722e-5	2.3616278919094017e-5	0.002881835996243682	-0.00012646899820021305	0.00013392408887556058	NaN
16.8875	-9.040234436033267e-6	-1.650165185136868e-7	1.0979129339554782e-5	-1.097147792438376e-5	0.0026006860487909345	-0.0001333044310487781	0.0001531423152582882	NaN
16.9	-0.0001067636888588616	-1.5016780825076581e-7	4.19409105989318e-5	-4.174518460214729e-5	0.0022877573941372533	-0.0001839818887518515	0.00016680925548165045	2.3344e-5
16.9125	-0.00014771943448030524	-1.2110008651322495e-7	6.882980735626646e-5	-6.880070073340184e-5	0.0019451063130544212	-0.00018006426202573332	0.00017513317918037687	NaN
16.925	-0.00018310334129133344	-1.0340094930334853e-7	9.139568448424397e-5	-9.140399833425166e-5	0.0015924118222965353	-0.00017450475771650163	0.0001784558446197956	NaN
16.9375	-0.00021281828222973156	-8.730443294789777e-8	0.00010953714897233613	-0.00010950178115573631	0.001238379333242786	-0.00016771222640262013	0.00017719985137300861	NaN
16.95	-0.00025532109381831567	-6.770759561664593e-8	0.0001232658906407477	-0.00012315335150804433	0.0008908325975977097	-0.00017849103738535224	0.00017185220017671912	2.3083e-5
16.9625	-0.0002683594241531579	-4.4049036551528634e-8	0.00013269500329318566	-0.00013264766058164617	0.0005541184781935971	-0.00016452592443757876	0.00016293947072289615	NaN
16.975	-0.00027621243106785195	-2.575933515387307e-8	0.0001380224214131701	-0.0001379839184070422	0.00023870168801147344	-0.00015064100043740637	0.00015103294401833608	NaN
16.9875	-0.000279176240155447	-8.47211659873256e-9	0.00013953224356970964	-0.00013948989064318748	-5.076138886742497e-5	-0.00013704675729115339	0.00013671493471843492	NaN
17.0	-0.00027186894239200263	8.019923441193138e-9	0.00013756881531302087	-0.0001375467258215797	-0.00031064189182439104	-0.00011816883819555459	0.000120564969068513	2.0008e-5
17.0125	-0.00026240986417717596	2.0605086660828714e-8	0.00013252280736218	-0.000132478517311883	-0.0005364681139115948	-0.00010203500494189002	0.00010315159375138248	NaN
17.025	-0.0002496671214993149	3.3471856175360725e-8	0.00012482385437352964	-0.00012476680452295073	-0.0007271583899155355	-8.708808070075633e-5	8.501547920756813e-5	NaN
17.0375	-0.0002341013015200526	4.604923262844791e-8	0.00011491923520843108	-0.00011488574665865162	-0.0008821979078646974	-7.33412636524367e-5	6.66589276953815e-5	NaN
17.05	-0.00019636735272084618	5.525994265854442e-8	0.00010326259564359643	-0.00010330699215034738	-0.0010018688034189435	-4.0963182792713726e-5	4.853816423011181e-5	2.3915e-5
17.0625	-0.00017512245774183795	5.656603699919708e-8	9.030297528049485e-5	-9.027476457538908e-5	-0.0010830380894177977	-2.8529712516723368e-5	3.106868235388281e-5	NaN
17.075	-0.00015288749500268667	6.177924520838546e-8	7.648583524702741e-5	-7.643471800675233e-5	-0.001131136805472442	-1.7633663111367356e-5	1.4599239307592162e-5	NaN
17.0875	-0.00013008483653015955	6.726384115915394e-8	6.22236253353765e-5	-6.220660515789883e-5	-0.0011485366503785227	-8.154325552577535e-6	-5.800650627937328e-7	NaN
17.1	-8.433567716351524e-5	6.876080190075037e-8	4.7897715024833585e-5	-4.79717176012963e-5	-0.0011380014599511497	2.2812116355240843e-5	-1.4239028876033208e-5	2.1962e-5
17.1125	-6.209218353104462e-5	6.22363156563306e-8	3.385284556505362e-5	-3.384416988646225e-5	-0.0010982738560261307	2.8862226868776433e-5	-2.6194800909632892e-5	NaN
17.125	-4.068115718154587e-5	6.076117622036982e-8	2.0403346575515063e-5	-2.0372371356988963e-5	-0.001037341143863862	3.3632953656363926e-5	-3.6335611174235485e-5	NaN
17.1375	-2.036564429005663e-5	5.983988997372206e-8	7.807720819956849e-6	-7.806935861960179e-6	-0.0009587192397533816	3.729469203907939e-5	-4.460304924455801e-5	NaN
17.15	1.61173046416601e-5	5.578969900898418e-8	-3.7213543127439625e-6	3.651399700747404e-6	-0.0008659254540351473	5.749402855074036e-5	-5.0988657854668784e-5	2.3595e-5
17.1625	3.194989198466489e-5	4.618991185441179e-8	-1.4017245117273748e-5	1.4010320665306025e-5	-0.0007593350641062067	5.7424994652881615e-5	-5.552063750311198e-5	NaN
17.175	4.6016259677311644e-5	4.078611518065145e-8	-2.2951708660465522e-5	2.2959599412624365e-5	-0.0006460782151915517	5.6652727454647965e-5	-5.827854184309585e-5	NaN
17.1875	5.8241690679439545e-5	3.59459064811785e-8	-3.044959134320523e-5	3.043945280598482e-5	-0.0005293059906117008	5.532614938526317e-5	-5.937484695942446e-5	NaN
17.2	7.704066192140295e-5	2.953552874332113e-8	-3.647669915699183e-5	3.64316326970577e-5	-0.0004119135249527337	6.202853252188741e-5	-5.894957206114048e-5	2.1992e-5
17.2125	8.36277967076292e-5	2.0963989739414226e-8	-4.1036442598039556e-5	4.1021461719012774e-5	-0.00029523027230351915	5.7958309148399415e-5	-5.716071660493849e-5	NaN
17.225	8.839598521967273e-5	1.4694192500973336e-8	-4.416367099899992e-5	4.415387738341951e-5	-0.0001835573561205348	5.378709035452103e-5	-5.418834618467541e-5	NaN
17.2375	9.141807017078128e-5	8.815314082167259e-9	-4.592765506841877e-5	4.591355604338778e-5	-7.880479757647204e-5	4.9602363601370045e-5	-5.0221551644234916e-5	NaN
17.25	9.26174257474478e-5	2.8899724462619887e-9	-4.642241188591546e-5	4.6408027533097195e-5	1.7461201905327287e-5	4.530141571527359e-5	-4.54534818289393e-5	2.3374e-5
17.2625	9.103306077001743e-5	-2.282084674536131e-9	-4.5762066449344325e-5	4.574654864236723e-5	0.00010370625932162528	3.989378664292569e-5	-4.007727313278505e-5	NaN
17.275	8.817301942990338e-5	-7.129137356357157e-9	-4.407762284158212e-5	4.4059314108399e-5	0.00017885583495281333	3.4813201903958085e-5	-3.42818617976452e-5	NaN
17.2875	8.418401543096355e-5	-1.182300223225327e-8	-4.15112962489177e-5	4.149907304045304e-5	0.00024242273579015033	3.0078960129422682e-5	-2.824663015059149e-5	NaN
17.3	7.343116592541406e-5	-1.5546784172641866e-8	-3.821152591117146e-5	3.822188432839691e-5	0.0002942121184652362	1.991025143682487e-5	-2.2138288518963997e-5	2.4857e-5
17.3125	6.697772735561513e-5	-1.6840477245723623e-8	-3.432896668072053e-5	3.431802635244939e-5	0.0003330423875953878	1.5341496848205577e-5	-1.6111709163901527e-5	NaN
17.325	6.00111154849975e-5	-1.9212065641878865e-8	-3.001621695651585e-5	2.999812708514205e-5	0.00036030178425666156	1.1277295618509043e-5	-1.030162954577789e-5	NaN
17.3375	5.267999610370368e-5	-2.1635438595718535e-8	-2.541826418118248e-5	2.541115795023133e-5	0.0003765933716327163	7.685982828571103e-6	-4.824053634309508e-6	NaN
17.35	3.748550413500658e-5	-2.2728610550268498e-8	-2.0672164498662424e-5	2.069549923145945e-5	0.00038268583417182803	-3.1096584733879306e-6	2.2465970326714888e-7	2.1681e-5
17.3625	2.988127799657342e-5	-2.1061368187899923e-8	-1.5904722130456685e-5	1.59002674172444e-5	0.00037800495164382357	-5.6752469061498046e-6	4.764003272617956e-6	NaN
17.375	2.242824880983566e-5	-2.1051897863974085e-8	-1.1234247724638802e-5	1.1222049462250576e-5	0.00036511707008381205	-7.779888296773149e-6	8.737683702331149e-6	NaN
17.3875	1.5229130044471442e-5	-2.1212520704869103e-8	-6.761484363802229e-6	6.760000237486425e-6	0.0003451504460990034	-9.478693390163163e-6	1.2108224149259094e-5	NaN
17.4	1.9421761820747617e-6	-2.022882375125054e-8	-2.5724572026364105e-6	2.596909238936132e-6	0.0003192630150516959	-1.725640983954956e-5	1.4856135583889908e-5	2.2633e-5
17.4125	-4.002553337127951e-6	-1.7144604555519364e-8	1.2620001406088977e-6	-1.2607753874938749e-6	0.00028746233229204256	-1.7689819228820292e-5	1.6975382886125535e-5	NaN
17.425	-9.407325648392627e-6	-1.557268031593997e-8	4.6837109903687685e-6	-4.688159958149237e-6	0.0002522738987245131	-1.7837408423918074e-5	1.847913308842262e-5	NaN
17.4375	-1.423227459145832e-5	-1.4194589124801023e-8	7.653030597097179e-6	-7.650346832893595e-6	0.00021481278505665726	-1.77521925815109e-5	1.9393445749324193e-5	NaN
17.45	-2.2043410126374396e-5	-1.2157974540654447e-8	1.0144817767158182e-5	-1.0127400315571363e-5	0.00017612493343624117	-2.1074506349487576e-5	1.9755563343419212e-5	2.111e-5
17.4625	-2.5008253053843693e-5	-9.122094976080793e-9	1.214754364320184e-5	-1.2142973981546695e-5	0.00013659799576458236	-1.9968374852055282e-5	1.9610331083343863e-5	NaN
17.475	-2.7349103690750998e-5	-7.0223611084320054e-9	1.366105207590838e-5	-1.3658992577699537e-5	9.792818848289315e-5	-1.8782376914161907e-5	1.901240021476436e-5	NaN
17.4875	-2.9080082507000173e-5	-5.0704816440080754e-9	1.469846470583807e-5	-1.4693893414610997e-5	6.086762037166063e-5	-1.755130535171553e-5	1.8021323328261777e-5	NaN
17.5	-3.080921797783338e-5	-2.9887063219704425e-9	1.528265755638112e-5	-1.5275399164806825e-5	2.6056273588298252e-5	-1.688874503961806e-5	1.6699808787633797e-5	2.3023e-5
17.5125	-3.087286671943724e-5	-9.492017720810944e-10	1.5444755655501263e-5	-1.5439438757014752e-5	-5.991468832302115e-6	-1.512187158314278e-5	1.511190512751557e-5	NaN
17.525	-3.0455534804624067e-5	8.303977061548221e-10	1.5222798936567039e-5	-1.5217114715992727e-5	-3.466355675456503e-5	-1.3435915137393957e-5	1.332217361340984e-5	NaN
17.5375	-2.9602350514611038e-5	2.539350077941214e-9	1.4660431944884678e-5	-1.4656072112030479e-5	-5.968548454647194e-5	-1.1842633206164019e-5	1.1393265623490013e-5	NaN
17.55	-2.678338326388824e-5	3.989372214769779e-9	1.3804831922264591e-5	-1.3806558974612822e-5	-8.088751680750608e-5	-8.770673415285102e-6	9.38470805580249e-6	2.3003e-5
17.5625	-2.491937498886442e-5	4.7257809433133996e-9	1.2705277946425925e-5	-1.270115910991033e-5	-9.7835384704138e-5	-7.130775874338912e-6	7.3528247460841204e-6	NaN
17.575	-2.282123373153904e-5	5.729469118670042e-9	1.1412836070393593e-5	-1.1406574775217844e-5	-0.00011082430694554497	-5.651794995152859e-6	5.348179328861386e-6	NaN
17.5875	-2.0540135666431817e-5	6.735718073352496e-9	9.97735135307752e-6	-9.974515801267554e-6	-0.0001199810042666537	-4.32660764329827e-6	3.4155542346904858e-6	NaN
17.6	-1.5626623359559242e-5	7.309667410391431e-9	8.446988560874106e-6	-8.45407449044569e-6	-0.00012549884230022028	-6.46609069502097e-7	1.593471111366982e-6	2.1961e-5
17.6125	-1.3087501361129077e-5	6.9553561927215215e-9	6.867304928766766e-6	-6.86528245865735e-6	-0.0001271342052220902	3.8875976907696444e-7	-8.47207601502477e-8	NaN
17.625	-1.0550931436190168e-5	7.1300068290375605e-9	5.28170545447765e-6	-5.277054161207397e-6	-0.00012568500914423748	1.2617432005175788e-6	-1.593726338677585e-6	NaN
17.6375	-8.055805774901108e-6	7.354536231035516e-9	3.7282744918932105e-6	-3.727342044660073e-6	-0.00012150150400123975	1.9896144778234324e-6	-2.9147401740743666e-6	NaN
17.65	-3.3263790030441145e-6	7.170136743162961e-9	2.2405226254263534e-6	-2.2488804092744672e-6	-0.00011495434339340346	4.900127262687332e-6	-4.035290362898255e-6	2.2072e-5
17.6625	-1.1501513770268579e-6	6.211290959095196e-9	8.470851574316655e-7	-8.470835766897672e-7	-0.00010600266351751236	5.209070702573552e-6	-4.947728695600908e-6	NaN
17.675	8.687228922669535e-7	5.785386431588671e-9	-4.274609089065134e-7	4.2957582157183877e-7	-9.552136369158757e-5	5.406257982657669e-6	-5.6514103700452925e-6	NaN
17.6875	2.711785164265611e-6	5.424622558762054e-9	-1.5648640566241634e-6	1.5642490115804848e-6	-8.389637118876227e-5	5.5101474545007646e-6	-6.150583969899489e-6	NaN
17.7	5.8174960886829855e-6	4.8002246645529546e-9	-2.5518956693853525e-6	2.54535721375713e-6	-7.149713207323317e-5	6.9899897427339806e-6	-6.45386710042721e-6	2.1942e-5
17.7125	7.063678112694273e-6	3.748573661471792e-9	-3.380144350939319e-6	3.3788167652689138e-6	-5.8429068614614945e-5	6.723172915385337e-6	-6.5729391828678634e-6	NaN
17.725	8.100726401400184e-6	3.0631482134444485e-9	-4.045220725410228e-6	4.044996082871967e-6	-4.533971116443952e-5	6.413395299079072e-6	-6.523566959861327e-6	NaN
17.7375	8.929481543643069e-6	2.4322003652821255e-9	-4.547711748122143e-6	4.546274699910542e-6	-3.251582249691986e-5	6.07402961357236e-6	-6.323806329742161e-6	NaN
17.75	9.980875026004084e-6	1.7169095275565771e-9	-4.891926631256789e-6	4.888661791171123e-6	-2.020867025377146e-5	6.143064088029077e-6	-5.993402431710629e-6	2.3224e-5
17.7625	1.0219633752329832e-5	9.383845799722485e-10	-5.0854230526560455e-6	5.083643401776076e-6	-8.586358752079702e-6	5.5824810056619e-6	-5.5530310135564335e-6	NaN
17.775	1.0281663248129932e-5	3.0011418412639475e-10	-5.138478937480305e-6	5.136787495047401e-6	2.058809349624851e-6	5.037817666902038e-6	-5.024239250601243e-6	NaN
17.7875	1.0180225590040012e-5	-3.0799842628049015e-10	-5.06388038453571e-6	5.062359492886344e-6	1.1596381926951403e-5	4.514854236952195e-6	-4.428423947546334e-6	NaN
17.8	9.54691669417104e-6	-8.557780438215131e-10	-4.8760979448222665e-6	4.8760227338809166e-6	1.993262507054591e-5	3.6343974566217353e-6	-3.7863725633577405e-6	2.082e-5
17.8125	9.047468718060912e-6	-1.2073705510802074e-9	-4.590787095151866e-6	4.589275677646689e-6	2.6911635178673083e-5	3.058788011123222e-6	-3.1181062878792273e-6	NaN
17.825	8.448748716702956e-6	-1.6118397830839966e-9	-4.224603382133307e-6	4.22248499389746e-6	3.256753304141029e-5	2.532752004652161e-6	-2.442126520967031e-6	NaN
17.8375	7.767971686717918e-6	-2.0117227253402188e-9	-3.7942908738403842e-6	3.7931980926574435e-6	3.6914084025166585e-5	2.055241224751812e-6	-1.7752281659483372e-6	NaN
17.85	6.228251769589791e-6	-2.2753229393699355e-9	-3.3164031022872904e-6	3.318448857939529e-6	3.999090932596078e-5	8.302756267003012e-7	-1.13227914812034e-6	2.1551e-5
17.8625	5.402148836252551e-6	-2.2345104027662956e-9	-2.806945332136535e-6	2.80609049307176e-6	4.169966231141274e-5	4.276759029873289e-7	-5.265089533811972e-7	NaN
17.875	4.5592410955325915e-6	-2.3567510773148944e-9	-2.2814741879255107e-6	2.27974817559405e-6	4.227823454952414e-5	8.102472336328624e-8	3.146197977993637e-8	NaN
17.8875	3.713872710783413e-6	-2.4926750335046957e-9	-1.7540158528495808e-6	1.7535517499276089e-6	4.183083568374156e-5	-2.1488249469875736e-7	5.33200600783596e-7	NaN
17.9	2.0674361357044402e-6	-2.4856832265239515e-9	-1.2372337740011588e-6	1.240023990876631e-6	4.047217434668055e-5	-1.2771409211995793e-6	9.724548734085722e-7	2.155e-5
17.9125	1.2890475845822455e-6	-2.1998454935032505e-9	-7.422778187574656e-7	7.421262660504921e-7	3.8172993387744235e-5	-1.438074337630947e-6	1.3446640391461927e-6	NaN
17.925	5.53412951193167e-7	-2.097691084754785e-9	-2.7903928513136135e-7	2.7811965407117625e-7	3.522957099020374e-5	-1.5566443943686041e-6	1.6477635600599613e-6	NaN
17.9375	-1.3156866067547438e-7	-2.016883958735773e-9	1.4469911286450372e-7	-1.4460242185404183e-7	3.177247010405519e-5	-1.6391346842323027e-6	1.8814974542090587e-6	NaN
17.95	-1.3250435825477295e-6	-1.8342088655692477e-9	5.228550942403054e-7	-5.204619588351982e-7	2.7929320226795655e-5	-2.2569062755059056e-6	2.0472647979000275e-6	2.2422e-5
17.9625	-1.8247433323697122e-6	-1.4780951668738596e-9	8.510137055098477e-7	-8.506547189930908e-7	2.37255840357049e-5	-2.2078189832332765e-6	2.1476533129449587e-6	NaN
17.975	-2.2561156331546764e-6	-1.2608664634093138e-9	1.1261511760860882e-6	-1.126248444227086e-6	1.940179007656696e-5	-2.1387602729090727e-6	2.186879635079413e-6	NaN
17.9875	-2.618008573673287e-6	-1.063241159809665e-9	1.3470624652392333e-6	-1.3466277935502026e-6	1.5064343766264863e-5	-2.0547266559688573e-6	2.1701452527726817e-6	NaN
18.0	-3.1344729147546386e-6	-8.231020037972911e-10	1.5139247087114531e-6	-1.5125530140807434e-6	1.0808817757129045e-5	-2.183978424044606e-6	2.1034350514704644e-6	2.1761e-5
18.0125	-3.292174354680022e-6	-5.339327148820381e-10	1.6281536917226605e-6	-1.6275731046872499e-6	6.688560816907725e-6	-2.012406412471974e-6	1.993214429344872e-6	NaN
18.025	-3.3864443985606297e-6	-3.1006700084778446e-10	1.6922015490654618e-6	-1.691727237200352e-6	2.8310246493433207e-6	-1.8419304431261305e-6	1.84648991803112e-6	NaN
18.0375	-3.420933176719559e-6	-9.842953435410485e-11	1.7095707093522065e-6	-1.7090519358935875e-6	-7.070763744912961e-7	-1.6751132693524242e-6	1.6703984274213966e-6	NaN
18.05	-3.328189920080922e-6	1.0319055404943258e-10	1.6844973746314592e-6	-1.684233071691696e-6	-3.881612263508048e-6	-1.4421130106868077e-6	1.472038267953256e-6	2.4106e-5
18.0625	-3.2109327638878345e-6	2.5646815171232035e-10	1.6217809981231787e-6	-1.621239187053407e-6	-6.637850683027821e-6	-1.244525341316981e-6	1.2583700163812194e-6	NaN
18.075	-3.05361732365929e-6	4.1356836573260503e-10	1.526694811598757e-6	-1.525995409483381e-6	-8.963179374733336e-6	-1.0615365866897756e-6	1.036008270331292e-6	NaN
18.0875	-2.8618911442641584e-6	5.671745318867586e-10	1.40472340977212e-6	-1.4043141728072489e-6	-1.0851574014684324e-5	-8.932951226933247e-7	8.110947933378392e-7	NaN
18.1	-2.398082591635989e-6	6.794087033365457e-10	1.2614257157961806e-6	-1.2619734614775615e-6	-1.2306747835755905e-5	-4.961582426991206e-7	5.892045797895721e-7	2.2602e-5
18.1125	-2.137306010444891e-6	6.946411988716165e-10	1.1023008907802184e-6	-1.1019567237887224e-6	-1.3290449022015297e-5	-3.442459375113734e-7	3.7541217725188617e-7	NaN
18.125	-1.864565913115322e-6	7.579298027829469e-10	9.328014694034498e-7	-9.321763001250093e-7	-1.38695755457776e-5	-2.1117168460987746e-7	1.7397283695583389e-7	NaN
18.1375	-1.5850286740776917e-6	8.24576957855949e-10	7.579726249584539e-7	-7.577654317285852e-7	-1.4073344133520351e-5	-9.544934740604805e-8	-1.1577380903860626e-8	NaN
18.15	-1.024624059957298e-6	8.42382723128157e-10	5.824766806695309e-7	-5.833842841059194e-7	-1.3935743456948324e-5	2.8341888390993415e-7	-1.7843635820725554e-7	2.085e-5
18.1625	-7.523453041235372e-7	7.620155486984303e-10	4.105255765527875e-7	-4.1042070620008365e-7	-1.3441510857624488e-5	3.570339666730199e-7	-3.2438188735005496e-7	NaN
18.175	-4.903755419111298e-7	7.43517537350883e-10	2.459572927654351e-7	-2.4557956471617113e-7	-1.2688563939691856e-5	4.1500934766901793e-7	-4.480619306536503e-7	NaN
18.1875	-2.419232770967237e-7	7.318163053080352e-10	9.192508983293643e-8	-9.191656503686777e-8	-1.1720006126123234e-5	4.5943360649855235e-7	-5.487771031912022e-7	NaN
18.2	2.0393189049373138e-7	6.818812465170699e-10	-4.897955730657736e-8	4.8123733818465794e-8	-1.0578931873535537e-5	7.059126140991136e-7	-6.264386762384085e-7	2.2813e-5
18.2125	3.9726149183251566e-7	5.641957805436953e-10	-1.7472927593508908e-7	1.7464349653305955e-7	-9.270042512949522e-6	7.046602059728313e-7	-6.814058205743e-7	NaN
18.225	5.689141904411967e-7	4.978033205102826e-10	-2.837670448054291e-7	2.8386207293655115e-7	-7.880538503337205e-6	6.948401196781803e-7	-7.146648444523183e-7	NaN
18.2375	7.179881555895931e-7	4.383086064734993e-10	-3.751853589278217e-7	3.7506055757591245e-7	-6.448957986913901e-6	6.782734133332036e-7	-7.276035941938724e-7	NaN
18.25	9.468690043350492e-7	3.5970224413573185e-10	-4.4857764599226314e-7	4.480277877619017e-7	-5.010689706054443e-6	7.593970812879785e-7	-7.219454916928778e-7	2.1621e-5
18.2625	1.026865464801152e-6	2.548736393516451e-10	-5.039969693595007e-7	5.038130991886189e-7	-3.5820668582994493e-6	7.093198422441045e-7	-6.996327541089889e-7	NaN
18.275	1.0845984458810465e-6	1.780872026497544e-10	-5.418806726818058e-7	5.417596420978806e-7	-2.2155374550531185e-6	6.580467514459282e-7	-6.628756896407844e-7	NaN
18.2875	1.1209692134731818e-6	1.0607326539714508e-10	-5.630860993556626e-7	5.629132939910751e-7	-9.343933590250275e-7	6.066443741514081e-7	-6.139934642844433e-7	NaN
18.3	1.1344744599311553e-6	3.35922095117397e-11	-5.687723548976523e-7	5.685983652042052e-7	2.4228702990017336e-7	5.532771691721411e-7	-5.553533409029957e-7	1.9036e-5
18.3125	1.1145409747771932e-6	-2.947614877291766e-11	-5.603434568343046e-7	5.601535166839459e-7	1.295712533328698e-6	4.87010406360155e-7	-4.893212315286437e-7	NaN
18.325	1.079032156678707e-6	-8.869882177626573e-11	-5.394090163846871e-7	5.391843899261831e-7	2.2129480252523778e-6	4.2477446943940043e-7	-4.182098978790531e-7	NaN
18.3375	1.0297483843636594e-6	-1.4606264212595326e-10	-5.077142984355876e-7	5.075648377512545e-7	2.9881260886211504e-6	3.6680099000410506e-7	-3.4421394490663166e-7	NaN
18.35	8.973606589546835e-7	-1.914870361787774e-10	-4.670795030938988e-7	4.6720791577266316e-7	3.6189536052371944e-6	2.419671557096863e-7	-2.693717853530299e-7	2.2623e-5
18.3625	8.180602138262728e-7	-2.070607114583438e-10	-4.193507530043341e-7	4.192171719497876e-7	4.090993902221553e-6	1.861113589609645e-7	-1.9557617196167607e-7	NaN
18.375	7.325304263068338e-7	-2.359189376978641e-10	-3.6639696079422604e-7	3.6617559448130764e-7	4.4214000874255245e-6	1.3644202727939886e-7	-1.2447238970204567e-7	NaN
18.3875	6.425907740643943e-7	-2.6542454765281815e-10	-3.0999264375520567e-7	3.099060196920391e-7	4.61762496910857e-6	9.256825597870952e-8	-5.7475854714103995e-8	NaN
18.4	4.563472156091967e-7	-2.7862738843792654e-10	-2.5181431438485245e-7	2.521007453561815e-7	4.689139760416476e-6	-3.958879728864154e-8	4.238894879919162e-9	2.124e-5
18.4125	3.6321128695072597e-7	-2.580267274926554e-10	-1.934121933939081e-7	1.9335810933369078e-7	4.628957703885218e-6	-7.085262298499615e-8	5.96915784787011e-8	NaN
18.425	2.7196993410648124e-7	-2.577522341852486e-10	-1.3623186333571413e-7	1.360829754203153e-7	4.468563793996782e-6	-9.647835860166672e-8	1.0819851198484206e-7	NaN
18.4375	1.8387708696314663e-7	-2.595671935074361e-10	-8.150325457959642e-8	8.14854665601004e-8	4.221800432762261e-6	-1.1714200210059134e-7	1.4930629043090318e-7	NaN
18.45	2.140057299984109e-8	-2.473905352641871e-10	-3.0275729855237536e-8	3.05750443020995e-8	3.90286417112294e-6	-2.1212340820065133e-7	1.8278153038595452e-7	2.3294e-5
18.4625	-5.1239520361119395e-8	-2.095519829147196e-10	1.658758866564508e-8	-1.6572222040503358e-8	3.5118862209967424e-6	-2.1728538181244667e-7	2.0855533545499193e-7	NaN
18.475	-1.1724581116478243e-7	-1.9021095928660143e-10	5.837874972104178e-8	-5.8432679298743006e-8	3.0797705292840367e-6	-2.1896119938880936e-7	2.26793468232937e-7	NaN
18.4875	-1.761346099701825e-7	-1.7324361411420603e-10	9.461665696609397e-8	-9.458353588431865e-8	2.620162270864756e-6	-2.1779951217083117e-7	2.3781907335825864e-7	NaN
18.5	-2.7136127857830644e-7	-1.4824972503976546e-10	1.249976919250671e-7	-1.247850085558256e-7	2.1458540552616323e-6	-2.5816068089608575e-7	2.4209169691012814e-7	2.3304e-5
18.5125	-3.074460583825561e-7	-1.1110034667418495e-10	1.493847164829694e-7	-1.4932857091329472e-7	1.6616152204965983e-6	-2.445214789350845e-7	2.401635363004421e-7	NaN
18.525	-3.3588892508651556e-7	-8.53689903989155e-11	1.6777968432786065e-7	-1.6775404701079066e-7	1.1881485495017691e-6	-2.2991860264981688e-7	2.3270616771688738e-7	NaN
18.5375	-3.5686627861556594e-7	-6.144398960059249e-11	1.8034669060501436e-7	-1.8029062216571764e-7	7.346340505798353e-7	-2.1477662707999974e-7	2.2045061693074863e-7	NaN
18.55	-3.776220475751927e-7	-3.596455520608675e-11	1.8736888667146057e-7	-1.8728073633336323e-7	3.088766807369613e-7	-2.0640289864015145e-7	2.0416599488031711e-7	2.2773e-5
18.5625	-3.7820772839554757e-7	-1.107179801162889e-11	1.89230016615066e-7	-1.8916489950822037e-7	-8.282018319916071e-8	-1.8473617936097083e-7	1.846373961599996e-7	NaN
18.575	-3.7291677220579843e-7	1.0685326239980394e-11	1.863981510821595e-7	-1.8632834708467102e-7	-4.330385855480572e-7	-1.6407041867262843e-7	1.6265557107471056e-7	NaN
18.5875	-3.623035168955113e-7	3.158302536287037e-11	1.7940943795113508e-7	-1.7935609711362578e-7	-7.384509833124016e-7	-1.4454796864964062e-7	1.389874433592145e-7	NaN
18.6	-3.275025172023991e-7	4.928607973561963e-11	1.688428432504275e-7	-1.6886457713533522e-7	-9.970115044780817e-7	-1.0679334183420364e-7	1.143612815572001e-7	2.094e-5
18.6125	-3.045626914963978e-7	5.821133313894883e-11	1.5530264548375627e-7	-1.5525231963559622e-7	-1.2034109742286957e-6	-8.67330012009094e-8	8.946585304442752e-8	NaN
18.625	-2.7877402657547984e-7	7.044262334104693e-11	1.3941465030675146e-7	-1.3933798716155248e-7	-1.361322662054669e-6	-6.864726098708456e-8	6.491901496923058e-8	NaN
18.6375	-2.5076321094167517e-7	8.271012817255179e-11	1.2178926641011206e-7	-1.2175466691923359e-7	-1.4723240804059765e-6	-5.2447691841330786e-8	4.126761719037355e-8	NaN
18.65	-1.904929370180133e-7	8.967567313680271e-11	1.0301599211363999e-7	-1.0310306550509306e-7	-1.5388057916576746e-6	-7.371970346721123e-9	1.8981682227806853e-8	3.6068e-5
18.6625	-1.5937460896845921e-7	8.526701989451799e-11	8.365210151323718e-8	-8.362749048875859e-8	-1.5577991641212425e-6	5.2584380546040125e-9	-1.5321971498693146e-9	NaN
18.675	-1.2830327784142274e-7	8.734914549998457e-11	6.422826759462683e-8	-6.417145306604181e-8	-1.539102448381609e-6	1.5901502540462765e-8	-1.996614744548615e-8	NaN
18.6875	-9.775408170078135e-8	9.004483105613488e-11	4.520977710491252e-8	-4.519849272953344e-8	-1.4870168347052394e-6	2.476928643342457e-8	-3.6091760901019644e-8	NaN
18.7	-3.988839098730159e-8	8.773766832607094e-11	2.700575101947282e-8	-2.710811692825751e-8	-1.4060901300588203e-6	6.033641270401459e-8	-4.9758143514958e-8	2.2853e-5
18.7125	-1.3280244392112364e-8	7.596320356100768e-11	9.965496358482461e-9	-9.965611620546422e-9	-1.2958357547537e-6	6.406882647562646e-8	-6.08734096393225e-8	NaN
18.725	1.1391926561029015e-8	7.071105188974746e-11	-5.611471618710502e-9	5.6371846317618235e-9	-1.1669657114014068e-6	6.643695892214036e-8	-6.943131018837205e-8	NaN
18.7375	3.390358907562652e-8	6.625709746717279e-11	-1.9503114850107034e-8	1.9495484954310867e-8	-1.0242052913137117e-6	6.766677926962866e-8	-7.548537421279376e-8	NaN
18.75	7.180261993119362e-8	5.858651071794497e-11	-3.1548894626686934e-8	3.1468999256191936e-8	-8.720756346405446e-7	8.568155367631001e-8	-7.914246728320837e-8	2.0839e-5
18.7625	8.699124370101616e-8	4.571039598602032e-11	-4.164722072450733e-8	4.1630885415143444e-8	-7.118766256839386e-7	8.237794282143753e-8	-8.054680761919874e-8	NaN
18.775	9.961707400762154e-8	3.730498521887578e-11	-4.9745721331494425e-8	4.9742816360281406e-8	-5.515174905674415e-7	7.855316715684709e-8	-7.98924391779682e-8	NaN
18.7875	1.0969168331494122e-7	2.9565552183640325e-11	-5.5852834299667793e-8	5.583519318661575e-8	-3.9450098015089574e-7	7.437054109617206e-8	-7.740124676819805e-8	NaN
18.8	1.224216314933294e-7	2.0805885584883914e-11	-6.002246321943429e-8	5.998272668805254e-8	-2.4389419518404874e-7	7.51214029548474e-8	-7.331560935811387e-8	2.127e-5
18.8125	1.2527641956147718e-7	1.1296616778185587e-11	-6.234816138202665e-8	6.232635219422932e-8	-1.017585439503221e-7	6.824151165266461e-8	-6.788915259684693e-8	NaN
18.825	1.2597058257064075e-7	3.4887088298481945e-12	-6.295668531280237e-8	6.293588801632957e-8	2.8352482290096032e-8	6.156036547522618e-8	-6.138595231780432e-8	NaN
18.8375	1.246672470128269e-7	-3.95175295790859e-12	-6.200532175797686e-8	6.198670374978578e-8	1.4485284325439768e-7	5.5148195413812445e-8	-5.40680816518787e-8	NaN
18.85	1.1680470193158542e-7	-1.0644232886953076e-11	-5.967183578091816e-8	5.967112781579001e-8	2.4660593164238975e-7	4.431006567039115e-8	-4.61900035526727e-8	2.1792e-5
18.8625	1.1064336888641296e-7	-1.4918527538433996e-11	-5.6148355925727216e-8	5.6129877311622e-8	3.3170463730631403e-7	3.726485043486262e-8	-3.799669047221017e-8	NaN
18.875	1.0327232026547763e-7	-1.9852782954623216e-11	-5.16391348501198e-8	5.161318192303859e-8	4.0058826724006965e-7	3.0828548445955414e-8	-2.9714356647248118e-8	NaN
18.8875	9.490249367897832e-8	-2.47326153612859e-11	-4.634934735539542e-8	4.633600259328657e-8	4.534348857544319e-7	2.4987877026461285e-8	-2.1548228838710963e-8	NaN
18.9	7.599927884216369e-8	-2.7939583158582867e-11	-4.0481711604900316e-8	4.050688850125182e-8	4.907382530600239e-7	9.974001181790619e-9	-1.3679864000637184e-8	2.0007e-5
18.9125	6.586780833719218e-8	-2.7413988774928266e-11	-3.4232120711561936e-8	3.4221703063958473e-8	5.112986528766279e-7	5.058575323649052e-9	-6.270710040036151e-9	NaN
18.925	5.5536176301772724e-8	-2.8891151565706322e-11	-2.779088090840602e-8	2.7769784386739104e-8	5.180409360697966e-7	8.282632394041948e-10	5.497867850764407e-10	NaN
18.9375	4.517973304420404e-8	-3.05369850172835e-11	-2.132946130181982e-8	2.1323823560928845e-8	5.122464275236195e-7	-2.7809047479530213e-9	6.6789811436956855e-9	NaN
18.95	2.502380304030621e-8	-3.0433396897152526e-11	-1.500257597874954e-8	1.5036771783956767e-8	4.953239141523202e-7	-1.576981227957121e-8	1.2040935523036735e-8	2.2793e-5
18.9625	1.550118925703201e-8	-2.6919040834626005e-11	-8.946351787534442e-9	8.944543954601296e-9	4.669199536229958e-7	-1.7723192285965064e-8	1.6580413510122472e-8	NaN
18.975	6.5057580084471075e-9	-2.565394541042033e-11	-3.281459462650669e-9	3.270258879230215e-9	4.306642389446565e-7	-1.915904129590525e-8	2.0272719516411002e-8	NaN
18.9875	-1.8662520543058023e-9	-2.465060502698739e-11	1.8972732767535553e-9	-1.8960526347268266e-9	3.881563335057189e-7	-2.015432876187636e-8	2.3115265533039456e-8	NaN
19.0	-1.6441632417475783e-8	-2.2403355205590984e-11	6.515850826323272e-9	-6.486590474884856e-9	3.4095900687733804e-7	-2.7684910300212508e-8	2.5125682850846e-8	2.1591e-5
19.0125	-2.253831348530905e-8	-1.8040613010432843e-11	1.0520692304117664e-8	-1.0516265079894301e-8	2.893875119100679e-7	-2.7070199024738283e-8	2.633611573097801e-8	NaN
19.025	-2.7797110997877193e-8	-1.537453878270543e-11	1.387525073034623e-8	-1.3876386306204255e-8	2.363816842960273e-7	-2.621257227506636e-8	2.679858504772041e-8	NaN
19.0375	-3.220437746948973e-8	-1.2948251601278883e-11	1.6565217137569175e-8	-1.655987518430173e-8	1.8324208706504132e-7	-2.5173090812570147e-8	2.6577109277190657e-8	NaN
19.05	-3.847968954101787e-8	-1.0005640285480865e-11	1.8593176209855523e-8	-1.8576457670945608e-8	1.31136187488366e-7	-2.67223136194673e-8	2.5745235920309617e-8	2.2523e-5
19.0625	-4.0386834255103635e-8	-6.471292788015955e-12	1.9976842467951236e-8	-1.9969722578345196e-8	8.071871650171365e-8	-2.461448493484755e-8	2.4382345747105543e-8	NaN
19.075	-4.1518042023101714e-8	-3.731218671803047e-12	2.0746589474727455e-8	-2.074074685192578e-8	3.354187543861605e-8	-2.252147269398397e-8	2.2574369375903457e-8	NaN
19.0875	-4.19183023948106e-8	-1.1403006085114012e-12	2.0945592933424925e-8	-2.093923866675328e-8	-9.703584303045605e-9	-2.047447734429895e-8	2.040877605818679e-8	NaN
19.1	-4.074274761006096e-8	1.3245274272257402e-12	2.062596515804889e-8	-2.0622804422740925e-8	-4.848103358170574e-8	-1.7598929441071336e-8	1.7972507920274344e-8	2.1661e-5
19.1125	-3.928945930864014e-8	3.1912621864058734e-12	1.9846666451657044e-8	-1.9840038439071244e-8	-8.212057487033883e-8	-1.5179150976311273e-8	1.535078034615939e-8	NaN
19.125	-3.734750110182401e-8	5.109381841546061e-12	1.8672417670218298e-8	-1.8663843508626417e-8	-1.1047551061177688e-7	-1.2938931041385191e-8	1.2624515595182616e-8	NaN
19.1375	-3.498611976436339e-8	6.985323672574116e-12	1.7170470415547848e-8	-1.716546953641261e-8	-1.3347549246454673e-7	-1.0879924619794354e-8	9.868809281684057e-9	NaN
19.15	-2.928539063233066e-8	8.352873329886633e-12	1.540894198459722e-8	-1.5415699295515102e-8	-1.5116914909631062e-7	-6.008895583807408e-9	7.151785811583455e-9	2.0118e-5
19.1625	-2.6084489922965816e-8	8.530091245369037e-12	1.3455176818668397e-8	-1.345097812388123e-8	-1.6308945876344012e-7	-4.1528599433857e-9	4.535421044813172e-9	NaN
19.175	-2.273905298727839e-8	9.298358258519e-12	1.1375914089410734e-8	-1.1368268314394772e-8	-1.7006040392185386e-7	-2.5276436689472147e-9	2.071632900000095e-9	NaN
19.1875	-1.931227302173686e-8	1.0108183107988027e-11	9.232866534523228e-9	-9.23034439530585e-9	-1.7244188142505484e-7	-1.1149507923281558e-9	-1.9647845593047973e-10	NaN
19.2	-1.2447698852998016e-8	1.0319797489566566e-11	7.083031183471301e-9	-7.094162255380463e-9	-1.7065185566459369e-7	3.5203598969413177e-9	-2.2348058542839915e-9	2.103e-5
19.2125	-9.114829784173095e-9	9.329909458054002e-12	4.977867331185766e-9	-4.976599883953161e-9	-1.6450507597641091e-7	4.416034050553435e-9	-4.016344269423968e-9	NaN
19.225	-5.909604017309735e-9	9.098086193598502e-12	2.9642360099834745e-9	-2.959629917330262e-9	-1.5520190815283127e-7	5.1205251239677534e-9	-5.52474106169118e-9	NaN
19.2375	-2.87115628823313e-9	8.949669815800519e-12	1.080600290969384e-9	-1.0805091987702024e-9	-1.4327076980466038e-7	5.659432940379413e-9	-6.7516262172178974e-9	NaN
19.25	2.5775165351542832e-9	8.334060657973645e-12	-6.414637134920991e-10	6.309937343969986e-10	-1.29239650368156e-7	8.666984619901397e-9	-7.696094621189527e-9	2.1221e-5
19.2625	4.938193986810476e-9	6.891359462737452e-12	-2.177290856424667e-9	2.176228403363368e-9	-1.131674137211293e-7	8.646671096945831e-9	-8.362713686785103e-9	NaN
19.275	7.032835853075634e-9	6.075669240659754e-12	-3.5079784957480187e-9	3.5091226044799097e-9	-9.612049099060177e-8	8.521978780107016e-9	-8.763709445299473e-9	NaN
19.2875	8.85055931905507e-9	5.344399230748799e-12	-4.622570318417563e-9	4.6210341392984e-9	-7.857020158206625e-8	8.315175662024115e-9	-8.916205159118022e-9	NaN
19.3	1.1637113580622684e-8	4.3805176764212945e-12	-5.5162362904134205e-9	5.509527594875791e-9	-6.09491138831405e-8	9.2969399076702e-9	-8.841412487154139e-9	2.2092e-5
19.3125	1.2608548327906892e-8	3.0984987020489105e-12	-6.189764365684965e-9	6.18750765896416e-9	-4.345788566990852e-8	8.680850723777976e-9	-8.563205408919159e-9	NaN
19.325	1.3307487180604154e-8	2.158106515339159e-12	-6.648639524604203e-9	6.647143980906814e-9	-2.6736052355013278e-8	8.05061792215803e-9	-8.108714842980872e-9	NaN
19.3375	1.3745079784009215e-8	1.275977840291465e-12	-6.903471348220286e-9	6.9013533869620605e-9	-1.1067640428855865e-8	7.419243699347659e-9	-7.506384397072847e-9	NaN
19.35	1.3896009095247112e-8	3.893745126427999e-13	-6.968549066806526e-9	6.966444845124672e-9	3.314958163028323e-9	6.757186425644967e-9	-6.7852271322124575e-9	1.9487e-5
19.3625	1.3645410249223233e-8	-3.7966419706116286e-13	-6.861144801539263e-9	6.858819940696349e-9	1.6181616328703426e-8	5.945146259434305e-9	-5.974224914727229e-9	NaN
19.375	1.320464850576627e-8	-1.1032517136088113e-12	-6.601034793702351e-9	6.5982789515015026e-9	2.7376667974268768e-8	5.182782819602792e-9	-5.101687768908143e-9	NaN
19.3875	1.2595816493302916e-8	-1.8042849662419608e-12	-6.209636452345751e-9	6.207808931843662e-9	3.682946921203095e-8	4.472875162433645e-9	-4.194464614919304e-9	NaN
19.4	1.0965959530639298e-8	-2.358379095741165e-12	-5.7092691230673796e-9	5.710860758802455e-9	4.4513075266031413e-8	2.9404188580032095e-9	-3.2774793109260715e-9	2.1681e-5
19.4125	9.991539336729138e-9	-2.545803674207748e-12	-5.122554800850389e-9	5.1209238116812044e-9	5.0251102535870415e-8	2.2575581931826727e-9	-2.373863539720289e-9	NaN
19.425	8.941507983893988e-9	-2.8969434242829006e-12	-4.472382204613439e-9	4.469673376990223e-9	5.425547206357681e-8	1.6505500595977707e-9	-1.5037075708480248e-9	NaN
19.4375	7.8381332146233e-9	-3.2561726850979242e-12	-3.780469535525379e-9	3.779413629799617e-9	5.661827732964336e-8	1.1145691636822286e-9	-6.842811357791138e-10	NaN
19.45	5.555327753825709e-9	-3.4156006877405663e-12	-3.0673241089472117e-9	3.0708399296291567e-9	5.7456209089196387e-8	-5.032350484416605e-10	7.009950058024553e-11	2.2672e-5
19.4625	4.414623922770248e-9	-3.161083672615053e-12	-2.351897563326392e-9	2.351240986549818e-9	5.668426076806128e-8	-8.841986237187575e-10	7.474986021041987e-10	NaN
19.475	3.29764671711765e-9	-3.1557840030063895e-12	-1.651852504729056e-9	1.6500352663665031e-9	5.468869520033952e-8	-1.1962006996665088e-9	1.3396134045853903e-9	NaN
19.4875	2.219703856123106e-9	-3.176150766408604e-12	-9.822043463739327e-10	9.81991244512266e-10	5.163933903717313e-8	-1.447533018322163e-9	1.8409592895198648e-9	NaN
19.5	2.329258900607022e-10	-3.025444340130259e-12	-3.5575324487582894e-10	3.5941706432104627e-10	4.771024209406947e-8	-2.6074237631519563e-9	2.248742836821418e-9	2.5538e-5
19.5125	-6.546665241632851e-10	-2.561234140123834e-12	2.1698381772849565e-10	-2.16791137525059e-10	4.2903484233072225e-8	-2.6688565667579823e-9	2.562181608933007e-9	NaN
19.525	-1.460759877047591e-9	-2.3232718734456965e-12	7.27392181520655e-10	-7.280458379192441e-10	3.759722420568117e-8	-2.687769697823768e-9	2.7833607611631477e-9	NaN
19.5375	-2.1794861602854713e-9	-2.1143772274001006e-12	1.1696341461890154e-9	-1.1692254248588872e-9	3.195843629612791e-8	-2.672099422825235e-9	2.9162866090472125e-9	NaN
19.55	-3.340375212215148e-9	-1.8076523686818354e-12	1.5400437507885305e-9	-1.537446736762562e-9	2.6143580856556196e-8	-3.1623946799935083e-9	2.9666291569209675e-9	2.0408e-5
19.5625	-3.779539984895814e-9	-1.3530702488356376e-12	1.8369910776507348e-9	-1.8363012611449424e-9	2.0211333201847063e-8	-2.994228050246919e-9	2.9411874761792484e-9	NaN
19.575	-4.125117125204359e-9	-1.037748468512908e-12	2.0605473208765814e-9	-2.060228275806742e-9	1.4414371130618636e-8	-2.8144361481897864e-9	2.848213897613894e-9	NaN
19.5875	-4.379309353937803e-9	-7.444947838993299e-13	2.212763624814464e-9	-2.2120759399425004e-9	8.864740670219455e-9	-2.6281999288467146e-9	2.6966817632478306e-9	NaN
19.6	-4.628354723189305e-9	-4.3264928726717407e-13	2.2971442329476554e-9	-2.2960737583780855e-9	3.6576253929929904e-9	-2.522477485246855e-9	2.496023946528369e-9	2.1982e-5
19.6125	-4.633157673592457e-9	-1.288321771703426e-13	2.318420037537907e-9	-2.317622547446325e-9	-1.1297328262406268e-9	-2.25678901918162e-9	2.2558638196118374e-9	NaN
19.625	-4.56616088133829e-9	1.371632408994831e-13	2.2823502577028264e-9	-2.2814930659399415e-9	-5.407439130446458e-9	-2.003480980615133e-9	1.9858863934755353e-9	NaN
19.6375	-4.4341734165710085e-9	3.9270422719993127e-13	2.195520965196471e-9	-2.194868370420355e-9	-9.13516141162701e-9	-1.7642766527460492e-9	1.695479546584745e-9	NaN
19.65	-4.004583954836551e-9	6.088333472182049e-13	2.065037155251505e-9	-2.065310450128179e-9	-1.2288246222090594e-8	-1.3002847011596615e-9	1.3935529899872266e-9	1.9777e-5
19.6625	-3.7222831337262623e-9	7.169955804943065e-13	1.898308578788155e-9	-1.8976936844918225e-9	-1.4801786969299535e-8	-1.054896526830864e-9	1.0885293301701145e-9	NaN
19.675	-3.4053203586008533e-9	8.660456175884266e-13	1.7030042495665461e-9	-1.7020656016464823e-9	-1.6721475287049656e-8	-8.337380420277886e-10	7.879582859544344e-10	NaN
19.6875	-3.061369759924573e-9	1.0155984996256e-12	1.4865991957744899e-9	-1.486177021176551e-9	-1.8066943229785378e-8	-6.357116907991822e-10	4.985174579482837e-10	NaN
19.7	-2.322095541791648e-9	1.1001264995279386e-12	1.2563083030826627e-9	-1.2573782451415868e-9	-1.886774161033166e-8	-8.359473291281468e-11	2.259417037767895e-10	2.1541e-5
19.7125	-1.940729774744157e-9	1.0452859795217614e-12	1.0189482699819993e-9	-1.0186487970923332e-9	-1.9087696697426697e-8	7.047925061436453e-11	-2.4811955700326223e-11	NaN
19.725	-1.5601320335821538e-9	1.070090679206618e-12	7.8100704920652e-10	-7.803130843592902e-10	-1.8847125852398712e-8	2.0023159510186937e-10	-2.4999646223850605e-10	NaN
19.7375	-1.1861068858153317e-9	1.1024424810082435e-12	5.481690777093992e-10	-5.480325343349042e-10	-1.8198847757211248e-8	3.0826573189455753e-10	-4.4683780972597724e-10	NaN
19.75	-4.781161796783367e-10	1.0735901660192653e-12	3.254290966209997e-10	-3.2668285249073645e-10	-1.7198661419854147e-8	7.428970666448154e-10	-6.135106384612902e-10	2.3014e-5
19.7625	-1.5279044146400897e-10	9.290055694403115e-13	1.17048015968406e-10	-1.170510734894566e-10	-1.584077748153902e-8	7.879810610654766e-10	-7.489114288346763e-10	NaN
19.775	1.4871732244423585e-10	8.642420754155112e-13	-7.332414233390956e-11	7.363674238442823e-11	-1.4256348543310893e-8	8.16410704311974e-10	-8.529837960854236e-10	NaN
19.7875	4.236760086302235e-10	8.092590871460872e-13	-2.4298631500781187e-10	2.428916817520273e-10	-1.2503230196738478e-8	8.309522971085971e-10	-9.264015991737307e-10	NaN
19.8	8.861482223824023e-10	7.150304538909629e-13	-3.8999041306829003e-10	3.890141632885096e-10	-1.0636749640195116e-8	1.0502450403840389e-9	-9.704898102858424e-10	2.2202e-5
19.8125	1.0712634899070742e-9	5.573812868746167e-13	-5.131096918140436e-10	5.129087025854961e-10	-8.67293363781508e-9	1.0093473364879623e-9	-9.870290747860538e-10	NaN
19.825	1.224973958769641e-9	4.5430721140948865e-13	-6.117196952385482e-10	6.116822384949996e-10	-6.708387320158924e-9	9.621278609229055e-10	-9.784074119970208e-10	NaN
19.8375	1.3474369773228106e-9	3.5937445576160746e-13	-6.859390358832287e-10	6.857224799989109e-10	-4.785895349327281e-9	9.105810554889184e-10	-9.473514257621356e-10	NaN
19.85	1.5015475470655212e-9	2.5210254580786074e-13	-7.364416606052823e-10	7.359580463162917e-10	-2.9428955529657304e-9	9.186200695034476e-10	-8.96836336545085e-10	2.121e-5
19.8625	1.5356624477993108e-9	1.3595392564452408e-13	-7.643854573747769e-10	7.641181954943383e-10	-1.2046658322933706e-9	8.341868755842278e-10	-8.299732609930426e-10	NaN
19.875	1.5433627595288946e-9	4.0441822032734575e-14	-7.713335831813552e-10	7.710778774967187e-10	3.8559689293151774e-10	7.52233843599737e-10	-7.49998580683129e-10	NaN
19.8875	1.5266548923506578e-9	-5.0593420053485677e-14	-7.592208020241144e-10	7.589928928125323e-10	1.8086105886341916e-9	6.736142489291475e-10	-6.601221806338632e-10	NaN
19.9	1.4290627299862764e-9	-1.323572054627173e-13	-7.302308238456286e-10	7.302247594895743e-10	3.0505942262127456e-9	5.402070707336393e-10	-5.634589417899443e-10	2.14e-5
19.9125	1.3530607989741183e-9	-1.8431663530261734e-13	-6.86721452260595e-10	6.864955358418067e-10	4.088219180692251e-9	4.5397786573631453e-10	-4.6300622063063035e-10	NaN
19.925	1.2623179042874037e-9	-2.445098393872953e-13	-6.311974597721099e-10	6.308795086852467e-10	4.927127570683594e-9	3.7522776192661005e-10	-3.6152986815454354e-10	NaN
19.9375	1.1594186505992503e-9	-3.040578733768234e-13	-5.661729317980539e-10	5.66009972018519e-10	5.569616021197073e-9	3.0378864547848356e-10	-2.6153762952641237e-10	NaN
19.95	9.273488010349028e-10	-3.4307205920640136e-13	-4.94130362175996e-10	4.944401970535506e-10	6.021835684187116e-9	1.1977314840362213e-10	-1.6524651298465494e-10	2.2963e-5
19.9625	8.030970780561501e-10	-3.3632021110850313e-13	-4.1746730957057225e-10	4.1734035702398637e-10	6.2691517457279986e-9	5.976083025430787e-11	-7.462672825752247e-11	NaN
19.975	6.764630551058244e-10	-3.541672188129317e-13	-3.3851178163305147e-10	3.382539293214592e-10	6.347523609446666e-9	8.137898093138571e-12	8.744027994958475e-12	NaN
19.9875	5.495902702358194e-10	-3.740932503067366e-13	-2.593599442152005e-10	2.5929146381062435e-10	6.272705405688633e-9	-3.588187467061385e-11	8.361643170035426e-11	NaN
20.0	3.028418509295328e-10	-3.726050470531937e-13	-1.819019655945651e-10	1.8232104900203156e-10	6.061998586461569e-9	-1.9470312456850038e-10	1.4906820705786755e-10	3.8583e-5


==> data/scenario354.dat <==
t delta s psi beta omega alphaf alphar tdaqp 
0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1771e-5
0.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.132e-5
0.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.651e-5
0.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2773e-5
0.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.134e-5
0.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0649e-5
0.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2473e-5
0.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0198e-5
0.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3835e-5
0.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3044e-5
0.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2112e-5
0.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1601e-5
0.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3995e-5
0.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1531e-5
0.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1801e-5
0.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3153e-5
0.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0969e-5
0.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.142e-5
0.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0789e-5
0.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9837e-5
0.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3114e-5
1.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0919e-5
1.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0639e-5
1.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1931e-5
1.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3053e-5
1.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.147e-5
1.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0148e-5
1.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1561e-5
1.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1992e-5
1.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.114e-5
1.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.105e-5
1.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0879e-5
1.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3144e-5
1.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.113e-5
1.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2853e-5
1.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9818e-5
1.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1471e-5
1.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9867e-5
1.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2883e-5
1.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0599e-5
1.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3564e-5
2.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.096e-5
2.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2823e-5
2.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1651e-5
2.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.142e-5
2.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0058e-5
2.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0329e-5
2.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2272e-5
2.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0759e-5
2.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0158e-5
2.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.123e-5
2.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2512e-5
2.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3435e-5
2.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0849e-5
2.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1952e-5
2.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5949e-5
2.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.095e-5
2.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1851e-5
2.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1661e-5
2.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2493e-5
2.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1711e-5
3.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.123e-5
3.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1961e-5
3.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.135e-5
3.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0289e-5
3.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2753e-5
3.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.131e-5
3.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2202e-5
3.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0519e-5
3.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9687e-5
3.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1871e-5
3.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9958e-5
3.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2613e-5
3.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.096e-5
3.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2052e-5
3.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0418e-5
3.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.119e-5
3.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3865e-5
3.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1761e-5
3.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0749e-5
3.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.097e-5
4.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.7532e-5
4.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0098e-5
4.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2212e-5
4.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9958e-5
4.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0559e-5
4.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0319e-5
4.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0078e-5
4.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2091e-5
4.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1411e-5
4.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9867e-5
4.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2122e-5
4.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1912e-5
4.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2543e-5
4.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.7	-0.13962634015955244	0.0	0.0	0.0	0.0	-0.13962634015955244	0.0	0.000132571
4.7125	-0.15016218780535276	-0.001036022589302402	-0.0006634687061314046	-0.006225263106637329	-0.1320118906378858	-0.13707230638554538	-0.0009913869149004266	NaN
4.725	-0.15967876481149082	-0.004655849678518792	-0.0029645389005305686	-0.01088576171890394	-0.2622574028492946	-0.13515561814442356	-0.003450976303524164	NaN
4.7375	0.11107409072973375	-0.010277605628316581	-0.006476270296874931	-0.0062014443240843205	-0.23025530661703186	0.12924881099790372	-0.006385845770980086	NaN
4.75	0.08748992096917818	-0.014067857089307993	-0.008669349124776519	0.002379819077603448	-0.0934487644486561	0.08996943764290485	-0.007488351534129981	0.000175481
4.7625	0.144836658784842	-0.01581780776247847	-0.009372520222712087	0.007623973230073326	0.008760413419218696	0.13675714405696932	-0.007145070629822704	NaN
4.775	0.15555710877984455	-0.015503249898131349	-0.008572327906656622	0.013340376888455316	0.14715028867916713	0.13456491688007255	-0.005296161107327514	NaN
4.7875	0.16520268498252055	-0.012728728802571957	-0.006053249820206114	0.01746116508921321	0.2830430295909978	0.13302328235457545	-0.001988146138238665	NaN
4.8	0.1813150748825507	-0.0074294206211551785	-0.0018487380908895823	0.020098650801327705	0.41519392158601653	0.13962634015875014	0.0025986169120411975	0.000229514
4.8125	0.18782250540952766	0.00048510481976907845	0.003991433620016706	0.02143720769483214	0.5437872422511442	0.13810836111763602	0.008289828214897071	NaN
4.825	0.19333501530782582	0.011131515080803397	0.011406003421692354	0.021510392803493015	0.6662334464630078	0.13718048328825638	0.01491036893648474	NaN
4.8375	0.19788767383151318	0.02463864854212554	0.02031753395676927	0.020446670044988912	0.7817997645324105	0.1367874160308389	0.022291717082782856	NaN
4.85	0.20427618418702262	0.04115078593808318	0.030638717468178346	0.018374971202759657	0.8899014005714899	0.1396263401545455	0.030272972028481785	0.000313813
4.8625	0.20620270496505694	0.060824417731845215	0.04227433785496349	0.015442486687759136	0.9904662048960851	0.13925597562270137	0.038702999179893505	NaN
4.875	0.2073494430503734	0.08382603089918196	0.055123684410293854	0.01173842671740083	1.0824962448877187	0.1393212115988112	0.04743803466979445	NaN
4.8875	-0.07357933968610669	0.10969160168834535	0.06867347556691986	-0.0005546818720775205	1.0054168250668643	-0.12530633271750613	0.0555174683090661	NaN
4.9	-0.11484419890668324	0.13465939969629281	0.08030676265366313	-0.01593539960641106	0.8182467215758298	-0.14145762882221533	0.06066622038588976	0.000185671
4.9125	-0.13325347628194809	0.15822889452796274	0.08955943001787134	-0.028912053326017026	0.6235615217527088	-0.1367666220870719	0.06300008318183177	NaN
4.925	-0.15013160969116265	0.18043392869510824	0.09638110646562126	-0.039364803795520674	0.4280998278055169	-0.13302799694152886	0.06276759438222226	NaN
4.9375	0.11512188768901288	0.20190670893049628	0.10117012534459832	-0.03950311378390186	0.39411413585118193	0.13413106640865327	0.061048019877099804	NaN
4.95	0.10772628366161582	0.22526637101486668	0.10564237673001765	-0.0450603977586953	0.2530856816923914	0.13962622597230678	0.05889574835787936	0.000514392
4.9625	-0.1657713767545749	0.24946621140036726	0.10917534939051342	-0.041600677109891675	0.27240309064731066	-0.13833566035834338	0.05649204606527799	NaN
4.975	-0.1792629033713149	0.27419856456328456	0.11163442424103542	-0.04818712152628591	0.08322107481279273	-0.1354032777352942	0.052736540282718576	NaN
4.9875	0.08998468613554292	0.29798716108156403	0.11215721368849692	-0.04471075521908403	0.059180185718004985	0.13161807169729067	0.047945938705001634	NaN
5.0	-0.19252679798930145	0.3233979942238116	0.11250417940052565	-0.04695714026850717	-0.06928330915096775	-0.14196692564494395	0.043169652701587596	0.000299466
5.0125	-0.20230000963758457	0.347241806090169	0.11074815656042321	-0.05014600357414015	-0.24546808008942395	-0.13938966589879437	0.03672708186258497	NaN
5.025	-0.21069986879576477	0.3691897547909797	0.10683025375212231	-0.0515150776866882	-0.41424985914934476	-0.13764379843331065	0.028869418719857355	NaN
5.0375	-0.21778174757387905	0.38909392887511607	0.10084402950616872	-0.051236155862213376	-0.5745042434750361	-0.1366713710509638	0.01982992388557807	NaN
5.05	0.07361288399312711	0.4080398698032803	0.09370405339687216	-0.039281959693746905	-0.5140672441562549	0.13962634038299926	0.011179617013204971	0.000743545
5.0625	0.08915100691764671	0.42954771321795165	0.08788620412990386	-0.02623924556321591	-0.3918797933144105	0.13576800173321196	0.0048164835286948066	NaN
5.075	-0.17816137401887241	0.45349152789709535	0.08347936261291361	-0.02053701348435169	-0.3727841860727174	-0.1382395828587394	0.0001581446457098075	NaN
5.0875	-0.18555299094694122	0.4760397287609761	0.07815143558907651	-0.022320115136848073	-0.505740706079918	-0.13693435909393742	-0.005327043462187441	NaN
5.1	-0.17661418663015802	0.49713425025610586	0.07199553913280081	-0.012539409304829592	-0.4209226023643756	-0.14218680200238087	-0.010471026291089607	0.000384737
5.1125	-0.18300474842238032	0.5182819854248167	0.06611088208074446	-0.014339563748467217	-0.5441871549478366	-0.1403674526166256	-0.01540933405534785	NaN
5.125	-0.18843082061845762	0.5365161306967534	0.05871614998420695	-0.014884501514632328	-0.6617500922975197	-0.13913531430435427	-0.02129117019763208	NaN
5.1375	-0.19293892882967684	0.551728029967366	0.04988327682118691	-0.0142989003678035	-0.7728803003263224	-0.1384502528449046	-0.02795188938336879	NaN
5.15	-0.19936167758520626	0.5637927667411069	0.03969397256039334	-0.012708068706656023	-0.8769921030051154	-0.14105001952228424	-0.03523416625762362	0.000417869
5.1625	-0.2013232470116885	0.5725721659380462	0.028237703828970617	-0.010257576676162629	-0.9740469661581556	-0.14041522809530177	-0.042990324140483205	NaN
5.175	-0.20257383327674439	0.5779170981037929	0.015609424298708	-0.007031833670609475	-1.063012942106971	-0.14026532661657243	-0.05107954049790493	NaN
5.1875	-0.20312655591121373	0.5796736629102325	0.0019100126737957818	-0.0031535856559505825	-1.143753184114485	-0.1404978046813099	-0.05937158840897459	NaN
5.2	-0.2022579554789576	0.5776831157679129	-0.012757063006704015	0.0012635754314790546	-1.2161556425474345	-0.14028143749797006	-0.06774675055740546	0.000372775
5.2125	-0.2010015094399664	0.5717850047387708	-0.028286767016204813	0.006120091580909847	-1.280038463928799	-0.14055960089657868	-0.07609552760901751	NaN
5.225	0.05168017931238945	0.5620092890883246	-0.04445204176027127	0.016197727501480384	-1.239204738711702	0.09992109822391756	-0.08394091988438675	NaN
5.2375	0.09935005376387834	0.5515948445926133	-0.05897875009222507	0.0323279674625556	-1.0367449759584857	0.12093282505116401	-0.08900335948161947	NaN
5.25	0.14165075358328716	0.5418987129915539	-0.07085554019150041	0.04613162753520375	-0.8204768744536556	0.1381839235196735	-0.09098436333867024	0.00040235
5.2625	0.1603068906662923	0.5329481429278217	-0.08000033976806564	0.05737911835857478	-0.5991823050521918	0.1340852521704315	-0.09013441770142794	NaN
5.275	0.17736384663734633	0.5247831493556431	-0.08639453456316278	0.06597979992103024	-0.3796547054404895	0.13112609139922154	-0.086734257151777	NaN
5.2875	-0.0868573849927008	0.5168485211885514	-0.09046596148749057	0.064205670135475	-0.32345691629675116	-0.13424329548074476	-0.0818879815596974	NaN
5.3	0.19884052376274478	0.5066049001870069	-0.09395732875558813	0.06772686907307725	-0.16370594661425053	0.13962636391360855	-0.0766761274879896	0.00156649
5.3125	0.2108883318906542	0.49723061292274756	-0.09495744128642802	0.07184839757521828	0.04351901028797687	0.13677694578046112	-0.06946935834614222	NaN
5.325	0.22133370757565443	0.4890747359058062	-0.09341180495860253	0.07382319200993974	0.2426781910768826	0.1348912496297168	-0.06055678423107016	NaN
5.3375	0.23022111654546798	0.48231061253410057	-0.08942245975726572	0.07384647388010182	0.43238617604006896	0.13389056151128256	-0.050209362923244724	NaN
5.35	0.24354124968022778	0.47714055718934256	-0.08310992509439052	0.07211694188146456	0.611499434261833	0.1396263372171479	-0.038688306141817695	0.001398191
5.3625	0.24810109520067455	0.4737906311010397	-0.07461001650351125	0.06887993049665482	0.7799880662384469	0.1386617852596205	-0.026240582875619728	NaN
5.375	0.25135520872706985	0.47250807442511294	-0.06406922619157544	0.0642583812380214	0.9357474330533672	0.13843796097027336	-0.013104188231104	NaN
5.3875	-0.027160955173224657	0.47291638439126576	-0.05205228682553603	0.05053151587039301	0.918380973470384	-0.12544828166407762	-0.00032668932067868306	NaN
5.4	0.23494400738374202	0.47261306253085905	-0.04042044147150675	0.04344666834071261	0.9975190832087804	0.13962634671617283	0.011084374874700709	0.001125486
5.4125	0.23580631406469735	0.47490334051483657	-0.027343907124249348	0.038189355829160124	1.116590950087816	0.1395542288309708	0.022850949442307145	NaN
5.425	-0.045781348343052274	0.48000389740683436	-0.012974716350357433	0.02663044107786035	1.1157558430543075	-0.13043109325973662	0.03436421167577512	NaN
5.4375	0.21358781349292671	0.4850378927227403	0.0005551625519747234	0.016671397830903687	1.1084064842287606	0.13927927848212746	0.04392148997360189	NaN
5.45	0.19232772106951582	0.49163699646990977	0.014044086811727589	0.0015803792649276929	0.9830961864523592	0.13962634010906544	0.052162212261134606	0.000509843
5.4625	-0.0888465569388969	0.4989552406472423	0.02673534955404695	-0.00415993643000204	1.0073256808379885	-0.13706755591247027	0.05922707364914541	NaN
5.475	-0.1094584006915768	0.5068646609156354	0.038369431678574775	-0.019506787312151507	0.8137428905541555	-0.13226624368824139	0.06399139866244534	NaN
5.4875	-0.12855543686545556	0.5134179907910996	0.047565283407920746	-0.03220286007353155	0.6170508053196835	-0.12843921866854757	0.0659349707643409	NaN
5.5	-0.16213044667074886	0.5186585655299455	0.05428829257059625	-0.042365145267770986	0.4197495278761202	-0.14159227685253611	0.06531145279166556	0.000189528
5.5125	-0.17662400669098632	0.5225784579484065	0.05853616646051447	-0.05027671976875826	0.2212574926491866	-0.13785267653998576	0.062372129366913796	NaN
5.525	-0.18956957631990842	0.5251132233023295	0.0603291684996316	-0.05590412945425785	0.02700455984860127	-0.13506968397777785	0.05738037872598139	NaN
5.5375	-0.20098249937041857	0.5261705655784561	0.0597220467862953	-0.05941332408363855	-0.16127182353510267	-0.13318304046295468	0.0505971310637196	NaN
5.55	-0.2194605311492422	0.525622042758697	0.05679225321395884	-0.06098121152498377	-0.34212244594387126	-0.1406889524351771	0.04227851781338548	0.000160122
5.5625	-0.22657013972549966	0.5233075251898283	0.051636427074361335	-0.06085917661717586	-0.5156653945803142	-0.13889636259014745	0.03266946838011868	NaN
5.575	-0.2323551416443091	0.519036612851542	0.044365084075642755	-0.059128033116460456	-0.6789565986200837	-0.13792136539960428	0.022011739058562546	NaN
5.5875	-0.17734629331977803	0.5127387061881438	0.035192832508124786	-0.05429601027705604	-0.7973067896116708	-0.0815903299829151	0.010709905778284706	NaN
5.6	-0.2175325718211646	0.5059933382700417	0.02541019176891476	-0.03982736075607418	-0.7198870549753071	-0.14027108420637444	0.0004735350840907246	0.000140075
5.6125	0.058770084861353995	0.4995226490088337	0.015743146623695636	-0.03452056569375703	-0.7971280131042798	0.13474130723653358	-0.009055765689276934	NaN
5.625	0.0773151583388514	0.4933980222187374	0.006473976853919864	-0.01916692870986821	-0.6555509512541781	0.13057073651393686	-0.016669856625360188	NaN
5.6375	0.09477701266868517	0.48949838157563796	-0.0009911446368657503	-0.005969770096165028	-0.5076205641028038	0.12714305209819599	-0.02178015407478824	NaN
5.65	0.10514094917381803	0.4864702502021282	-0.007380024810630693	-0.0050418090320456035	-0.5662229385236365	0.13962635100909274	-0.02591171160724652	0.001323871
5.6625	0.12114797557860464	0.4826350204512315	-0.013664688491797649	0.006656029696924113	-0.4077092905193925	0.13569282898868895	-0.0289441375786509	NaN
5.675	0.13593295221028975	0.48079520769852735	-0.01796441360378378	0.01624363757780373	-0.24736101106642072	0.1325520872079399	-0.029766039516101395	NaN
5.6875	0.14947748551226037	0.4809343132327201	-0.02025830150975064	0.023819037505893113	-0.08712778275736704	0.13018909270975035	-0.028582022963295844	NaN
5.7	-0.10746820358100416	0.48307577142815805	-0.02055078436697224	0.02949475454326974	0.0712405922048013	-0.14066746891892357	-0.025600268836073935	0.000159181
5.7125	0.16149368769052688	0.485199118865765	-0.02020098109387115	0.023823598929013833	0.017480607910114337	0.1367610971501871	-0.022867992363260915	NaN
5.725	-0.10816106921981312	0.48719973471461253	-0.019349328243168082	0.02313456947120423	0.0635394343733939	-0.13459968927843383	-0.019661080392125364	NaN
5.7375	0.16044943256666075	0.4880827696918957	-0.018708357801864865	0.023008043010690364	0.11059025419230381	0.1316906963379706	-0.016962442448177757	NaN
5.75	0.1587860614753129	0.4893413331714759	-0.017390734688705244	0.016738266453407674	0.046566444022113795	0.1396263399327553	-0.014192634180198787	0.000896264
5.7625	0.1688554749444682	0.4900293321849084	-0.01607438711662262	0.02164378456915749	0.1923369898683923	0.13721016690215432	-0.011129362456352047	NaN
5.775	0.17779853595698786	0.49306750668772553	-0.012958425898082888	0.024929295401548868	0.334313065965458	0.13548496112523517	-0.00665351446210383	NaN
5.7875	0.16134693803185549	0.4984880403738816	-0.008126500843418285	0.026034501461766446	0.4574632707187111	0.11152434649271606	-0.0010265093291435719	NaN
5.8	-0.10554597632973828	0.5049127564962697	-0.0025961827252805833	0.016228013352263523	0.37274169421057957	-0.14115655778095193	0.004148532597914825	0.000186052
5.8125	-0.11964472350264954	0.5090219890797573	0.0013714187149910996	0.005645886591336493	0.23447371690794716	-0.13748324337319928	0.007172009932964617	NaN
5.825	-0.13266351895736955	0.5106853951175699	0.0036068051836181886	-0.003065771959538914	0.09444086265952269	-0.1345086718561258	0.008228539118259487	NaN
5.8375	-0.1446085942365317	0.5099277714126129	0.004089779336749055	-0.00999316509866412	-0.04563199310134847	-0.13224256549659746	0.007498616142457071	NaN
5.85	-0.165242905881533	0.5067378891740887	0.002822398496533174	-0.015236273428502227	-0.18421692441654736	-0.1404273523833703	0.005165748227064306	0.000161034
5.8625	0.10600824142635665	0.5010720738980661	-0.00017325481535882285	-0.016168176236622506	-0.2672937641992955	0.1360756934013425	0.001556117127061019	NaN
5.875	0.11940005170142227	0.49596535878452813	-0.00286893593791306	-0.0066519997055871066	-0.13694372645093827	0.13317312518245816	-0.0008342573403975189	NaN
5.8875	0.13178648140385457	0.4933997650494065	-0.0039257785668023685	0.001133451284386578	-0.005073365421722851	0.1309168451213976	-0.0014107952607740938	NaN
5.9	0.13234192046649398	0.49210911145589453	-0.0041318302291325285	-0.0029110598142990554	-0.08410308088907355	0.13962634048702485	-0.0016865752743036315	0.000859134
5.9125	0.14369260402740877	0.49048841320456144	-0.004511182143129373	0.0042422592101785655	0.049734081438958716	0.13686417258240435	-0.0015234627581821561	NaN
5.925	0.15401029258658613	0.4914014795250434	-0.003226584733950731	0.009763053002537846	0.18256914466195442	0.13475364406162665	0.00021739357231566163	NaN
5.9375	0.16329615958677632	0.49488189921216336	-0.00029193039265625715	0.013750437295463247	0.31303956727934446	0.13326766479278715	0.0033623923824742472	NaN
5.95	-0.11729502245532723	0.500076964889031	0.0036751162483199037	0.008896041896098054	0.28637591496793013	-0.14108261192975766	0.006759174788815461	0.000376121
5.9625	-0.13052445912802293	0.5038050915185117	0.006550521325751364	-0.0004981746046749016	0.14581656229454537	-0.13760874576266438	0.008469480010110048	NaN
5.975	-0.14271203775130012	0.5051126237599841	0.007671079389451462	-0.00806567345825324	0.004740214120682363	-0.13489285542732235	0.00832480516351721	NaN
5.9875	-0.15376752253530643	0.5040006491556365	0.0070318298913627925	-0.01390278653585836	-0.13525563596274184	-0.13283144292938548	0.00650881176989514	NaN
6.0	0.11999172236892493	0.5011886559807889	0.0051306862789776446	-0.012018591697055377	-0.1464620402398173	0.1396263401584508	0.004012000163945366	0.000416867
6.0125	-0.14827481226484718	0.4996659382913706	0.003943447283129415	-0.006632942570900758	-0.07243554669142058	-0.13787522126599255	0.0026731326851031	NaN
6.025	0.1217796507851895	0.4978556859701187	0.0025005711395445817	-0.0064009237729181784	-0.09964284041794055	0.13336200225984057	0.000953781830070762	NaN
6.0375	0.13379906297044566	0.4974130212271358	0.0019014108939823969	0.0010298820971439977	0.0304389996441342	0.1311863528918067	0.0006341165500686717	NaN
6.05	-0.12571786476513497	0.49954081180599713	0.002933687380077853	0.006847406935568005	0.16020777516586268	-0.14089607600932783	0.0019106181068324866	0.000393384
6.0625	-0.13776998866737636	0.5021834233816359	0.004257150093873287	-0.0012703518519151765	0.02481563992477697	-0.1377900500915496	0.002626940167802984	NaN
6.075	-0.14875927871218672	0.5022931441524136	0.00389414666535277	-0.007681016446636452	-0.11023462935920164	-0.13534606153887177	0.0016548567083334298	NaN
6.0875	0.06409279056589821	0.5003567405185209	0.0021725360640920803	-0.006192555276597001	-0.11644566683902956	0.07634052051812476	-0.00017314117726994777	NaN
6.1	-0.058249855851484816	0.49970173999020306	0.0012675871226209738	0.000907651280304332	0.0038043711769451642	-0.0593553344329903	-0.0006996789892979964	0.000448698
6.1125	-0.14404597210748088	0.5000720014299161	0.0010365897219967292	-0.0026417173400577953	-0.06741149250885736	-0.1378988571569625	-0.0010434442504264068	NaN
6.125	0.1259938037570314	0.49864086868109986	-0.0003250610985676643	-0.002669306658644982	-0.09101808244028624	0.13339605070257127	-0.002306348514757332	NaN
6.1375	-0.1422814354553633	0.49788254646824104	-0.001205106828360313	-0.00342631766416728	-0.11753855168381801	-0.13274311310363746	-0.00299912316121477	NaN
6.15	0.13962311483019363	0.49634365854464313	-0.002514993240788674	0.0018170943272389217	-0.03500614143267083	0.1396263398574536	-0.003730763392224927	0.000532837
6.1625	0.15049506438203986	0.4970890335507101	-0.0022704620405575183	0.008267277134810555	0.10072272305856728	0.13699020564818382	-0.0027611016076088775	NaN
6.175	-0.12019842149142207	0.5001328883082359	-0.00047808980336486916	0.007639741093768873	0.1269399446977749	-0.13443903970947524	-0.0007003574502905128	NaN
6.1875	-0.13245061903065183	0.5017929221723834	0.00045554867191000535	-0.00015904514959438486	-0.004531157731332034	-0.13205595367902817	-8.865813971843298e-5	NaN
6.2	0.12626023477842976	0.5008731771525075	-0.0002603486509335692	-0.006304234332808575	-0.13580521252087083	0.13962634016232361	-0.0011197839516656968	0.000500756
6.2125	-0.14209286632398566	0.4994341053385307	-0.0012887742227369388	-0.0013207510113268414	-0.056786449066991096	-0.13781921996117527	-0.0017835748710020051	NaN
6.225	0.1277937482615676	0.4976217159199943	-0.0025136208249489874	-0.0015148155542593178	-0.07965747434200353	0.13345075248161112	-0.0028397930431035413	NaN
6.2375	0.1396309222213164	0.49710392564922434	-0.0028438864541894798	0.0054727338812594825	0.05410303982485218	0.1313448302691646	-0.002515101037500897	NaN
6.25	-0.12032782577287773	0.4990960889060991	-0.001499965908766708	0.010837630506414633	0.18692905136477178	-0.1408857669502605	-0.0006188423651404436	0.000421847
6.2625	-0.13264173302495635	0.5015547614668332	0.00017016844298272022	0.0022621513110820174	0.05395956286995522	-0.13770978160527605	0.0006876381258088676	NaN
6.275	-0.14390221875198897	0.5014436745181373	0.00018137400806800987	-0.0046034607496772805	-0.07923321844066153	-0.1351786306433973	0.0002720448082544503	NaN
6.2875	0.12596095696665002	0.4993897420797882	-0.0010626411152766567	-0.0019441999777024077	-0.051439326488285565	0.1305800019217433	-0.0008678165369905364	NaN
6.3	-0.058146235445769384	0.4992756286431293	-0.0010468843688061459	0.004778769116457745	0.07985295713700287	-0.06707735833335128	-0.0004134741263015886	0.000410265
6.3125	-0.06952144783802952	0.5001773016156686	-0.0003654421281426462	0.0007437640044716361	0.015593168877784218	-0.07107605662414594	0.00010866256084723436	NaN
6.325	-0.1432506130195001	0.49973741369276425	-0.0005445828728357209	-0.003989188758672036	-0.07899401218316587	-0.13515373562730343	-0.0003291505740076984	NaN
6.3375	0.12658777545130664	0.497637285587089	-0.0017825253995542216	-0.001364432312368155	-0.05060402042610568	0.1305836168258323	-0.0014019208042589553	NaN
6.35	0.14916923070954333	0.49746670769447465	-0.0017536606347341146	0.0053200225812384825	0.08120899983635767	0.13962634013681424	-0.0008805972568509306	0.000495716
6.3625	-0.12159529070531738	0.49983663576155873	-7.073438252191413e-5	0.007686621128931695	0.15947444757569218	-0.13757458310818507	0.0010313153385394765	NaN
6.375	-0.13390809576050666	0.5016760886853965	0.0012577598003538312	-0.00044199607616350655	0.025642524894897604	-0.13479951097887782	0.0018437874370845755	NaN
6.3875	-0.14515412349473752	0.5009710542867836	0.0009122873658875039	-0.006876558998316133	-0.1080508184625897	-0.13265892193636672	0.0009697809223612307	NaN
6.4	0.13656167092745494	0.49896223177157895	-0.0002987253316224446	-0.0015358825130101785	-0.029399744309901086	0.13962634014457997	-7.130350926441405e-5	0.0004286
6.4125	-0.014233775032180472	0.49930864779325185	-2.379688359453909e-6	0.003411558789955492	0.0713820554731498	-0.021357200706739753	0.0004906602425766965	NaN
6.425	-0.13535650384045783	0.5003433144838937	0.0007271595560169434	-0.0007154291126082789	0.004484887019229337	-0.13487428885284947	0.0009606029363261493	NaN
6.4375	0.08776575370898404	0.49985719152068897	0.0004600232660195729	-0.00033060366414078843	0.005219364015104536	0.0878249504443394	0.000615928896966503	NaN
6.45	-0.0019283531768800842	0.500041444109228	0.0006058275798210078	-0.0007347615803171539	-0.00108796147059114	-0.001137017600092191	0.0006752863532581716	0.000420514
6.4625	0.005927079973413724	0.49998961674821607	0.0005834559692784335	-0.0006563391743290903	-0.0012811702942872114	0.006650040003045749	0.000586301864908056	NaN
6.475	-0.006326326275696408	0.5000066541243288	0.0005901710314218519	-0.0005570656219107719	-0.00036975418037452036	-0.005750033436406161	0.0005368523933836315	NaN
6.4875	0.0010213857819895888	0.4999969280943417	0.0005661674748583871	-0.0005686107405247188	-0.002056760622301212	0.0016969480748739705	0.00045617449317225255	NaN
6.5	-0.0012716233875397307	0.500000625530013	0.0005390184985844215	-0.0005367278423523714	-0.0028164939246887654	-0.0005884378611035435	0.0003827595078027189	0.000421186
6.5125	-0.0007183745880079112	0.4999998470909044	0.0004991078171874415	-0.0005027351698030467	-0.003629990180573608	-2.687992881503687e-5	0.0003042957065983561	NaN
6.525	-0.0010463959625632228	0.5000001565883327	0.0004519297390274798	-0.00045051716891156214	-0.004077301760187385	-0.0003838591021219167	0.00022762467268798515	NaN
6.5375	-0.000773849188759054	0.4999999852877191	0.0003983999384961288	-0.00039857220977215313	-0.004500529761034547	-0.00014124943141310443	0.0001525432495022646	NaN
6.55	-0.000644654388615981	0.500000042531521	0.0003408474814603542	-0.0003409128073256122	-0.004744823607232307	-5.7010753714288815e-5	8.152911679691274e-5	0.00051885
6.5625	-0.0005284995048979263	0.5000000210763434	0.0002808623146657198	-0.00028093432258995273	-0.0048538379971960095	4.8343935462189435e-6	1.559117874323757e-5	NaN
6.575	-0.00044310545294280317	0.5000000282643766	0.00022017888964953394	-0.0002199564928396706	-0.004830607382502078	2.804262378697551e-5	-4.411671073710965e-5	NaN
6.5875	-0.00034282343219023284	0.5000000382796529	0.00016029759219135216	-0.00016025418279546429	-0.004703090437343959	6.199145334711734e-5	-9.684809444600545e-5	NaN
6.6	-0.00016024418898758484	0.500000039562198	0.00010255772009939775	-0.00010284247002488493	-0.0044794410135214026	0.00017552921374041307	-0.0001420336387142851	0.000414323
6.6125	-7.439425439890656e-5	0.5000000157955357	4.811030841801248e-5	-4.807323554032615e-5	-0.004159618463478762	0.0001899791412423152	-0.00017931924046317947	NaN
6.625	4.796230754490328e-6	0.500000015713142	-2.046366627572926e-6	2.180955680037954e-6	-0.0037762531071725146	0.00019898043664742313	-0.00020861612553880207	NaN
6.6375	7.788848549007429e-5	0.5000000212759718	-4.715500840274421e-5	4.718679640518311e-5	-0.0033447304779069247	0.00020462767393605126	-0.00023003206253076162	NaN
6.65	0.00020223255917022905	0.5000000184803323	-8.665246213817602e-5	8.645208970877256e-5	-0.002879187755926491	0.00026549823276963405	-0.0002438476870327541	0.000411257
6.6625	0.0002528475695951254	0.49999999993537986	-0.00012016208199849127	0.0001201740558769279	-0.002383409461638864	0.00025661080572341843	-0.0002504671064465191	NaN
6.675	0.00029546669922749327	0.4999999968571516	-0.00014746329666252795	0.00014752204667722987	-0.001883010370235212	0.00024586119180249446	-0.0002504599469167548	NaN
6.6875	0.0003301075422122757	0.49999999619685187	-0.00016853155076694345	0.00016853927312202507	-0.0013893617733943342	0.000233815081306756	-0.000244491050067582	NaN
6.7	0.00037597958929353224	0.4999999915082508	-0.00018348975772344473	0.0001834147750865531	-0.0009124865109857998	0.00024001411277824075	-0.00023329737102044347	0.000439661
6.7125	0.0003877549235999965	0.4999999826425765	-0.00019259055421306362	0.00019257950336118622	-0.00045873893992945614	0.000219029845115142	-0.00021765723207732983	NaN
6.725	0.0003926049924398453	0.4999999785138153	-0.00019619519171791783	0.0001961861280430614	-4.032837797419484e-5	0.00019851594005144206	-0.00019839074603898404	NaN
6.7375	0.0003910131652115129	0.49999997398668483	-0.00019476822971434876	0.00019475745575683797	0.0003373017652948304	0.00017871601765934373	-0.00017631829258738725	NaN
6.75	0.0003707232548748544	0.49999996951212916	-0.0001888445582478677	0.00018887603908179543	0.0006701277195035641	0.00014700057437887361	-0.0001522423904156006	0.000421466
6.7625	0.0003532400692602953	0.4999999698447005	-0.00017901011291858278	0.00017898736186495765	0.000952083915112733	0.00012474434380947553	-0.00012694010783879492	NaN
6.775	0.0003317194587299177	0.4999999663326497	-0.00016589385123137463	0.00016584311108204416	0.0011836733999086566	0.0001043253308526234	-0.00010113563188703761	NaN
6.7875	0.00030681815704463916	0.4999999607040988	-0.00015013421272000227	0.00015011469726866028	0.0013650686474096152	8.57198901106789e-5	-7.549094454360133e-5	NaN
6.8	0.0002494865470811901	0.49999995779025797	-0.00013236694623252107	0.00013245841029987536	0.0014974704759988951	3.915967202937221e-5	-5.05966909452691e-5	0.000414894
6.8125	0.00021832667667118103	0.49999996406389147	-0.00011321090384980196	0.00011318768853808211	0.0015769290391120685	2.3138678099271335e-5	-2.698223439995571e-5	NaN
6.825	0.00018630988403802479	0.49999996207281505	-9.327118303651198e-5	9.320916997797234e-5	0.0016121440059779736	9.2692257491978e-6	-5.078630984509794e-6	NaN
6.8375	0.00015399865277612	0.4999999575086271	-7.309767639548583e-5	7.30786152041252e-5	0.0016069240863400976	-2.640014917690308e-6	1.4766568182466802e-5	NaN
6.85	9.053434077908357e-5	0.4999999565463293	-5.319044512693467e-5	5.329227735533875e-5	0.0015655227685065943	-4.4165120538598086e-5	3.228963398968839e-5	0.000409393
6.8625	6.028455745100851e-5	0.49999996473184777	-3.399336319918226e-5	3.397721836542341e-5	0.0014866357292217215	-5.099771883394442e-5	4.729220149869735e-5	NaN
6.875	3.1540628616479914e-5	0.49999996437307587	-1.5903601108361868e-5	1.5853880414626276e-5	0.0013815863180386924	-5.615574033615838e-5	5.967283830482223e-5	NaN
6.8875	4.624389723876059e-6	0.4999999619585695	7.618550999767494e-7	-7.745618313472521e-7	0.00125536326926786	-5.987993844670542e-5	6.940108721799026e-5	NaN
6.9	-4.270784789189724e-5	0.4999999625847418	1.575100438223828e-5	-1.567471003951316e-5	0.001112875218093066	-8.490264919322352e-5	7.651188862860077e-5	0.000411438
6.9125	-6.274885522399468e-5	0.49999996942633734	2.8876007337692177e-5	-2.888237543728777e-5	0.0009549711275141827	-8.352497841744442e-5	8.108746374139642e-5	NaN
6.925	-8.020938377566337e-5	0.49999997025445814	4.000254716874492e-5	-4.00283915010739e-5	0.0007911013724331887	-8.131826364111528e-5	8.327526652742154e-5	NaN
6.9375	-9.502802493338177e-5	0.49999997002003704	4.9067435343203066e-5	-4.907192828714651e-5	0.0006254453557299507	-7.84792551441927e-5	8.326294106705048e-5	NaN
6.95	-0.00011671890299614859	0.49999997149136577	5.606178252744786e-5	-5.602651342727311e-5	0.0004617828290019655	-8.470509667697769e-5	8.127064141271389e-5	0.000412941
6.9625	-0.00012368254001616515	0.49999997527597995	6.102571795986522e-5	-6.1023636651865885e-5	0.00030210838144373965	-7.836853919937373e-5	7.753889483745698e-5	NaN
6.975	-0.00012817918832048398	0.4999999766211414	6.404037114915526e-5	-6.404231069337459e-5	0.00015163883421987276	-7.202209700654278e-5	7.23319002973943e-5	NaN
6.9875	-0.00013033812694230565	0.49999997789416034	6.522944929549429e-5	-6.522711590280777e-5	1.2693792319655654e-5	-6.577108824011998e-5	6.592104321628227e-5	NaN
7.0	-0.0001282836722509158	0.4999999794535558	6.474668379988013e-5	-6.474958570800004e-5	-0.00011288985899632312	-5.766381387510695e-5	5.857827341620105e-5	0.00041284
7.0125	-0.00012443919794882875	0.4999999800264263	6.276929758318046e-5	-6.276232375529373e-5	-0.00022299820996240943	-5.0080967275489735e-5	5.057175494401534e-5	NaN
7.025	-0.00011898611216453012	0.49999998128406914	5.949425686129066e-5	-5.947986765871867e-5	-0.0003168545626675177	-4.302980724710053e-5	4.2158484899561034e-5	NaN
7.0375	-0.00011213795934104275	0.4999999831434763	5.512881209762382e-5	-5.512273311307324e-5	-0.00039409870687034704	-3.6522093470711464e-5	3.35786704708276e-5	NaN
7.05	-9.512849076400317e-5	0.499999984265326	4.988474316992842e-5	-4.991181279890699e-5	-0.00045475438882284326	-2.156944974630832e-5	2.5051906209924898e-5	0.000420785
7.0625	-8.540129829956538e-5	0.4999999825451232	4.397307920105244e-5	-4.396510517158303e-5	-0.0004973008744537664	-1.5576547656386496e-5	1.677932403477713e-5	NaN
7.075	-7.514077039854882e-5	0.49999998334567775	3.760434787747338e-5	-3.758379739991793e-5	-0.0005241267069677635	-1.0302384236307184e-5	8.931537419013527e-6	NaN
7.0875	-6.454799444917134e-5	0.49999998499976833	3.097486737846637e-5	-3.096825776575736e-5	-0.0005362740211610227	-5.6934875830407975e-6	1.6519446089547885e-6	NaN
7.1	-4.3112677763590344e-5	0.4999999854776011	2.4267288630168787e-5	-2.430164340298341e-5	-0.000534982006053319	9.00802995416566e-6	-4.9440395945980254e-6	0.000420104
7.1125	-3.260919451791536e-5	0.49999998279668945	1.7647815955590396e-5	-1.7641717904878004e-5	-0.0005196029682928671	1.2051877738191737e-5	-1.0763244361798728e-5	NaN
7.125	-2.244859601239622e-5	0.4999999830424597	1.1269004757474215e-5	-1.1250933531296208e-5	-0.0004938470959509676	1.4482386508350307e-5	-1.5746041047356684e-5	NaN
7.1375	-1.2759894409014932e-5	0.4999999840360796	5.2576157305068615e-6	-5.252757261251492e-6	-0.00045934718677418507	1.637891656449418e-5	-1.9858222282403955e-5	NaN
7.15	4.774359892134412e-6	0.4999999839387909	-2.808761058540203e-7	2.526475971863232e-7	-0.0004177476367239461	2.624458940459329e-5	-2.3089518404762038e-5	0.000416707
7.1625	1.2451062702215903e-5	0.49999998147815394	-5.262533957810856e-6	5.265461537904397e-6	-0.00036918037633598504	2.638298073378273e-5	-2.5447322110938243e-5	NaN
7.175	1.931788100881469e-5	0.49999998128118317	-9.621375387913284e-6	9.632075648607838e-6	-0.0003170455523585767	2.617217408285284e-5	-2.6963899177543362e-5	NaN
7.1875	2.5334165865340385e-5	0.49999998152499747	-1.3316632412453442e-5	1.33187962911186e-5	-0.00026284545150022094	2.5683333052233275e-5	-2.7687680973130676e-5	NaN
7.2	3.4733503168622003e-5	0.49999998108059296	-1.632706767095711e-5	1.6311834337480845e-5	-0.00020796837437908987	2.9236024298853832e-5	-2.768077213687109e-5	0.000409494
7.2125	3.811322732321372e-5	0.4999999795465042	-1.864948588329697e-5	1.8649399410993805e-5	-0.00015301678015324028	2.742070048018841e-5	-2.7014316726037605e-5	NaN
7.225	4.063341621909423e-5	0.4999999791211003	-2.029577184294597e-5	2.0298227640648388e-5	-0.00010010677507244119	2.5540740882212787e-5	-2.5770731344608506e-5	NaN
7.2375	4.2324415506756785e-5	0.4999999787946084	-2.1294632580500727e-5	2.1294337832097237e-5	-5.017757372448969e-5	2.3639311508333012e-5	-2.4037378529036007e-5	NaN
7.25	4.33904599933251e-5	0.49999997826323617	-2.168694713782071e-5	2.1685095234914508e-5	-4.008072683443373e-6	2.1913784537949645e-5	-2.190420320827608e-5	0.000411097
7.2625	4.2872031177083944e-5	0.4999999778255559	-2.1523606529809935e-5	2.152156640243037e-5	3.768139743339991e-5	1.9391032108116778e-5	-1.9461650009404505e-5	NaN
7.275	4.17345121602488e-5	0.49999997738515756	-2.0863901538721328e-5	2.0860158052963868e-5	7.429102873885389e-5	1.7011220612864528e-5	-1.679891514857319e-5	NaN
7.2875	4.0045272656978735e-5	0.4999999767875339	-1.9773084459023083e-5	1.9771267306908983e-5	0.00010555010736477361	1.4785399767101524e-5	-1.4001194770968026e-5	NaN
7.3	3.5295180934973574e-5	0.49999997636781907	-1.8319875666886104e-5	1.8327407697909184e-5	0.0001313277572092155	1.0138729862185182e-5	-1.114815697047207e-5	0.000416888
7.3125	3.237921767502343e-5	0.4999999767898587	-1.6574548471690195e-5	1.65718723764505e-5	0.00015105502544037657	7.952483975673344e-6	-8.314197652376583e-6	NaN
7.325	2.9198897412470555e-5	0.49999997647952243	-1.4608716338514446e-5	1.4602087417278393e-5	0.0001653193255213499	6.000205068081965e-6	-5.564630955444599e-6	NaN
7.3375	2.5824521909364178e-5	0.49999997589355427	-1.2490921509648317e-5	1.248868101009737e-5	0.00017437535467808147	4.268322456006572e-6	-2.956161621028918e-6	NaN
7.35	1.8760642133749504e-5	0.49999997568057797	-1.0286351409938071e-5	1.0297658485726932e-5	0.0001785597587498185	-8.221238069679904e-7	-5.363916740701891e-7	0.000420725
7.3625	1.5195210197464194e-5	0.49999997653362344	-8.055692919937684e-6	8.053449021428492e-6	0.0001775838457418393	-2.092598802539945e-6	1.6544678791253897e-6	NaN
7.375	1.1682574565970342e-5	0.49999997640737276	-5.855907038756735e-6	5.84948758690789e-6	0.00017262875999157485	-3.14360854049944e-6	3.5875512926315343e-6	NaN
7.3875	8.27262863864331e-6	0.499999976015232	-3.7359221064198992e-6	3.7341151646326933e-6	0.00016421363065603246	-4.0005953201030715e-6	5.242896644563747e-6	NaN
7.4	1.9321500962079565e-6	0.4999999760058084	-1.7378928257791316e-6	1.7480888864173536e-6	0.00015287544936458657	-7.765462157167898e-6	6.6091023455133785e-6	0.000484666
7.4125	-9.274114563800194e-7	0.49999997687113396	1.0307571903534539e-7	-1.0432263342445768e-7	0.0001386014581011962	-8.030364644217764e-6	7.681202342956514e-6	NaN
7.425	-3.5424867160294755e-6	0.49999997690599285	1.7577504747451953e-6	-1.7619927360404136e-6	0.0001225878004314335	-8.155059602423604e-6	8.463459159625443e-6	NaN
7.4375	-5.892448065358073e-6	0.4999999767658401	3.2056401485402577e-6	-3.206588035473227e-6	0.0001053624845505765	-8.164709226514824e-6	8.966403857571409e-6	NaN
7.45	-9.743020695457417e-6	0.499999976893205	4.433122229132225e-6	-4.426895798401967e-6	8.742358253099753e-5	-9.862151188667322e-6	9.206051643429831e-6	0.00044469
7.4625	-1.1230112249368567e-5	0.49999997749168196	5.433059606462693e-6	-5.433255053050491e-6	6.894376015604828e-5	-9.381932724432587e-6	9.202180608247797e-6	NaN
7.475	-1.2424395254753633e-5	0.4999999776213624	6.20373227076924e-6	-6.20519567357232e-6	5.074899637336271e-5	-8.858147392596174e-6	8.979474141982815e-6	NaN
7.4875	-1.3331032429801569e-5	0.49999997769136867	6.749850742020614e-6	-6.749932825217403e-6	3.320538336796499e-5	-8.307779539718347e-6	8.565160449332823e-6	NaN
7.5	-1.432164277981483e-5	0.4999999778681792	7.080874595643908e-6	-7.07923557138e-6	1.6627170472261424e-5	-8.107020072992424e-6	7.988187557196957e-6	0.00042861
7.5125	-1.443415428181777e-5	0.49999997810111685	7.2103174920730606e-6	-7.209759717781283e-6	1.2540446053726997e-6	-7.289604883515868e-6	7.278314156208324e-6	NaN
7.525	-1.4315122884292346e-5	0.499999978251923	7.155090114261755e-6	-7.154262049339161e-6	-1.2593742778148866e-5	-6.505986210489444e-6	6.465804110800356e-6	NaN
7.5375	-1.3985022279477812e-5	0.4999999784378241	6.934971483426594e-6	-6.9344583967859506e-6	-2.4772836503959077e-5	-5.76237638448599e-6	5.580210001236188e-6	NaN
7.55	-1.2781064633334566e-5	0.4999999785909613	6.571587578962512e-6	-6.573484575011305e-6	-3.518965282272978e-5	-4.377718111541313e-6	4.64978355403541e-6	0.000412519
7.5625	-1.1954323681780195e-5	0.49999997850962513	6.087732354799223e-6	-6.086856698376711e-6	-4.36366020373183e-5	-3.5983636774629327e-6	3.7013891203366437e-6	NaN
7.575	-1.1009872034547178e-5	0.49999997862640494	5.507189738899291e-6	-5.505118581903749e-6	-5.0227592243701216e-5	-2.892918655970966e-6	2.759343539248083e-6	NaN
7.5875	-9.971743314943962e-6	0.4999999788294214	4.853359288355005e-6	-4.852618011445297e-6	-5.50112174586986e-5	-2.2585419956463374e-6	1.845338123703107e-6	NaN
7.6	-7.707809569599388e-6	0.49999997891834513	4.148993186776699e-6	-4.152611704446623e-6	-5.8068668808050696e-5	-5.356270871341295e-7	9.781911429398513e-7	0.000422108
7.6125	-6.526362568819379e-6	0.4999999786562792	3.415743488201844e-6	-3.414937092888792e-6	-5.9279407078063274e-5	-2.8896307871295463e-8	1.7432950595466665e-7	NaN
7.625	-5.339424200249506e-6	0.4999999787135916	2.6743555525312695e-6	-2.672125337131727e-6	-5.900652226455156e-5	4.0104029463890245e-7	-5.535645466637583e-7	NaN
7.6375	-4.165732005881336e-6	0.49999997886335806	1.9431744922080784e-6	-1.942518734714049e-6	-5.740933740481322e-5	7.620722738830009e-7	-1.1958583767490736e-6	NaN
7.65	-1.9243477949630666e-6	0.49999997888182285	1.2384642049653584e-6	-1.242064646066167e-6	-5.4658127643349474e-5	2.159939488557274e-6	-1.7459129984369373e-6	0.000414503
7.6625	-8.851082027724787e-7	0.49999997858422385	5.742471608282969e-7	-5.737424867981283e-7	-5.072786771715358e-5	2.326483405317636e-6	-2.199380948406267e-6	NaN
7.675	8.411680331129466e-8	0.4999999785842403	-3.731947406828375e-8	3.894568191867365e-8	-4.603007796812793e-5	2.4387351757352736e-6	-2.555256610843e-6	NaN
7.6875	9.740238806393895e-7	0.4999999786514236	-5.870412350680034e-7	5.87432441937784e-7	-4.074624499836424e-5	2.505396178616546e-6	-2.8148938351816955e-6	NaN
7.7	2.4884819972352543e-6	0.4999999786177098	-1.068086112584037e-6	1.0656414410505337e-6	-3.50511009395198e-5	3.2454978050397505e-6	-2.9817682924109488e-6	0.000416958
7.7125	3.1040751304866927e-6	0.49999997839130444	-1.4759015794380239e-6	1.476047593050533e-6	-2.899035234009134e-5	3.1355258591209095e-6	-3.060853520975526e-6	NaN
7.725	3.622268034804813e-6	0.4999999783536548	-1.8078378822171397e-6	1.8085504202282562e-6	-2.287660944622549e-5	3.003301305780282e-6	-3.059138403288583e-6	NaN
7.7375	4.042913879816855e-6	0.49999997834521226	-2.0636363952091367e-6	2.0637294238521604e-6	-1.684826741730524e-5	2.855294361664567e-6	-2.984768042664847e-6	NaN
7.75	4.59841148819476e-6	0.49999997828791237	-2.244835238646481e-6	2.2439269408194596e-6	-1.1027474167787887e-5	2.9279132041002705e-6	-2.8467621953251973e-6	0.000414002
7.7625	4.739964742195943e-6	0.4999999781802331	-2.3545528182308597e-6	2.354416696640631e-6	-5.491906764485926e-6	2.67112719730858e-6	-2.6546409330991953e-6	NaN
7.775	4.7970619198279745e-6	0.49999997812978764	-2.397230417951984e-6	2.397116024755814e-6	-3.898436330701621e-7	2.420217763991809e-6	-2.418427476696983e-6	NaN
7.7875	4.775621799830691e-6	0.4999999780743183	-2.3785650775944687e-6	2.3784325593930843e-6	4.212613169632672e-6	2.1781333556167077e-6	-2.148143039453165e-6	NaN
7.8	4.524312095416977e-6	0.4999999780197202	-2.305107903181458e-6	2.3054980308428893e-6	8.266686362299261e-6	1.7889463737345261e-6	-1.8535858430371965e-6	0.000414833
7.8125	4.3093078674621185e-6	0.4999999780242897	-2.1840286394958217e-6	2.1837503183665782e-6	1.1698363430353488e-5	1.517242650717159e-6	-1.544239784173921e-6	NaN
7.825	4.045188337756555e-6	0.49999997798146006	-2.023018457620417e-6	2.02239686915857e-6	1.4514489798854335e-5	1.2680379990575591e-6	-1.2289380934878664e-6	NaN
7.8375	3.739978037165306e-6	0.4999999779127037	-1.8298790444549e-6	1.8296403766725306e-6	1.67174825372405e-5	1.0410285685562696e-6	-9.157513313033833e-7	NaN
7.85	3.0381995782454404e-6	0.4999999778772274	-1.6123751915662823e-6	1.6134948238107876e-6	1.832228758395777e-5	4.7194580006884874e-7	-6.118764358877629e-7	0.000416767
7.8625	2.6571397348264965e-6	0.499999977954126	-1.378061694236197e-6	1.3777783309278582e-6	1.928081541050895e-5	2.767590025521729e-7	-3.2376042182003576e-7	NaN
7.875	2.2657981195608527e-6	0.4999999779299098	-1.134322322146793e-6	1.1335648382362425e-6	1.969969897360964e-5	1.0784893469690896e-7	-5.664796101224898e-8	NaN
7.8875	1.87103436851591e-6	0.4999999778742638	-8.878634871318837e-7	8.876308745327574e-7	1.962562490061845e-5	-3.7129000849006734e-8	1.8523662003438446e-7	NaN
7.9	1.0961243612136898e-6	0.49999997786262756	-6.447807998190457e-7	6.460242171591781e-7	1.91106756631094e-5	-5.436549904271773e-7	3.986927190908024e-7	0.000413802
7.9125	7.269822015103911e-7	0.49999997796263645	-4.1048193465914366e-7	4.102852834720695e-7	1.8139079287561065e-5	-6.265352049148538e-7	5.813177175812686e-7	NaN
7.925	3.763501072542656e-7	0.49999997795834833	-1.8980272925403857e-7	1.891965803867978e-7	1.684918066201616e-5	-6.890038675573725e-7	7.318919624700855e-7	NaN
7.9375	4.814240537699638e-8	0.49999997792899914	1.3401001966464096e-8	-1.3555731897567002e-8	1.530193192727657e-5	-7.340023229438184e-7	8.500613439220195e-7	NaN
7.95	-5.286420828166826e-7	0.49999997793672973	1.9606741525997943e-7	-1.9513767690528028e-7	1.3557278336897034e-5	-1.038482879430048e-6	9.362688926556514e-7	0.000409504
7.9625	-7.72671560413857e-7	0.49999997802015533	3.55918189913439e-7	-3.559953680403077e-7	1.1625700977084756e-5	-1.0212126431819567e-6	9.91533688120941e-7	NaN
7.975	-9.851470965337128e-7	0.49999997803032836	4.913286169378849e-7	-4.916427157920171e-7	9.622435719975907e-6	-9.938710381804427e-7	1.0176692018173667e-6	NaN
7.9875	-1.165333647705254e-6	0.49999997802758833	6.015415905283666e-7	-6.015959692212118e-7	7.598446433906468e-6	-9.588568930471785e-7	1.0169777076080988e-6	NaN
8.0	-1.4286422202428772e-6	0.4999999780455927	6.864621225336617e-7	-6.860339495477293e-7	5.599801476918452e-6	-1.0337979474949074e-6	9.92156430285938e-7	0.000413791
8.0125	-1.5129056380991779e-6	0.49999997809161334	7.465926452096604e-7	-7.465667737511927e-7	3.650908121802364e-6	-9.561860866817082e-7	9.461497510763886e-7	NaN
8.025	-1.5670662363213867e-6	0.49999997810805946	7.829352958413042e-7	-7.829576398820557e-7	1.8152014205942915e-6	-8.784990703102341e-7	8.821886508745436e-7	NaN
8.0375	-1.5927124225064272e-6	0.4999999781236801	7.97010277777886e-7	-7.969814200698814e-7	1.2088841269262808e-7	-8.020171998965625e-7	8.035899866304117e-7	NaN
8.05	-1.5663191991777702e-6	0.49999997814271707	7.907028856086658e-7	-7.90740423534204e-7	-1.4097200168959707e-6	-7.022733347649758e-7	7.136757292772242e-7	0.000416336
8.0625	-1.5187978240408798e-6	0.49999997814953046	7.661837052529494e-7	-7.660983188341375e-7	-2.7508173590840853e-6	-6.096570025343698e-7	6.157203032042075e-7	NaN
8.075	-1.4516913081653417e-6	0.49999997816487496	7.25863104803535e-7	-7.256865805384194e-7	-3.893170858707147e-6	-5.235598429741506e-7	5.128599069290953e-7	NaN
8.0875	-1.3676106064957967e-6	0.49999997818760117	6.72275175645579e-7	-6.722007745229649e-7	-4.83249301351578e-6	-4.4412019527001124e-7	4.080244897841022e-7	NaN
8.1	-1.1591827183228577e-6	0.4999999782012689	6.08007873895795e-7	-6.083395960386137e-7	-5.569177030802165e-6	-2.6124591668253136e-7	3.038912516880954e-7	0.000414553
8.1125	-1.0401374543032345e-6	0.49999997818014663	5.356386458776133e-7	-5.355412688688406e-7	-6.084695571197973e-6	-1.8819201573209926e-7	2.0291124431001816e-7	NaN
8.125	-9.146427855845125e-7	0.499999978189892	4.5773769393603453e-7	-4.5748653733599816e-7	-6.4083761738482165e-6	-1.2392068720840702e-7	1.07161973165629e-7	NaN
8.1375	-7.851519386139954e-7	0.4999999782100683	3.7670043491598573e-7	-3.766197359154943e-7	-6.553015761359002e-6	-6.777538310783298e-8	1.8388207627868892e-8	NaN
8.15	-5.232923137521931e-7	0.4999999782158645	2.9475446963893053e-7	-2.951741683966803e-7	-6.533805960743409e-6	1.1163976460314448e-7	-6.200722412395935e-8	0.000429802
8.1625	-3.950563186986887e-7	0.49999997818309105	2.1392579874086307e-7	-2.138514770131006e-7	-6.342890206134945e-6	1.486254490334291e-7	-1.3289318758894303e-7	NaN
8.175	-2.710537555846605e-7	0.49999997818605985	1.360731106420683e-7	-1.3585269289906053e-7	-6.0256241139970485e-6	1.7813139124224654e-7	-1.9354809199944477e-7	NaN
8.1875	-1.5285527217256762e-7	0.49999997819815006	6.273963070725268e-8	-6.268043117346577e-8	-5.601968406358351e-6	2.0112751613153245e-7	-2.43560508374124e-7	NaN
8.2	6.093012547707208e-8	0.49999997819693076	-4.791626124075117e-9	4.447442825158363e-9	-5.0920151564728545e-6	3.212674707885022e-7	-2.828109380456744e-7	0.000413701
8.2125	1.5446575732290836e-7	0.49999997816691133	-6.550079778973562e-8	6.553635230162877e-8	-4.497417827144181e-6	3.2279513203277703e-7	-3.11395193518844e-7	NaN
8.225	2.3809091160521278e-7	0.49999997816448294	-1.1858739042574219e-7	1.1871757561274039e-7	-3.85965733498899e-6	3.200755174118999e-7	-3.297121765921385e-7	NaN
8.2375	3.1131452299985875e-7	0.4999999781674169	-1.6355861579239262e-7	1.6358487580097814e-7	-3.1970615367559207e-6	3.139768471101885e-7	-3.3835757314363514e-7	NaN
8.25	4.255797086547119e-7	0.4999999781619737	-2.0015995513144213e-7	1.999747567742813e-7	-2.526560145344976e-6	3.569860794383694e-7	-3.3809337805314e-7	0.000480307
8.2625	4.6658984004938223e-7	0.49999997814330194	-2.2835689567294658e-7	2.2835567310397122e-7	-1.855532168079984e-6	3.3472183968557017e-7	-3.29791431625677e-7	NaN
8.275	4.971068771805061e-7	0.49999997813809716	-2.4829881437074463e-7	2.4832832943271496e-7	-1.209732963429411e-6	3.1168466184612055e-7	-3.144603981001894e-7	NaN
8.2875	5.175048231846216e-7	0.499999978134081	-2.6033993374600435e-7	2.603361995330936e-7	-6.005941960390128e-7	2.883995218455566e-7	-2.93168682249893e-7	NaN
8.3	5.300528237351434e-7	0.4999999781275907	-2.649826253468263e-7	2.649607668213631e-7	-3.758824667743225e-8	2.670466457410067e-7	-2.670155909730628e-7	0.000416236
8.3125	5.235090469099859e-7	0.49999997812230973	-2.628510079574731e-7	2.628259999111325e-7	4.7048679855500797e-7	2.3621773347399293e-7	-2.3710605492345873e-7	NaN
8.325	5.094225520930732e-7	0.49999997811693414	-2.546713469655977e-7	2.546253139983334e-7	9.163946592910223e-7	2.0714471581160658e-7	-2.045290726237575e-7	NaN
8.3375	4.886180995237966e-7	0.49999997810962493	-2.4124206421311294e-7	2.4121980238819876e-7	1.2968684647783438e-6	1.7996113696712392e-7	-1.703243263136493e-7	NaN
8.35	4.303210918214222e-7	0.49999997810450875	-2.234034242276779e-7	2.234958712085123e-7	1.6103468256614825e-6	1.230871856785128e-7	-1.3546357807235126e-7	0.000424623
8.3625	3.945990380792615e-7	0.4999999781097074	-2.0201417583698176e-7	2.0198148018538458e-7	1.8498943254729679e-6	9.642305296928258e-8	-1.0085392372619567e-7	NaN
8.375	3.556704445939838e-7	0.49999997810592706	-1.7794903168540133e-7	1.7786796601338142e-7	2.022746026649244e-6	7.261968519484166e-8	-6.729118322322277e-8	NaN
8.3875	3.143933038169543e-7	0.499999978098776	-1.5204471900948602e-7	1.5201735157892987e-7	2.132039778609925e-6	5.150988375030831e-8	-3.546584368158733e-8	NaN
8.4	2.2805156012534272e-7	0.4999999780961883	-1.2509664095103842e-7	1.252348495850592e-7	2.181910101069745e-6	-1.0642614715343227e-8	-5.957097393246467e-9	0.000417569
8.4125	1.8449992535088772e-7	0.49999997810662355	-9.784493661497373e-8	9.781757534125841e-8	2.1688493190576492e-6	-2.6097814581368435e-8	2.0746187433893073e-8	NaN
8.425	1.416105456880956e-7	0.49999997810509283	-7.098398986262303e-8	7.090565252513575e-8	2.1073058531445408e-6	-3.8875011200556275e-8	4.429373411343247e-8	NaN
8.4375	9.999087034056307e-8	0.4999999781003175	-4.5109871762895993e-8	4.508784329795846e-8	2.003630418200659e-6	-4.928575470382967e-8	6.444395289701088e-8	NaN
8.45	2.2646814517553318e-8	0.49999997810021385	-2.073579262948255e-8	2.0860169898523657e-8	1.864387866346145e-6	-9.51615244309699e-8	8.105970012839893e-8	0.000437396
8.4625	-1.2214495171930016e-8	0.4999999781107756	1.7112177582824763e-9	-1.7263797050157233e-9	1.689438010065659e-6	-9.833889199032857e-8	9.408232425527173e-8	NaN
8.475	-4.408104560266184e-8	0.49999997811121005	2.1875916132373055e-8	-2.1927571335233973e-8	1.4933801887670613e-6	-9.980924408331505e-8	1.0356568832116666e-7	NaN
8.4875	-7.270300441946185e-8	0.4999999781095135	3.95097898386543e-8	-3.952131095804221e-8	1.2826592362802385e-6	-9.987997374799204e-8	1.0964001587469524e-7	NaN
8.5	-1.1956015489457105e-7	0.49999997811107555	5.444816367672686e-8	-5.4372392301308556e-8	1.0633518263678234e-6	-1.204820575643893e-7	1.1250229214274957e-7	0.000469667
8.5125	-1.3763357125390213e-7	0.49999997811836494	6.660548423687727e-8	-6.660781109571271e-8	8.375756402189545e-7	-1.1457969344957505e-7	1.1239527942768221e-7	NaN
8.525	-1.5213067395472859e-7	0.499999978119953	7.596228756841232e-8	-7.59799936432033e-8	6.153909942871016e-7	-1.0815101201445457e-7	1.0962136799756486e-7	NaN
8.5375	-1.6311579435941967e-7	0.4999999781208191	8.257746428015778e-8	-8.257841792935042e-8	4.012569884589653e-7	-1.0140273982993546e-7	1.0451379996510719e-7	NaN
8.55	-1.7504711805442094e-7	0.49999997812297975	8.656774890212324e-8	-8.65480001638116e-8	1.9899875498422918e-7	-9.884705314978926e-8	9.742659876961612e-8	0.000416377
8.5625	-1.7634401346454355e-7	0.4999999781258024	8.809922010423737e-8	-8.809237043670537e-8	1.154537938422114e-8	-8.885200275581768e-8	8.872351784304279e-8	NaN
8.575	-1.7481821607232567e-7	0.499999978127644	8.737930414857051e-8	-8.736907037472903e-8	-1.5722266478025168e-7	-7.927356712902356e-8	7.877423136674194e-8	NaN
8.5875	-1.707207986719753e-7	0.49999997812991953	8.465023742517473e-8	-8.464394243716644e-8	-3.055681137538606e-7	-7.01873143196081e-8	6.793955221862206e-8	NaN
8.6	-1.5590482009165034e-7	0.49999997813178715	8.017663616795032e-8	-8.01999843124815e-8	-4.3236102741668643e-7	-5.322206235350114e-8	5.656424814703598e-8	0.000413391
8.6125	-1.4576240106239814e-7	0.49999997813077707	7.423721178270092e-8	-7.422650738324776e-8	-5.350696624692113e-7	-4.371227123075138e-8	4.497603250159755e-8	NaN
8.625	-1.3418969081653828e-7	0.4999999781322003	6.71226240442243e-8	-6.70972768135366e-8	-6.151082853093121e-7	-3.5106783166917456e-8	3.347135721662754e-8	NaN
8.6375	-1.21480233319062e-7	0.49999997813467917	5.9118661287935976e-8	-5.9109601207737815e-8	-6.730806818633726e-7	-2.7370436654428818e-8	2.2314523932540118e-8	NaN
8.65	-9.379042330660656e-8	0.4999999781357608	5.050307169298082e-8	-5.054733153414299e-8	-7.099874993057515e-7	-6.3237418085644805e-9	1.1734681572095244e-8	0.000424341
8.6625	-7.935152358889531e-8	0.4999999781325524	4.154005108608502e-8	-4.153021225655632e-8	-7.243623342137964e-7	-1.5446995322157336e-10	1.9317379862021207e-9	NaN
8.675	-6.485158649988944e-8	0.4999999781332485	3.248262342121492e-8	-3.245539551832935e-8	-7.206505785147164e-7	5.077639101205179e-9	-6.940169440475144e-9	NaN
8.6875	-5.0519456776578114e-8	0.49999997813507346	2.35544067189308e-8	-2.354640831222892e-8	-7.008028148426406e-7	9.468697907468116e-9	-1.4764145565835428e-8	NaN
8.7	-2.3165074829196256e-8	0.49999997813529484	1.49535380132079e-8	-1.4997478699036554e-8	-6.669021644146617e-7	2.6511316419402716e-8	-2.1459839622298288e-8	0.000415826
8.7125	-1.0489164922357215e-8	0.49999997813166075	6.850735037891597e-9	-6.844592795133656e-9	-6.186485779863657e-7	2.8525153928067462e-8	-2.697486280145433e-8	NaN
8.725	1.3278240945706625e-9	0.4999999781316579	-6.061033902281052e-10	6.259169817845762e-10	-5.610671908550458e-7	2.987740103724847e-8	-3.129759008186041e-8	NaN
8.7375	1.2173361441910699e-8	0.499999978132473	-7.305269269511138e-9	7.310030255918447e-9	-4.963742426302938e-7	3.067479180276753e-8	-3.444515551970784e-8	NaN
8.75	3.0616562082853396e-8	0.499999978132059	-1.3163902505931876e-8	1.3134129340139515e-8	-4.267026415549184e-7	3.967097010356964e-8	-3.6460540411808384e-8	0.0004181
8.7625	3.810620059217065e-8	0.4999999781292996	-1.812696720767947e-8	1.8128729070375715e-8	-3.5261405449307966e-7	3.831340235543507e-8	-3.7404964049330734e-8	NaN
8.775	4.4405655367817645e-8	0.49999997812883784	-2.2162651420189655e-8	2.2171297592251385e-8	-2.779183640008827e-7	3.668611270361216e-8	-3.736416815763297e-8	NaN
8.7875	4.951334626819359e-8	0.4999999781287309	-2.5268294772760684e-8	2.5269412575631516e-8	-2.0430231735915122e-7	3.486765419523794e-8	-3.643793925793178e-8	NaN
8.8	5.623987577490102e-8	0.49999997812802993	-2.7463135326262932e-8	2.7452135868180084e-8	-1.3325367302408537e-7	3.571693090397337e-8	-3.473666999349675e-8	0.000416798
8.8125	5.7941216051327244e-8	0.4999999781267224	-2.8785658038032174e-8	2.878398083690488e-8	-6.572235984064528e-8	3.2574797926135915e-8	-3.237680317486016e-8	NaN
8.825	5.861245873283007e-8	0.4999999781261061	-2.929046208491829e-8	2.9289020464029307e-8	-3.508872714812013e-9	2.950589964997099e-8	-2.9480838839105697e-8	NaN
8.8375	5.832616164198029e-8	0.49999997812542657	-2.9047409470618272e-8	2.904577850105137e-8	5.25839676118649e-8	2.6546016825111943e-8	-2.6171188271602756e-8	NaN
8.85	5.521415839728233e-8	0.49999997812476016	-2.813673383194056e-8	2.8141568943994625e-8	1.019650427287902e-7	2.1770407231390617e-8	-2.2567479941487428e-8	0.000423089
8.8625	5.25703535684279e-8	0.4999999781248223	-2.6646165123462042e-8	2.6642759764714098e-8	1.4373107474284033e-7	1.84535779170861e-8	-1.8785461012105494e-8	NaN
8.875	4.9328960271701844e-8	0.49999997812429997	-2.4669753407807363e-8	2.466213909088227e-8	1.7797437771918997e-7	1.5412153539421694e-8	-1.4932873108899884e-8	NaN
8.8875	4.558815690157881e-8	0.4999999781234601	-2.2302833454396695e-8	2.2299914676999597e-8	2.04728179927829e-7	1.264237686833211e-8	-1.1108107507611612e-8	NaN
8.9	3.699806917212332e-8	0.4999999781230281	-1.9640240541108145e-8	1.9653946131990733e-8	2.2417846045150036e-7	5.6868430966545684e-9	-7.398856960642048e-9	0.000434621
8.9125	3.233811143653688e-8	0.4999999781239706	-1.6774200789270934e-8	1.6770742273606404e-8	2.3573972521793112e-7	3.3089034515980566e-9	-3.88363729502617e-9	NaN
8.925	2.755473867932247e-8	0.49999997812367625	-1.3794814489166383e-8	1.378556197061553e-8	2.4071895168208425e-7	1.251791221238557e-9	-6.262592786615924e-10	NaN
8.9375	2.2731809193131476e-8	0.4999999781229976	-1.0783871532442346e-8	1.0781032737420638e-8	2.396884047002017e-7	-5.130205886996534e-10	2.321933386190388e-9	NaN
8.95	1.3270069939715421e-8	0.499999978122857	-7.815674564920032e-9	7.830857666211917e-9	2.332858176759101e-7	-6.6916502456438235e-9	4.922100366737833e-9	0.00042877
8.9625	8.765500017682987e-9	0.49999997812407887	-4.9561041329595855e-9	4.953708507493812e-9	2.2132044494606727e-7	-7.696871627006323e-9	7.145142482891198e-9	NaN
8.975	4.488283498093587e-9	0.49999997812402774	-2.264038969942192e-9	2.2566494966567575e-9	2.0548257663541035e-7	-8.45345998360451e-9	8.976398026079008e-9	NaN
8.9875	4.863620457509003e-10	0.49999997812367086	2.1361958367414357e-10	-2.155029280252086e-10	1.8651689490898492e-7	-8.997013561491108e-9	1.0411759849716384e-8	NaN
9.0	-6.542200706119155e-9	0.4999999781237665	2.4396711558729253e-9	-2.4283421189615854e-9	1.6515540534827013e-7	-1.2701939665267618e-8	1.1456837611333685e-8	0.000422629
9.0125	-9.513616945243941e-9	0.49999997812478364	4.386482733030343e-9	-4.3874179997013075e-9	1.4152757775260148e-7	-1.2485632988677911e-8	1.2124258916843521e-8	NaN
9.025	-1.209912869660559e-8	0.4999999781249086	6.034403691912064e-9	-6.038220781688445e-9	1.1703849913171929e-7	-1.2146909869766548e-8	1.24363254008891e-8	NaN
9.0375	-1.4290106993722082e-8	0.4999999781248768	7.374365886411101e-9	-7.375024381291204e-9	9.23096173121426e-8	-1.1715182712662294e-8	1.2421283461021667e-8	NaN
9.05	-1.7486298820303467e-8	0.49999997812509694	8.405374531880355e-9	-8.400176442217635e-9	6.790245363692322e-8	-1.261704996720584e-8	1.2112177241036104e-8	0.000421296
9.0625	-1.8505829629417897e-8	0.49999997812565655	9.133716433839631e-9	-9.13339516754892e-9	4.411562653264133e-8	-1.1666447041566326e-8	1.154504941799998e-8	NaN
9.075	-1.9158052416544706e-8	0.4999999781258576	9.571768280874026e-9	-9.572024809124324e-9	2.1720500729778917e-8	-1.0715493645368885e-8	1.0759412182352239e-8	NaN
9.0875	-1.946248206193978e-8	0.4999999781260493	9.738210425791321e-9	-9.737853609171331e-9	1.0600590643415721e-9	-9.779751524114212e-9	9.79580350468867e-9	NaN
9.1	-1.9124270192935937e-8	0.4999999781262817	9.656162472367042e-9	-9.65664635321832e-9	-1.759471275848209e-8	-8.552698776276548e-9	8.694802055754633e-9	0.000425764
9.1125	-1.8536947127829963e-8	0.49999997812636265	9.352208646626881e-9	-9.35116329220003e-9	-3.3928782700813947e-8	-7.421487135187607e-9	7.496389837888869e-9	NaN
9.125	-1.771119886272002e-8	0.4999999781265499	8.855845258008334e-9	-8.85367969399943e-9	-4.7832464034929697e-8	-6.370231038904246e-9	6.238838326756606e-9	NaN
9.1375	-1.667892016351538e-8	0.4999999781268277	8.198056683126448e-9	-8.197146303127615e-9	-5.9254772367954034e-8	-5.400525697254155e-9	4.957885413679462e-9	NaN
9.15	-1.4124975526967227e-8	0.49999997812699415	7.410467405307227e-9	-7.414532531838781e-9	-6.820175397484368e-8	-3.163951788436575e-9	3.686169981213994e-9	0.00041766
9.1625	-1.2668079480884e-8	0.4999999781267348	6.5245573350491e-9	-6.5233681581351276e-9	-7.444769234745968e-8	-2.273431320680968e-9	2.453560976473999e-9	NaN
9.175	-1.1133219802136393e-8	0.49999997812685354	5.571704165409764e-9	-5.5686349093383426e-9	-7.835267947018001e-8	-1.4902455603486897e-9	1.2853550983018357e-9	NaN
9.1875	-9.550264106548571e-9	0.4999999781270995	4.581135628441419e-9	-4.580150716888012e-9	-8.007383700572904e-8	-8.062738653626493e-10	2.027809605748249e-10	NaN
9.2	-6.351378289311181e-9	0.49999997812716984	3.580019333826719e-9	-3.5851460564623197e-9	-7.979738037162704e-8	1.383231546475745e-9	-7.771107371866243e-10	0.000432587
9.2125	-4.785729359241796e-9	0.49999997812676916	2.5930515321947846e-9	-2.5921458826039445e-9	-7.742806318166474e-8	1.8326758088087156e-9	-1.640588237993728e-9	NaN
9.225	-3.272433884515686e-9	0.4999999781268051	1.6428776270172308e-9	-1.64018922172286e-9	-7.352028811769992e-8	2.1908103193275704e-9	-2.378919862044736e-9	NaN
9.2375	-1.8304160598282628e-9	0.49999997812695207	7.482849088277371e-10	-7.475632427448633e-10	-6.831807920914078e-8	2.469687301791921e-9	-2.9871584206881657e-9	NaN
9.25	7.760931368220495e-10	0.4999999781269369	-7.511990317862166e-11	7.092340317129083e-11	-6.206694789232462e-8	3.9326510240516395e-9	-3.4639165546183697e-9	0.000417329
9.2625	1.9157281997353678e-9	0.49999997812657077	-8.149457187024749e-10	8.153773249632372e-10	-5.478758508794563e-8	3.949305299345304e-9	-3.8104319764375976e-9	NaN
9.275	2.934168420891654e-9	0.4999999781265406	-1.4614814747133677e-9	1.463065288317272e-9	-4.698603962963288e-8	3.914377193315292e-9	-4.031635454737203e-9	NaN
9.2875	3.825317409678951e-9	0.49999997812657604	-2.0087708089982565e-9	2.009090116739207e-9	-3.8885903167200314e-8	3.83829425763416e-9	-4.134852823212824e-9	NaN
9.3	5.214419730216196e-9	0.4999999781265094	-2.453764779714853e-9	2.4515123524491816e-9	-3.069367920604569e-8	4.3589786964813906e-9	-4.129433482379679e-9	0.000417388
9.3125	5.711931754559543e-9	0.49999997812628216	-2.7960968633875564e-9	2.796080466499247e-9	-2.2499641027250894e-8	4.085832621477342e-9	-4.026060842655629e-9	NaN
9.325	6.0815060448930465e-9	0.49999997812621844	-3.0376429587650494e-9	3.037997447981868e-9	-1.4617356999920236e-8	3.803611160907031e-9	-3.837079630644174e-9	NaN
9.3375	6.327491216244121e-9	0.49999997812616914	-3.1827731984342992e-9	3.1827261680344637e-9	-7.185901705200478e-9	3.5184319368800825e-9	-3.5755554612520897e-9	NaN
9.35	6.475001921018132e-9	0.4999999781260899	-3.2376611141631578e-9	3.2374029160692433e-9	-3.205104450424302e-10	3.2542655480910954e-9	-3.254924153731563e-9	0.000419012
9.3625	6.39249105102446e-9	0.49999997812602603	-3.2099605419327785e-9	3.2096539568280347e-9	5.871401766140386e-9	2.8775242023571255e-9	-2.8886839936123604e-9	NaN
9.375	6.21808013748122e-9	0.4999999781259604	-3.108567308527307e-9	3.1080012877538347e-9	1.1302516266491875e-8	2.5223480038698076e-9	-2.4901303985189456e-9	NaN
9.3875	5.9619054929866925e-9	0.49999997812587105	-2.9432507410739647e-9	2.9429785920373457e-9	1.5933433116988925e-8	2.1903883788659223e-9	-2.0719509149752844e-9	NaN
9.4	5.246472294980625e-9	0.49999997812580876	-2.7242848350386642e-9	2.7254186014789967e-9	1.9745485498738305e-8	1.4942884475672363e-9	-1.6459987275479695e-9	0.000424933
9.4125	4.8088405338942995e-9	0.4999999781258727	-2.4621636530705966e-9	2.4617644608796636e-9	2.265422155151255e-8	1.169056552335983e-9	-1.223333682730311e-9	NaN
9.425	4.3323364753395035e-9	0.49999997812582675	-2.1675708887857e-9	2.1665795474431174e-9	2.474866921527472e-8	8.788261287021006e-10	-8.136522970080994e-10	NaN
9.4375	3.827419101188587e-9	0.49999997812573943	-1.8507209822885635e-9	1.8503861604470778e-9	2.6067504404609652e-8	6.215227117018071e-10	-4.25362586328417e-10	NaN
9.45	2.7720918269021517e-9	0.49999997812570784	-1.5213190906794207e-9	1.5230089046106813e-9	2.6661538183473268e-8	-1.3731706324913963e-10	-6.551148391414286e-11	0.000423891
9.4625	2.240079133979969e-9	0.49999997812583563	-1.1883916728154857e-9	1.1880582162741474e-9	2.648809684363525e-8	-3.2536011816321186e-10	2.5995774451124605e-10	NaN
9.475	1.7164865720617257e-9	0.4999999781258169	-8.604039258980957e-10	8.594481146013942e-10	2.5723949851516712e-8	-4.806069348185374e-10	5.467944772815193e-10	NaN
9.4875	1.2084094109315712e-9	0.4999999781257589	-5.446170019581948e-10	5.443479963913755e-10	2.4446770618720593e-8	-6.071706576332751e-10	7.920754640986834e-10	NaN
9.5	2.6495045489334505e-10	0.49999997812575775	-2.4727923430149385e-10	2.487975077260819e-10	2.2736866791728883e-8	-1.166164126002639e-9	9.941512102217635e-10	0.000419462
9.5125	-1.599942729083528e-10	0.49999997812588676	2.6415240552224455e-11	-2.6600101988187865e-11	2.0592616285242128e-8	-1.2042102177527557e-9	1.1523297922480908e-9	NaN
9.525	-5.48288897087984e-10	0.49999997812589203	2.7214935936839387e-10	-2.727780018957045e-10	1.819231302677565e-8	-1.2215111725846134e-9	1.2672911140261067e-9	NaN
9.5375	-8.969556161691549e-10	0.49999997812587166	4.869096711050294e-10	-4.87050016734374e-10	1.561454715550442e-8	-1.2218620515210106e-9	1.340645261235282e-9	NaN
9.55	-1.4671366599906038e-9	0.4999999781258907	6.68705348007287e-10	-6.677830525228749e-10	1.2933506571738077e-8	-1.471895949198109e-9	1.3748147451112232e-9	0.000436064
9.5625	-1.6866793634179728e-9	0.4999999781259793	8.165113755078113e-10	-8.165392055030158e-10	1.0175122730918644e-8	-1.3992465399227264e-9	1.3727792481265683e-9	NaN
9.575	-1.862818731414751e-9	0.49999997812599917	9.301092039403067e-10	-9.303231703752082e-10	7.461959360185815e-9	-1.320517447769205e-9	1.3382436153986994e-9	NaN
9.5875	-1.9957651758740587e-9	0.49999997812600955	1.0102338876053337e-9	-1.0102448664968514e-9	4.8483032108584575e-9	-1.237632076341847e-9	1.2752854420237805e-9	NaN
9.6	-2.1394980664965847e-9	0.4999999781260361	1.0583264508829827e-9	-1.0580885294088546e-9	2.380727228918941e-9	-1.205207352991515e-9	1.1882349512564233e-9	0.000457835
9.6125	-2.1543785993410755e-9	0.4999999781260702	1.0764275057267602e-9	-1.0763432518459011e-9	9.502731893755215e-11	-1.082976768079927e-9	1.0815380786144873e-9	NaN
9.625	-2.134924207302707e-9	0.49999997812609287	1.0670814087954212e-9	-1.0669552211036835e-9	-1.961794092096675e-9	-9.659556934099963e-10	9.597104774023986e-10	NaN
9.6375	-2.0839840831281858e-9	0.49999997812612046	1.033254505655016e-9	-1.0331767647332226e-9	-3.768651604078269e-9	-8.548374349828932e-10	8.271571437102772e-10	NaN
9.65	-1.9017416438052032e-9	0.4999999781261435	9.78185085369692e-10	-9.78472330639086e-10	-5.311949899908195e-9	-6.470479183708909e-10	6.880857361107714e-10	0.000424893
9.6625	-1.7772874113383414e-9	0.49999997812613084	9.05280529516679e-10	-9.05150080595318e-10	-6.5607911845650865e-9	-5.30976189145639e-10	5.464934958390933e-10	NaN
9.675	-1.6354974950672056e-9	0.4999999781261481	8.180931478217495e-10	-8.177828027843352e-10	-7.532707247708391e-9	-4.26013915402034e-10	4.059948065762766e-10	NaN
9.6875	-1.4798992206958457e-9	0.49999997812617847	7.201134091464534e-10	-7.200022304474338e-10	-8.235223080279667e-9	-3.316653900738692e-10	2.6981003539214536e-10	NaN
9.7	-1.141227360627275e-9	0.4999999781261917	6.147318137244632e-10	-6.152735026947922e-10	-8.680685930372116e-9	-7.455818955313284e-11	1.4072933850111652e-10	0.000431916
9.7125	-9.648012002847288e-10	0.4999999781261524	5.051719527472238e-10	-5.050518201951234e-10	-8.851212744444113e-9	5.136826214884783e-13	2.1185523498845266e-11	NaN
9.725	-7.876239718876875e-10	0.49999997812616076	3.945198564916239e-10	-3.9418742365607363e-10	-8.801260990704183e-9	6.422902328500374e-11	-8.694817716908835e-11	NaN
9.7375	-6.126567132376855e-10	0.49999997812618313	2.8550144715358775e-10	-2.854039387425484e-10	-8.554701583175595e-9	1.175917078299939e-10	-1.8225308113771738e-10	NaN
9.75	-2.787698238336564e-10	0.4999999781261857	1.8053027700237638e-10	-1.8106714858983528e-10	-8.13702823239633e-9	3.2542279284078805e-10	-2.6375706144783073e-10	0.000422949
9.7625	-1.242182068307309e-10	0.49999997812614133	8.168495568066936e-11	-8.160975979853806e-11	-7.544603758258286e-9	3.497109483972381e-10	-3.308285789862482e-10	NaN
9.775	1.9884638601408678e-11	0.4999999781261413	-9.235388117987154e-12	9.476529928093515e-12	-6.838855466773478e-9	3.6602859294553603e-10	-3.8333396211171023e-10	NaN
9.7875	1.5206360607338288e-10	0.49999997812615105	-9.087361430206408e-11	9.09315743629497e-11	-6.046793836136918e-9	3.7556531118955295e-10	-4.214896374051012e-10	NaN
9.8	3.766485531672503e-10	0.499999978126146	-1.6222470689949434e-10	1.6186258197600491e-10	-5.1944703011839645e-9	4.848984268528115e-10	-4.4582695844072826e-10	0.000417418
9.8125	4.677525286839183e-10	0.4999999781261125	-2.226234605412168e-10	2.2264457834026324e-10	-4.288810342162196e-9	4.681260881360893e-10	-4.570995437117966e-10	NaN
9.825	5.44389502722139e-10	0.4999999781261067	-2.7168828074867255e-10	2.7179301726701574e-10	-3.376213959591302e-9	4.4815961135387096e-10	-4.563593803913403e-10	NaN
9.8375	6.063577420364624e-10	0.49999997812610547	-3.093923852675621e-10	3.0940580854861087e-10	-2.477245947976039e-9	4.2576872278260565e-10	-4.448285870379677e-10	NaN
9.85	6.878504803509002e-10	0.49999997812609676	-3.3597652112582685e-10	3.3584288843355344e-10	-1.6100425936873126e-9	4.35729806789087e-10	-4.238585502217932e-10	0.00041818
9.8625	7.082513353813863e-10	0.4999999781260809	-3.5191537942492523e-10	3.518953779830313e-10	-7.861793749883188e-10	3.972372848977475e-10	-3.9487318381572606e-10	NaN
9.875	7.161222039155261e-10	0.4999999781260735	-3.578801856715532e-10	3.578618913928816e-10	-2.7584855456153907e-11	3.596947250063645e-10	-3.5936986349115136e-10	NaN
9.8875	7.123590031608158e-10	0.49999997812606506	-3.5472784786637396e-10	3.547075833661041e-10	6.560425016458422e-10	3.235372097091279e-10	-3.188439266094647e-10	NaN
9.9	6.73822020353687e-10	0.49999997812605695	-3.434407463109385e-10	3.4350065504281593e-10	1.2575295735601143e-9	2.6492982748574514e-10	-2.747557050215297e-10	0.000421286
9.9125	6.413091049998169e-10	0.4999999781260578	-3.250923775511749e-10	3.2505073975430416e-10	1.7658446560315128e-9	2.2443444313187403e-10	-2.285178985579148e-10	NaN
9.925	6.015305658050094e-10	0.49999997812605135	-3.00832845816036e-10	3.007394114426272e-10	2.1822203139039917e-9	1.8731569803937464e-10	-1.8144470094920898e-10	NaN
9.9375	5.557136713477036e-10	0.4999999781260411	-2.7182708722195547e-10	2.717919612671693e-10	2.50712958929167e-9	1.5355097143736748e-10	-1.3473554371922466e-10	NaN
9.95	4.5057735710357046e-10	0.49999997812603597	-2.392332949407006e-10	2.394000586630439e-10	2.7428235332046193e-9	6.855047471388638e-11	-8.945903884785803e-11	0.00041788
9.9625	3.9356109882790955e-10	0.49999997812604735	-2.0417750237006725e-10	2.0413576964550043e-10	2.882277335803559e-9	3.954690772062402e-11	-4.657127528823922e-11	NaN
9.975	3.3504911636742864e-10	0.49999997812604396	-1.6775885212561211e-10	1.6764557521472347e-10	2.941407913830418e-9	1.4450329633523429e-11	-6.8486092586606434e-12	NaN
9.9875	2.7622867823925994e-10	0.4999999781260356	-1.3097521901366927e-10	1.309413704956725e-10	2.9273072335762494e-9	-6.932668402377574e-12	2.908475827316245e-11	NaN
10.0	1.6070688209943781e-10	0.499999978126034	-9.47318982331243e-11	9.491564633431217e-11	2.847681869847547e-9	-8.228822146694682e-11	6.075762921735371e-11	0.000419303
10.0125	1.0564859407247068e-10	0.4999999781260488	-5.983182602659142e-11	5.98034692083133e-11	2.7003875024235627e-9	-9.457502526186787e-11	8.781771425750811e-11	NaN
10.025	5.346860141061056e-11	0.49999997812604835	-2.6991581778827314e-11	2.690101129009057e-11	2.5059077821660917e-9	-1.0373961455211679e-10	1.1008861413498908e-10	NaN
10.0375	4.724799668245086e-12	0.49999997812604374	3.21795914981629e-12	-3.2411466396876276e-12	2.2734436661416553e-9	-1.1025312433143336e-10	1.275227337220981e-10	NaN
10.05	-8.098040908897523e-11	0.499999978126045	3.0345285519004636e-11	-3.020669060172202e-11	2.0119154499917137e-9	-1.5539332188682232e-10	1.4019140186793568e-10	0.000422489
10.0625	-1.1707078740036747e-10	0.49999997812605734	5.405500486488879e-11	-5.406657685969305e-11	1.7228797571864571e-9	-1.525939579143702e-10	1.4825067025255268e-10	NaN
10.075	-1.486341064450237e-10	0.4999999781260591	7.410972479331457e-11	-7.415563195489436e-11	1.423528699851903e-9	-1.4850196688242828e-10	1.5197520088013172e-10	NaN
10.0875	-1.7523738278698804e-10	0.4999999781260586	9.040045771896373e-11	-9.040909188924908e-11	1.1213752210196055e-9	-1.4313980239075845e-10	1.517109373049875e-10	NaN
10.1	-2.1405146738737501e-10	0.49999997812606123	1.029172829886799e-10	-1.0285329137604608e-10	8.233514181227491e-10	-1.5401244975371188e-10	1.478631689000897e-10	0.000420946
10.1125	-2.263546843348697e-10	0.4999999781260681	1.1173895245991876e-10	-1.1173513021904628e-10	5.330085531805267e-10	-1.4233599888121078e-10	1.408729311262484e-10	NaN
10.125	-2.34189052188294e-10	0.49999997812607055	1.1701807976637954e-10	-1.1702055921246645e-10	2.5980864889818673e-10	-1.3067854271853326e-10	1.3122343201890067e-10	NaN
10.1375	-2.3788053617277907e-10	0.4999999781260731	1.1898438789599852e-10	-1.1898082200172827e-10	7.852773720266002e-12	-1.1930805840450463e-10	1.1941010696510282e-10	NaN
10.15	-2.335448637701336e-10	0.4999999781260758	1.1792103866001755e-10	-1.1792635110136007e-10	-2.1947178326416876e-10	-1.0420597993903676e-10	1.0592856028291884e-10	0.000475077
10.1625	-2.2620426217522624e-10	0.4999999781260767	1.1415399075350951e-10	-1.1414175297298931e-10	-4.184402474228532e-10	-9.030361633624856e-11	9.126701944720667e-11	NaN
10.175	-2.1610905864003896e-10	0.4999999781260791	1.0804408293615367e-10	-1.0801752046888531e-10	-5.876494509244827e-10	-7.753376672308056e-11	7.589268381834693e-11	NaN
10.1875	-2.0338838697727834e-10	0.49999997812608243	9.99700542255501e-11	-9.99588472510622e-11	-7.265419432400719e-10	-6.56493586777324e-11	6.024122102060494e-11	NaN
10.2	-1.7209623282916331e-10	0.4999999781260845	9.031850190298658e-11	-9.03686396953875e-11	-8.352062597093713e-10	-3.829686762888851e-11	4.471069749794188e-11	0.000425374
10.2125	-1.5433273326679001e-10	0.4999999781260814	7.94738319859377e-11	-7.945937306950471e-11	-9.10871186607546e-10	-2.750805849369292e-11	2.966508153495887e-11	NaN
10.225	-1.3545313781217142e-10	0.49999997812608254	6.781890471129044e-11	-6.778160641204157e-11	-9.57978017104551e-10	-1.7856674510693203e-11	1.5412141476992792e-11	NaN
10.2375	-1.1617042998858478e-10	0.49999997812608576	5.571087026374639e-11	-5.569813887441412e-11	-9.78427606550202e-10	-9.594055573560145e-12	2.2107630496697585e-12	NaN
10.25	-7.704540283629245e-11	0.4999999781260867	4.3480603201468815e-11	-4.354452067576258e-11	-9.745795634897144e-10	1.7177255140935276e-11	-9.732495461675137e-12	0.000422789
10.2625	-5.7981495019422963e-11	0.49999997812608166	3.1429143146896696e-11	-3.141785021557408e-11	-9.451540247602744e-10	2.258436448368539e-11	-2.025056980465425e-11	NaN
10.275	-3.949109770425409e-11	0.4999999781260821	1.983263709511132e-11	-1.9799693688469664e-11	-8.970282278457292e-10	2.6954063832193496e-11	-2.923784943376353e-11	NaN
10.2875	-2.1929542026625173e-11	0.49999997812608393	8.919699984935352e-12	-8.91110637116437e-12	-8.331584470705368e-10	3.030580359220712e-11	-3.66348887353583e-11	NaN
10.3	9.865396087525448e-12	0.4999999781260837	-1.119957160302627e-12	1.0688768634630761e-12	-7.565271896273158e-10	4.8135933084682796e-11	-4.242569656308967e-11	0.000422098
10.3125	2.3760872326003967e-11	0.4999999781260792	-1.0135636038862176e-11	1.0140923301272065e-11	-6.674119760344206e-10	4.832537177852178e-11	-4.662611132448705e-11	NaN
10.325	3.615452577493197e-11	0.4999999781260789	-1.800955464110083e-11	1.802905056250462e-11	-5.71975901577717e-10	4.7868222094468633e-11	-4.929706651541982e-11	NaN
10.3375	4.698971501780337e-11	0.4999999781260794	-2.466977564418983e-11	2.4673487479716097e-11	-4.729620066954266e-10	4.6910251886249456e-11	-5.052874384573275e-11	NaN
10.35	6.390593818223661e-11	0.4999999781260785	-3.0079866372024514e-11	3.0052234726301555e-11	-3.7287146046056544e-10	5.324301939988446e-11	-5.043587456481246e-11	0.000417669
10.3625	6.988411335164056e-11	0.49999997812607583	-3.4235840917371965e-11	3.4235694913303186e-11	-2.7280778044814934e-10	4.983442302164114e-11	-4.914918691113535e-11	NaN
10.375	7.444682396453736e-11	0.49999997812607483	-3.716148474804591e-11	3.7165647138512764e-11	-1.766049554052913e-10	4.646463450709974e-11	-4.682005136733535e-11	NaN
10.3875	7.734015462485934e-11	0.49999997812607444	-3.8910319191951133e-11	3.8909812781865984e-11	-8.593912591673825e-11	4.2899176390663746e-11	-4.360781833198101e-11	NaN
10.4	7.908764071191854e-11	0.49999997812607344	-3.955857191046639e-11	3.955524654745263e-11	-2.229346314910411e-12	3.9648320172841256e-11	-3.96771174793344e-11	0.000420755
10.4125	7.809986046849789e-11	0.49999997812607255	-3.920003466970181e-11	3.9196121306378413e-11	7.323305111190138e-11	3.5095620504300605e-11	-3.519271451226114e-11	NaN
10.425	7.583505318629885e-11	0.49999997812607194	-3.794337431407196e-11	3.79362339323509e-11	1.3938210032244127e-10	3.0650950037181004e-11	-3.031667911472411e-11	NaN
10.4375	7.279281127136053e-11	0.49999997812607055	-3.590864270503227e-11	3.590541573731645e-11	1.957515891693112e-10	2.6708312897239895e-11	-2.520432886272744e-11	NaN
10.45	6.394828077771564e-11	0.49999997812606994	-3.322087333548311e-11	3.323524648543871e-11	2.421141624857451e-10	1.8123097843018183e-11	-1.9999672269551317e-11	0.000425254
10.4625	5.860217688240491e-11	0.4999999781260708	-3.0008671430660054e-11	3.000360118694293e-11	2.774196863368399e-10	1.4172752005946304e-11	-1.4837991667195685e-11	NaN
10.475	5.278730376740475e-11	0.4999999781260701	-2.6402522759818422e-11	2.639053637243031e-11	3.028029353138886e-10	1.0651014758652228e-11	-9.837309241937737e-12	NaN
10.4875	4.657479819635181e-11	0.49999997812606917	-2.2526946856845232e-11	2.2522717329892054e-11	3.187096410105595e-10	7.479179533910661e-12	-5.099923621314801e-12	NaN
10.5	3.3673995236604685e-11	0.4999999781260688	-1.8500555775876804e-11	1.8521350709137598e-11	3.257862203755295e-10	-1.78823893206045e-12	-7.117039952753202e-13	0.000420414
10.5125	2.7224868085812802e-11	0.4999999781260702	-1.4433372057143637e-11	1.4428893880784572e-11	3.2348751016287565e-10	-4.025376323441301e-12	3.2550900081192943e-12	NaN
10.525	2.080833812192597e-11	0.49999997812607005	-1.0428459802630831e-11	1.0417296906098022e-11	3.140200561485939e-10	-5.938001703898936e-12	6.749132830025108e-12	NaN
10.5375	1.4562384244534964e-11	0.4999999781260695	-6.574324537636039e-12	6.570380180144119e-12	2.9826554674940454e-10	-7.517804366578193e-12	9.73480304215666e-12	NaN
10.55	3.107593658882818e-12	0.4999999781260693	-2.9473047927521337e-12	2.965901858589534e-12	2.772828322575593e-10	-1.4277015477099801e-11	1.2192226304823706e-11	0.000420875
10.5625	-2.1213784639877994e-12	0.499999978126071	3.898770875215503e-13	-3.9191157282119475e-13	2.5100587800733565e-10	-1.478177254754806e-11	1.411356623722221e-11	NaN
10.575	-6.787298134017812e-12	0.4999999781260709	3.3843627639851025e-12	-3.392228187100116e-12	2.2161160194091385e-10	-1.4918873247845216e-11	1.5506995759870073e-11	NaN
10.5875	-1.1062274725574657e-11	0.4999999781260707	5.999917473702614e-12	-6.001196942992579e-12	1.900905604316493e-10	-1.494578692502784e-11	1.6392814246589407e-11	NaN
10.6	-1.7951387821044363e-11	0.49999997812607094	8.212282238994981e-12	-8.202091512151135e-12	1.5728690019448691e-10	-1.792821511900655e-11	1.6800442056116417e-11	0.000436365
10.6125	-2.069867951038495e-11	0.499999978126072	1.0009241734932625e-11	-1.0008843119389783e-11	1.2362123428741216e-10	-1.71181405739406e-11	1.6766803927101646e-11	NaN
10.625	-2.2811058904787586e-11	0.49999997812607233	1.1388393268158993e-11	-1.1391177716394756e-11	9.04722781665636e-11	-1.612443965305414e-11	1.633699558950023e-11	NaN
10.6375	-2.4413355967624175e-11	0.4999999781260724	1.235877868307429e-11	-1.2358965147436036e-11	5.857368231587262e-11	-1.5100222300613517e-11	1.556099311403707e-11	NaN
10.65	-2.6170537907107522e-11	0.4999999781260727	1.2938332783427948e-11	-1.2935187796532102e-11	2.8475734136896796e-11	-1.4716088285694056e-11	1.449186126268246e-11	0.0004233
10.6625	-2.6278405780214534e-11	0.49999997812607305	1.315201507978685e-11	-1.3151115459772987e-11	5.974352894548996e-13	-1.3158356955493201e-11	1.3183775255596521e-11	NaN
10.675	-2.613094496651425e-11	0.4999999781260735	1.3031236952697164e-11	-1.3029807856715163e-11	-2.446921548352388e-11	-1.1828737904655844e-11	1.1692157410282524e-11	NaN
10.6875	-2.538429510109444e-11	0.4999999781260736	1.2611910339734338e-11	-1.2610550895512594e-11	-4.646647599607838e-11	-1.0357487453785769e-11	1.0070383541060309e-11	NaN
10.7	-2.319861421748067e-11	0.4999999781260741	1.19341858462246e-11	-1.1937933378551695e-11	-6.526277992729013e-11	-7.86701628270989e-12	8.370234742526501e-12	0.000419422
10.7125	-2.1656660242646916e-11	0.4999999781260739	1.103928812185257e-11	-1.1037795967747737e-11	-8.044501018998663e-11	-6.435723745019873e-12	6.640135410695136e-12	NaN
10.725	-1.99521079095901e-11	0.4999999781260741	9.970883694473472e-12	-9.967159464686376e-12	-9.22462828637127e-11	-5.188141735990664e-12	4.924362668136749e-12	NaN
10.7375	-1.8003027756009435e-11	0.49999997812607444	8.771451252104939e-12	-8.76976246086333e-12	-1.0075124938355312e-10	-3.994200327201342e-12	3.2620274945624266e-12	NaN
10.75	-1.3864640473629504e-11	0.49999997812607466	7.482537732902704e-12	-7.489693446508323e-12	-1.0614367718821664e-10	-8.554758133339171e-13	1.6871724268858132e-12	0.000422618
10.7625	-1.1750313274251434e-11	0.49999997812607416	6.143321787350707e-12	-6.141710910822921e-12	-1.081520165040897e-10	1.530249478415244e-14	2.294006752660171e-13	NaN
10.775	-9.551109151976492e-12	0.49999997812607416	4.791482282175818e-12	-4.787576361220561e-12	-1.0749131491915372e-10	8.260155850400614e-13	-1.0886155210265088e-12	NaN
10.7875	-7.410500309541958e-12	0.4999999781260745	3.460357854606339e-12	-3.4584807472754937e-12	-1.0441315419344106e-10	1.4774644557924722e-12	-2.249438348632617e-12	NaN
10.8	-3.3229096306130536e-12	0.49999997812607466	2.1792813481269193e-12	-2.186917768144406e-12	-9.930181675450187e-11	4.02770260876545e-12	-3.241581547768363e-12	0.000421126
10.8125	-1.4610194045752392e-12	0.49999997812607394	9.733844779042125e-13	-9.721580008027895e-13	-9.200206518631428e-11	4.2952459859158926e-12	-4.057288229382391e-12	NaN
10.825	2.4841776949886285e-13	0.4999999781260741	-1.3509865634912693e-13	1.3777469651339774e-13	-8.336315363510531e-11	4.4455270620109414e-12	-4.694960428565821e-12	NaN
10.8375	1.9454256560861413e-12	0.499999978126074	-1.1300808824765326e-12	1.1312069060113402e-12	-7.365266115262001e-11	4.644157130011042e-12	-5.157552382354567e-12	NaN
10.85	4.627071701719439e-12	0.49999997812607416	-1.9989348893329917e-12	1.994258293487974e-12	-6.323928949709635e-11	5.921256462080476e-12	-5.451339452662574e-12	0.000473545
10.8625	5.764549494976378e-12	0.4999999781260736	-2.734046913781258e-12	2.7340495598629274e-12	-5.2168143462165654e-11	5.743243395146065e-12	-5.585908069127983e-12	NaN
10.875	6.650645528987367e-12	0.49999997812607355	-3.3305208077181807e-12	3.3317551435837853e-12	-4.1014316564455454e-11	5.451634846755266e-12	-5.573871115774016e-12	NaN
10.8875	7.456436277453443e-12	0.4999999781260735	-3.788289610354037e-12	3.7888972630545626e-12	-3.0027238804600237e-11	5.2289554322380934e-12	-5.430386317706042e-12	NaN
10.9	8.437938550631119e-12	0.4999999781260735	-4.11018480805104e-12	4.108014606588751e-12	-1.9461567167514953e-11	5.341925436753146e-12	-5.171913611746235e-12	0.00042351
10.9125	8.650662979447435e-12	0.4999999781260732	-4.302249246243958e-12	4.302413556343878e-12	-9.392455860380372e-12	4.836657127843336e-12	-4.8158678100446716e-12	NaN
10.925	8.739842723214354e-12	0.4999999781260732	-4.372590373892031e-12	4.3723454722103635e-12	-1.5079813815812947e-13	4.375338754188213e-12	-4.380589103763008e-12	NaN
10.9375	8.709457473521503e-12	0.4999999781260731	-4.331867865189113e-12	4.331702732611315e-12	8.182585650793986e-12	3.9522602870689005e-12	-3.88438805036791e-12	NaN
10.95	8.238017117581006e-12	0.499999978126073	-4.192014838135475e-12	4.192308705651548e-12	1.549853688927577e-11	3.2397844936871182e-12	-3.3450553557044726e-12	0.000420795
10.9625	7.834018999147974e-12	0.499999978126073	-3.966204831641826e-12	3.965970586337382e-12	2.1698829935884985e-11	2.7397092561445725e-12	-2.7797678831756694e-12	NaN
10.975	7.28450006089243e-12	0.49999997812607305	-3.668358758777226e-12	3.666758523444876e-12	2.6747447862153965e-11	2.226874248615548e-12	-2.2045647069804596e-12	NaN
10.9875	6.8382149311417395e-12	0.4999999781260726	-3.3130938270118028e-12	3.31321169593822e-12	3.071237135171111e-11	1.927959924914542e-12	-1.634268728711346e-12	NaN
11.0	5.449380791080949e-12	0.49999997812607283	-2.91391151291682e-12	2.916370089413803e-12	3.3566103090155894e-11	7.875733409790392e-13	-1.0814231204852812e-12	0.000419082
11.0125	4.8441501409361274e-12	0.49999997812607283	-2.4852166083798475e-12	2.4842080329240353e-12	3.522983672334041e-11	5.279905983983905e-13	-5.583102920480931e-13	NaN
11.025	4.0193371941072054e-12	0.49999997812607294	-2.039970193812957e-12	2.038592350901507e-12	3.594133466006083e-11	1.1179544088253517e-13	-7.379938948484855e-14	NaN
11.0375	3.3970549916166695e-12	0.49999997812607266	-1.5907253028270516e-12	1.5905106893807008e-12	3.575408369078435e-11	-5.266804968481763e-14	3.6404588571551e-13	NaN
11.05	1.955957184845154e-12	0.4999999781260727	-1.1481232957507193e-12	1.1500679018732906e-12	3.4755170659192536e-11	-1.0013795913061485e-12	7.49881427495901e-13	0.00042344
11.0625	1.2597241843153835e-12	0.4999999781260729	-7.222053298184234e-13	7.218618618111498e-13	3.2947342797241854e-11	-1.1753995029523426e-12	1.0792595444380714e-12	NaN
11.075	6.616365446785455e-13	0.4999999781260728	-3.216448830973235e-13	3.2064486942692467e-13	3.05616900796868e-11	-1.248216208892093e-12	1.350060854929287e-12	NaN
11.0875	3.615022018014672e-14	0.49999997812607283	4.6785060420129043e-14	-4.66998956564836e-14	2.771744888262258e-11	-1.3584572260597438e-12	1.5619204345731845e-12	NaN
11.1	-1.0067424523575688e-12	0.49999997812607294	3.7740619246036623e-13	-3.75791652071848e-13	2.450678519071906e-11	-1.905303630203112e-12	1.7154959091644899e-12	0.000449479
11.1125	-1.452856437621604e-12	0.49999997812607305	6.661115805198354e-13	-6.66619321097226e-13	2.0965543714104272e-11	-1.8764453896578003e-12	1.8127357108015928e-12	NaN
11.125	-1.7784843984166776e-12	0.4999999781260729	9.10047498132354e-13	-9.103354623514925e-13	1.7318547851830436e-11	-1.7687134243603676e-12	1.857082744918223e-12	NaN
11.1375	-2.2101786516362705e-12	0.4999999781260731	1.1082228229234278e-12	-1.109025638483021e-12	1.3608322016355473e-11	-1.8087857580037342e-12	1.852947242043787e-12	NaN
11.15	-2.6171363767746843e-12	0.49999997812607294	1.260002805529553e-12	-1.2589627048948213e-12	9.987643406400379e-12	-1.877531129012683e-12	1.804953877778042e-12	0.000434792
11.1625	-2.781477160209075e-12	0.49999997812607305	1.366913304098959e-12	-1.3666607662296243e-12	6.443033726698323e-12	-1.7498541477677637e-12	1.7188799432891326e-12	NaN
11.175	-2.8497057954484124e-12	0.49999997812607305	1.4305214713970094e-12	-1.4304666931372148e-12	3.1078581617184817e-12	-1.5808477267205587e-12	1.6003629393111585e-12	NaN
11.1875	-2.9045632019106694e-12	0.4999999781260732	1.4537903087052187e-12	-1.4533585262591754e-12	4.1462577582182394e-14	-1.4533607296857675e-12	1.4556251471670015e-12	NaN
11.2	-2.796970263024904e-12	0.4999999781260732	1.440016564210272e-12	-1.4415542693934535e-12	-2.764848913351005e-12	-1.2116438501371982e-12	1.2904091954635986e-12	0.000421306
11.2125	-2.7596239289839827e-12	0.4999999781260731	1.3932605785478522e-12	-1.3923479898650183e-12	-5.144958971527124e-12	-1.0997380725995538e-12	1.111090232754869e-12	NaN
11.225	-2.6798301713482092e-12	0.4999999781260734	1.3182199954919856e-12	-1.318037298251658e-12	-7.221816514952824e-12	-9.862584143190043e-13	9.232446621009036e-13	NaN
11.2375	-2.4390638208215776e-12	0.49999997812607316	1.219005884576264e-12	-1.2185848191621393e-12	-8.902471827473935e-12	-7.575504666307938e-13	7.319163592602309e-13	NaN
11.25	-2.0864195748541303e-12	0.49999997812607333	1.1008063021434943e-12	-1.1017677527200627e-12	-1.0234272818024664e-11	-4.5246963559678523e-13	5.422941720013811e-13	0.00042317
11.2625	-1.875406876456227e-12	0.4999999781260732	9.680278503874703e-13	-9.677175839314845e-13	-1.1141647138717154e-11	-3.283236413114504e-13	3.586408736816135e-13	NaN
11.275	-1.6552614065249983e-12	0.4999999781260732	8.25520982200452e-13	-8.249544746178314e-13	-1.1710287756350728e-11	-2.2137196857692884e-13	1.847920772706584e-13	NaN
11.2875	-1.4063988148658584e-12	0.4999999781260733	6.775351232008718e-13	-6.772029575680214e-13	-1.1952121951153754e-11	-1.0768551583784175e-13	2.3820290904949605e-14	NaN
11.3	-9.258772968866949e-13	0.4999999781260733	5.281495673388351e-13	-5.290747393325172e-13	-1.1905227778581141e-11	2.2226928693204177e-13	-1.2174437922991847e-13	0.000435503
11.3125	-7.034377732747306e-13	0.4999999781260732	3.810051903198556e-13	-3.806506138748452e-13	-1.1533435010888413e-11	2.769514611663123e-13	-2.498438333870546e-13	NaN
11.325	-4.794393313021414e-13	0.4999999781260732	2.3951576614825566e-13	-2.3899541534301807e-13	-1.0942862771757221e-11	3.285849481722523e-13	-3.5921441617970994e-13	NaN
11.3375	-2.424903037590672e-13	0.49999997812607333	1.0643308850352473e-13	-1.0566951801271947e-13	-1.0148493102478386e-11	3.9090085558252837e-13	-4.4911477158943227e-13	NaN
11.35	1.556298534696153e-13	0.4999999781260734	-1.5920907750868932e-14	1.4401380740755244e-14	-9.239494728872464e-12	6.216821986302282e-13	-5.194937592524499e-13	0.000419963
11.3625	2.903268803014241e-13	0.4999999781260732	-1.2586241554575445e-13	1.2625490282076583e-13	-8.125146953132801e-12	5.86579619043564e-13	-5.70429602925359e-13	NaN
11.375	4.3459266915013514e-13	0.49999997812607333	-2.2171787623527527e-13	2.2193166358951503e-13	-6.964724565366621e-12	5.748266829596845e-13	-6.02669939829557e-13	NaN
11.3875	5.777261223233287e-13	0.4999999781260733	-3.0282683075681287e-13	3.0267404358603136e-13	-5.757833230883828e-12	5.744594067432565e-13	-6.174355935410139e-13	NaN
11.4	7.766145367824874e-13	0.4999999781260732	-3.6864227041531554e-13	3.684260828338779e-13	-4.528854891337484e-12	6.436889082981588e-13	-6.16003483560327e-13	0.000425824
11.4125	8.548195768700233e-13	0.49999997812607316	-4.191174590179354e-13	4.1898118859127835e-13	-3.3118595949155354e-12	6.080550872143528e-13	-6.000295131133276e-13	NaN
11.425	9.15707528152936e-13	0.49999997812607316	-4.5460044816674856e-13	4.546130323421775e-13	-2.135713246983441e-12	5.721515846538973e-13	-5.713653565106056e-13	NaN
11.4375	9.513729333814818e-13	0.49999997812607316	-4.756739638773107e-13	4.758986645703302e-13	-1.0243109640303987e-12	5.287384389407323e-13	-5.318943306039921e-13	NaN
11.45	9.898260420254861e-13	0.49999997812607316	-4.833201624838767e-13	4.829118059381654e-13	-1.5013968104647557e-14	5.076949624287624e-13	-4.837325695278861e-13	0.000420665
11.4625	9.33574125174597e-13	0.49999997812607316	-4.786813802564195e-13	4.790070815929333e-13	9.190526921871177e-13	4.0677630358793367e-13	-4.2876553442003757e-13	NaN
11.475	9.50396476996862e-13	0.49999997812607316	-4.631130189858475e-13	4.632890021247893e-13	1.7226562097333754e-12	3.9752935196593715e-13	-3.691171293260314e-13	NaN
11.4875	8.475335024948658e-13	0.4999999781260733	-4.3799854374153353e-13	4.3746412720821675e-13	2.394098472860923e-12	2.8557625469788105e-13	-3.0658674402515296e-13	NaN
11.5	7.61187942457736e-13	0.4999999781260731	-4.051113725725453e-13	4.0586121514497346e-13	2.978524055815104e-12	2.0044347641037716e-13	-2.4303523342708113e-13	0.000427507
11.5125	7.175477737970906e-13	0.49999997812607316	-3.6571634112956885e-13	3.6550173139228026e-13	3.3932661412750317e-12	1.755962030585087e-13	-1.8000318233591188e-13	NaN
11.525	6.379844733518695e-13	0.49999997812607316	-3.2160850689304435e-13	3.2132151371674017e-13	3.701134399231368e-12	1.2420397087509817e-13	-1.1899283322542542e-13	NaN
11.5375	5.801867784241146e-13	0.49999997812607316	-2.742461133772448e-13	2.7436175401639253e-13	3.899114856734537e-12	1.0307105185752614e-13	-6.121014184823784e-14	NaN
11.55	4.4115511212151036e-13	0.4999999781260731	-2.2504745248501417e-13	2.2459231741492623e-13	3.9665930704335516e-12	1.0299955044039422e-14	-7.751896231225435e-15	0.00044976
11.5625	3.2506482386918517e-13	0.49999997812607305	-1.753798277185251e-13	1.7584015893121937e-13	3.960276678433547e-12	-5.6709722340578647e-14	4.065496615648116e-14	NaN
11.575	2.3325078398280617e-13	0.49999997812607316	-1.2639567752891807e-13	1.2618731695080634e-13	3.83157774267697e-12	-9.217857558720267e-14	8.327226631553466e-14	NaN
11.5875	1.8690107342235526e-13	0.49999997812607316	-7.942385041357347e-14	7.927598161195029e-14	3.637111970271512e-12	-8.150473064371365e-14	1.1955280609622567e-13	NaN
11.6	4.8749986901446487e-14	0.49999997812607316	-3.5194381769290414e-14	3.526524859644911e-14	3.3785450268585746e-12	-1.621996030916485e-13	1.4942854620515296e-13	0.000493933
11.6125	-4.802073717537698e-14	0.4999999781260732	5.518936187159076e-15	-5.41953637766879e-15	3.062051753795181e-12	-2.0182789199505763e-13	1.72811698918472e-13	NaN
11.625	-7.452693749102202e-14	0.49999997812607316	4.1958427640398095e-14	-4.233646983710843e-14	2.694509527889197e-12	-1.7230496310415186e-13	1.8963632402838452e-13	NaN
11.6375	-1.2946607880984232e-13	0.4999999781260731	7.379364255566932e-14	-7.368526612818556e-14	2.3169608982612328e-12	-1.762627793912409e-13	2.0034579523313297e-13	NaN
11.65	-1.978558439098127e-13	0.4999999781260731	1.0074976003918428e-13	-1.0066883979594974e-13	1.9128831265544578e-12	-1.9665692669469477e-13	2.052397840475934e-13	0.000420605
11.6625	-3.023158783753108e-13	0.4999999781260732	1.2270094520388856e-13	-1.223727138516395e-13	1.5086695360759591e-12	-2.583939803996212e-13	2.0484664849045858e-13	NaN
11.675	-2.2699104748005447e-13	0.49999997812607305	1.3934485233491783e-13	-1.394291965586714e-13	1.0966718034632809e-12	-1.4458878470147368e-13	1.9938058848133074e-13	NaN
11.6875	-3.2761770294292904e-13	0.4999999781260732	1.5122510767921488e-13	-1.5115154326579814e-13	7.097375799127266e-13	-2.133725138325927e-13	1.8995053096769386e-13	NaN
11.7	-3.3473647774529414e-13	0.4999999781260732	1.582088005232626e-13	-1.5796549949287337e-13	3.4490674819839743e-13	-1.9470612915873744e-13	1.768204017277191e-13	0.000466682
11.7125	-3.0381072917553893e-13	0.49999997812607316	1.6071232941194989e-13	-1.6090844733657186e-13	-3.0909898334839973e-15	-1.427415503676259e-13	1.6073947322567475e-13	NaN
11.725	-3.3847385003371016e-13	0.49999997812607316	1.591764548012711e-13	-1.5924020102415322e-13	-3.0624624831014553e-13	-1.6330884409742936e-13	1.4249873944986527e-13	NaN
11.7375	-2.920652852055361e-13	0.4999999781260731	1.539285141277328e-13	-1.5382001913119234e-13	-5.708857718550479e-13	-1.0855920593788125e-13	1.2261159693644972e-13	NaN
11.75	-2.591792430083065e-13	0.4999999781260731	1.4561193092560255e-13	-1.4586524128039745e-13	-8.054651327388501e-13	-7.142981482548884e-14	1.0183314735734031e-13	0.000422708
11.7625	-2.9497873824878904e-13	0.4999999781260732	1.3469650476129926e-13	-1.3426246942014056e-13	-9.781568881892306e-13	-1.0985211064280849e-13	8.078989286579596e-14	NaN
11.775	-2.1864857833134536e-13	0.4999999781260732	1.2158200796453184e-13	-1.2154283112236708e-13	-1.1297571980585738e-12	-3.835837290993244e-14	5.978277096183171e-14	NaN
11.7875	-2.538218063885867e-13	0.4999999781260733	1.0692928582929936e-13	-1.074692639496921e-13	-1.2436299972728863e-12	-8.168378258070449e-14	3.948415743210765e-14	NaN
11.8	-1.7984229724571922e-13	0.4999999781260731	9.105559089580089e-14	-9.07743993280257e-14	-1.2908042237596703e-12	-2.194607828219065e-14	2.0210435095830407e-14	0.000422038
11.8125	-1.223716928835868e-13	0.4999999781260731	7.471618443452292e-14	-7.458363426426162e-14	-1.3195089448793264e-12	2.082640651439979e-14	2.45047861085845e-15	NaN
11.825	-1.5595129464873246e-13	0.4999999781260732	5.829356884287393e-14	-5.835371944724945e-14	-1.3150988174557114e-12	-2.9212436693786025e-14	-1.3538349240329427e-14	NaN
11.8375	-3.0326973816973116e-14	0.49999997812607316	4.1965955978870404e-14	-4.102090392371131e-14	-1.2571279922139714e-12	7.60645857018647e-14	-2.7702092983985783e-14	NaN
11.85	2.78593380642781e-14	0.49999997812607333	2.641074604949091e-14	-2.8393779114816875e-14	-1.248490409433683e-12	1.211746184696465e-13	-3.985702993422446e-14	0.000462885
11.8625	-3.849318268020648e-14	0.49999997812607305	1.1580069156363133e-14	-1.0887185681092494e-14	-1.109352559242631e-12	3.008033608150283e-14	-4.9757420890837994e-14	NaN
11.875	1.9299530861211267e-14	0.49999997812607316	-1.866882334452754e-15	2.2248217029759646e-15	-1.0102989214796593e-12	6.961025307517759e-14	-5.745449607719733e-14	NaN
11.8875	7.973865795672601e-16	0.49999997812607333	-1.390425519115545e-14	1.382160610996773e-14	-8.997033239187838e-13	3.3760353313376294e-14	-6.30053878175279e-14	NaN
11.9	7.389861075011688e-14	0.4999999781260732	-2.4570856960390382e-14	2.406621331362826e-14	-7.791979842178474e-13	9.03506926158167e-14	-6.666236978420391e-14	0.000420013
11.9125	7.41853322889426e-14	0.49999997812607316	-3.354836291890023e-14	3.383219970226609e-14	-6.297545967853823e-13	7.31003716195164e-14	-6.825878432653366e-14	NaN
11.925	6.795304831107745e-14	0.49999997812607316	-4.0734943444694884e-14	4.083873086633519e-14	-4.972941879108491e-13	5.297361521610642e-14	-6.802414647212827e-14	NaN
11.9375	9.917226258089836e-14	0.49999997812607316	-4.631451186420315e-14	4.638819606341708e-14	-3.636349877082336e-13	7.169308587830943e-14	-6.626690872480051e-14	NaN
11.95	6.734345759492137e-14	0.4999999781260732	-5.016706136158791e-14	5.0635369934111434e-14	-2.2651658983912443e-13	2.848695033244441e-14	-6.30182768453169e-14	0.000426586
11.9625	1.4623215122963587e-13	0.49999997812607316	-5.2548532686283877e-14	5.204194196439707e-14	-1.2309512531848222e-13	1.0059115578179987e-13	-5.877114214847409e-14	NaN
11.975	8.497302543224522e-14	0.4999999781260732	-5.3345591482678725e-14	5.360379065774678e-14	4.433076806936414e-15	3.1138714780537746e-14	-5.3361449125634256e-14	NaN
11.9875	9.825746819141208e-14	0.4999999781260732	-5.285672290051256e-14	5.244778307951929e-14	9.310290880453759e-14	4.096833385405683e-14	-4.735815739820457e-14	NaN
12.0	7.538847980557449e-14	0.4999999781260731	-5.118277808182656e-14	5.1605319738231785e-14	1.9822373593453444e-13	1.3475525798746911e-14	-4.0769088840477235e-14	0.000441064
12.0125	1.2286978432359539e-13	0.4999999781260731	-4.843761650003819e-14	4.812333505668018e-14	2.597480106503743e-13	6.123955271309574e-14	-3.3923777141126387e-14	NaN
12.025	7.98260548644376e-14	0.4999999781260732	-4.475151909288395e-14	4.5043000751986176e-14	3.3328620141304725e-13	1.7452171638972964e-14	-2.6823355074739593e-14	NaN
12.0375	6.695363415498297e-14	0.4999999781260732	-4.0387462529796303e-14	4.001448641639814e-14	3.683072958477964e-13	7.787168354499414e-15	-1.988035424338527e-14	NaN
12.05	2.0268016525885005e-14	0.49999997812607316	-3.552532995937736e-14	3.642305754857602e-14	4.269366506231168e-13	-3.835574685509309e-14	-1.3083853981178971e-14	0.000424963
12.0625	9.675085552236703e-14	0.49999997812607316	-3.030584516796018e-14	2.969103838347669e-14	4.1875151387911973e-13	4.5284738417176105e-14	-6.799288958084815e-15	NaN
12.075	3.2399986588546486e-14	0.4999999781260732	-2.4853812381499354e-14	2.5032272194230003e-14	4.427276374828652e-13	-1.5654122754792506e-14	-8.298280118333749e-16	NaN
12.0875	4.260516841152838e-14	0.4999999781260732	-1.9375479892219157e-14	1.9275060030440196e-14	4.3467985985106763e-13	7.267556688326681e-16	4.487438974751499e-15	NaN
12.1	6.492951897182415e-14	0.4999999781260731	-1.4035705799397611e-14	1.338438134533706e-14	4.113398364257166e-13	3.015546613234982e-14	9.102196379268779e-15	0.000452385
12.1125	-2.3923839267746753e-14	0.49999997812607316	-8.796340792153114e-15	9.356477596546342e-15	4.131798073138329e-13	-5.476566684461241e-14	1.3230685203276518e-14	NaN
12.125	3.5017873990586254e-14	0.49999997812607316	-3.929509078216356e-15	3.849395194615918e-15	3.7182173279151536e-13	1.1833748690811533e-14	1.6476859531320255e-14	NaN
12.1375	-2.2596543483766496e-14	0.4999999781260732	6.087688245298085e-16	-8.444643950146215e-16	3.338070703913985e-13	-3.91100467491046e-14	1.9092584243077737e-14	NaN
12.15	-1.992641180171664e-14	0.49999997812607316	4.610033824570651e-15	-4.156669376028672e-15	3.075070889123436e-13	-3.1760111049129835e-14	2.0967056903236786e-14	0.000422178
12.1625	-2.6203701021461072e-14	0.4999999781260732	8.198135529481214e-15	-8.186677332371145e-15	2.5617648162896723e-13	-3.133820073379622e-14	2.219099166142135e-14	NaN
12.175	-1.115219124043173e-14	0.4999999781260732	1.1147834776333305e-14	-1.1160164984671065e-14	2.1105472836338167e-13	-1.0966872130656512e-14	2.2697823468535927e-14	NaN
12.1875	-4.655373018970644e-14	0.4999999781260732	1.3569340476386267e-14	-1.3964803666114754e-14	1.584449347096877e-13	-4.082806312849545e-14	2.2626460096911014e-14	NaN
12.2	-3.392541533244122e-14	0.4999999781260731	1.5358186439803907e-14	-1.499172050414027e-14	1.285255234551985e-13	-2.561702204797127e-14	2.2017782453024455e-14	0.000422518
12.2125	-3.532149852633413e-14	0.4999999781260731	1.673307447224603e-14	-1.64986018555895e-14	8.28768453384945e-14	-2.3132492628346348e-14	2.1029202734093863e-14	NaN
12.225	-2.5008495669590228e-14	0.4999999781260731	1.755912423649056e-14	-1.7186197502108326e-14	4.474911086398595e-14	-1.0149251932409172e-14	1.9632482229339556e-14	NaN
12.2375	-6.886834833045313e-14	0.4999999781260733	1.7908868244083363e-14	-1.836050775849583e-14	-8.889057796374313e-15	-5.004560956654584e-14	1.78745725989607e-14	NaN
12.25	-5.011469487656598e-14	0.4999999781260731	1.7658263087194873e-14	-1.7121735377868855e-14	-2.3783132223647745e-14	-3.1756236623067445e-14	1.5821590816309443e-14	0.000429853
12.2625	-3.4909984496066543e-14	0.4999999781260732	1.7131135095552092e-14	-1.723180053757331e-14	-6.583746572855895e-14	-1.4254635740608168e-14	1.3632685744412087e-14	NaN
12.275	-3.036109212568769e-14	0.4999999781260732	1.6174646975252346e-14	-1.625129106865063e-14	-9.06565865755401e-14	-9.395658555108973e-15	1.1295397669187773e-14	NaN
12.2875	-2.8623509587012624e-14	0.4999999781260732	1.494299213097794e-14	-1.4923973600137863e-14	-1.0942081722344994e-13	-8.009653491255365e-15	8.942302258589267e-15	NaN
12.3	-2.4464268489116905e-14	0.4999999781260732	1.3480676260154935e-14	-1.3636114258666028e-14	-1.2871170141133753e-13	-4.1351457570613244e-15	6.599874581512911e-15	0.000432197
12.3125	-2.1902413051102843e-14	0.4999999781260732	1.1819273339171987e-14	-1.1894727751073795e-14	-1.384782625877363e-13	-2.8068156454667604e-15	4.3245827296108794e-15	NaN
12.325	-1.8696699718926473e-14	0.4999999781260732	1.0055016008286311e-14	-1.0062445280524937e-14	-1.4404991661404624e-13	-1.1436587744711322e-15	2.1877165056237427e-15	NaN
12.3375	-2.6519090532447685e-14	0.4999999781260732	8.226821875800001e-15	-8.487487632511761e-15	-1.5167666665086588e-13	-1.0144416234090897e-14	1.9582985559776004e-16	NaN
12.35	-2.297459000068993e-14	0.4999999781260732	6.363962680098717e-15	-6.0605262464508964e-15	-1.3973400168446107e-13	-9.647895666647058e-15	-1.5782658456329752e-15	0.000422167
12.3625	-1.128422085836021e-14	0.4999999781260732	4.579404595209966e-15	-4.771973620914255e-15	-1.4487128474439037e-13	1.0210595692623458e-15	-3.1476566117790842e-15	NaN
12.375	3.203936100464412e-15	0.4999999781260732	2.796190270764151e-15	-2.8733618462344493e-15	-1.3524768406329362e-13	1.311017751799013e-14	-4.520178215892268e-15	NaN
12.3875	1.461199410608036e-15	0.4999999781260732	1.1880113990914173e-15	-9.651085524356825e-16	-1.1959148563094592e-13	8.645065215852908e-15	-5.572559328722694e-15	NaN
12.4	3.398108049973713e-14	0.49999997812607316	-3.067269673136314e-16	-3.181800260979235e-16	-1.2410705132326926e-13	4.0752827194645053e-14	-6.466338779574129e-15	0.000421927
12.4125	-1.9536234827080056e-14	0.4999999781260732	-1.6320729728881537e-15	2.073566671548744e-15	-9.021402751880247e-14	-1.6918672067651072e-14	-7.0052668425766115e-15	NaN
12.425	5.506162538041973e-15	0.4999999781260733	-2.792978754795789e-15	2.5299875994690603e-15	-8.948120091416935e-14	7.629197386109719e-15	-7.421626582776985e-15	NaN
12.4375	1.237049893186932e-14	0.4999999781260733	-3.828229206321607e-15	3.737011184075915e-15	-7.119674243631092e-14	1.2335718354481573e-14	-7.629099770594245e-15	NaN
12.45	7.443404842954002e-15	0.4999999781260733	-4.659124364700679e-15	4.249238694818565e-15	-6.211913604895472e-14	6.4243612226810825e-15	-7.64508479882809e-15	0.000420995
12.4625	5.503357881209976e-14	0.499999978126073	-5.3668968981383335e-15	5.349236655720127e-15	-3.942332050104578e-14	5.1734354822434014e-14	-7.504378176443964e-15	NaN
12.475	-3.969616627334871e-14	0.4999999781260733	-5.622342584966852e-15	5.844095154743875e-15	-2.031384379175582e-14	-4.448394155092128e-14	-6.954585282026526e-15	NaN
12.4875	3.082607556093843e-14	0.4999999781260731	-5.950994993511217e-15	5.758733969592344e-15	-1.4714237097552813e-14	2.5832481920418832e-14	-6.5631122642585645e-15	NaN
12.5	-2.223839885559514e-14	0.49999997812607316	-5.993155194149803e-15	6.543937328031941e-15	1.2142290147205538e-14	-2.941373527128177e-14	-5.8801587999847055e-15	0.000436906
12.5125	4.337442968693043e-14	0.4999999781260731	-5.951806275574309e-15	5.457598521819648e-15	3.2352111479848522e-15	3.774860018541557e-14	-5.280740312396476e-15	NaN
12.525	8.703223888072375e-15	0.49999997812607316	-5.7224635678213386e-15	6.11616691840268e-15	3.02121524964225e-14	1.0160250398557246e-15	-4.4645692485982494e-15	NaN
12.5375	-1.4890556269573447e-14	0.4999999781260732	-5.351823273729717e-15	4.8941736843937696e-15	2.2058226446978317e-14	-2.0931757729210088e-14	-3.688323971958955e-15	NaN
12.55	-4.288364180304419e-14	0.49999997812607316	-4.9647232454660355e-15	5.9511650397908305e-15	5.660776867827488e-14	-5.1778410814105316e-14	-2.856607018711804e-15	0.000420635
12.5625	5.861569106285955e-14	0.4999999781260731	-4.488942839989185e-15	3.8738532850101856e-15	3.0883645752800265e-14	5.313588819870375e-14	-2.185547317190438e-15	NaN
12.575	-1.7116905367354717e-14	0.4999999781260732	-3.8762614422607e-15	4.239578867237322e-15	5.33831295365344e-14	-2.4132406970491827e-14	-1.3213011192401082e-15	NaN
12.5875	9.651161528256336e-15	0.4999999781260732	-3.2783931460362653e-15	3.226340887562926e-15	4.7460116119858016e-14	3.9568946024607935e-15	-6.318545396773545e-16	NaN
12.6	-1.3072276777654795e-14	0.4999999781260732	-2.6585997473056293e-15	2.854736596836605e-15	5.295868375818071e-14	-1.86808649299168e-14	4.033811527727329e-17	0.00042323
12.6125	2.6377409978803916e-14	0.49999997812607316	-2.0856164622818957e-15	1.800267280421083e-15	4.3173387233547184e-14	2.233212656223838e-14	5.598778883461629e-16	NaN
12.625	-9.33672162652328e-15	0.4999999781260732	-1.45997890632101e-15	1.5945438615686747e-15	4.968637566119756e-14	-1.3514957022474229e-14	1.1216446745767919e-15	NaN
12.6375	9.565994911930782e-15	0.4999999781260732	-8.814257046679426e-16	9.990943125786576e-16	4.6776880093855815e-14	6.134502834471622e-15	1.5580417992187935e-15	NaN
12.65	1.3889960119978036e-14	0.4999999781260732	-3.4167185906831415e-16	-4.9787933830519766e-17	3.3577099246637885e-14	1.2193738892983385e-14	1.885336025980057e-15	0.000435653
12.6625	-1.4595627325354722e-14	0.49999997812607316	1.265544111207704e-16	-1.0534989143811985e-16	3.755041091878045e-14	-1.6442898801693185e-14	2.158105688331451e-15	NaN
12.675	2.2836371434682172e-14	0.4999999781260731	5.251688756623016e-16	-4.32390707687413e-16	3.450545431573319e-14	2.1474478517951458e-14	2.318688876947494e-15	NaN
12.6875	-8.722031957911988e-15	0.4999999781260733	1.001323534629898e-15	-6.728505059222607e-16	3.4228093693464397e-14	-9.829042324049876e-15	2.543986294498314e-15	NaN
12.7	2.8932582069758937e-14	0.4999999781260732	1.3052752425309445e-15	-2.1950554445427563e-15	5.687523145468343e-15	3.083188631073734e-14	2.5059733764950257e-15	0.000421967
12.7125	-1.2252328136961225e-14	0.49999997812607316	1.5103652986584255e-15	-1.1940036346538386e-15	2.3945864215096552e-14	-1.2303509441492406e-14	2.5030442117457833e-15	NaN
12.725	6.023087616131276e-15	0.49999997812607316	1.7475857054015512e-15	-1.5312254350593068e-15	1.706261134346267e-14	6.667057261330524e-15	2.463981521835266e-15	NaN
12.7375	-1.874855366508762e-14	0.4999999781260732	1.9444384750054297e-15	-2.0118882652990705e-15	6.73404872188689e-15	-1.7086835933326667e-14	2.380016262095554e-15	NaN
12.75	1.8953312861690832e-14	0.49999997812607316	1.959598491596529e-15	-2.410289048111418e-15	-5.191360176700324e-15	2.1633552638990668e-14	2.1264946917851334e-15	0.000423009
12.7625	-1.2259041472938572e-14	0.49999997812607316	1.986894745029312e-15	-1.6013869346474781e-15	6.8133498554414436e-15	-1.1011948730774049e-14	1.973850060078277e-15	NaN
12.775	-2.1198031784880157e-14	0.4999999781260732	2.0055446483038104e-15	-2.234817037508688e-15	-8.799392140887066e-15	-1.8505646356045342e-14	1.7537836004735286e-15	NaN
12.7875	2.5828067118988696e-14	0.4999999781260731	1.8668401049553593e-15	-1.5193098372371557e-15	-9.225922400671252e-16	2.739535175270934e-14	1.4688747947801528e-15	NaN
12.8	-2.912693965186728e-14	0.4999999781260732	1.854904723160402e-15	-1.7892803149158704e-15	-9.158659844837384e-15	-2.686140902501987e-14	1.2886069100647602e-15	0.000430714
12.8125	5.744210091084998e-14	0.49999997812607305	1.6063578569817873e-15	-1.9148467123849736e-15	-1.8619179232495695e-14	6.032514494332473e-14	8.96998247675209e-16	NaN
12.825	-5.461407685708823e-14	0.4999999781260733	1.601440821649925e-15	-1.1833694221986625e-15	-6.377592518405086e-15	-5.30990726239325e-14	8.347276978591844e-16	NaN
12.8375	-1.1891437670860176e-15	0.49999997812607316	1.3424630980992499e-15	-1.8812958983761195e-15	-2.615576067272677e-14	2.052251686271894e-15	4.514476482670563e-16	NaN
12.85	-2.15470867838628e-15	0.49999997812607305	1.0944869082280071e-15	-5.489401999752846e-16	-5.952383550123485e-15	-1.2962445338045739e-15	2.2354323256853406e-16	0.000434361
12.8625	-4.463816592995859e-14	0.49999997812607333	1.0128107504821278e-15	-9.508119107311966e-16	-1.5619866519548455e-14	-4.287512096021087e-14	9.692587432921445e-17	NaN
12.875	4.644241335610174e-14	0.4999999781260731	6.575426476373268e-16	-8.622960964168442e-16	-2.0637424124178045e-14	4.837785550697584e-14	-2.658830890382221e-16	NaN
12.8875	-2.112712519790028e-14	0.4999999781260732	5.331325991660631e-16	-4.1592229592365055e-16	-1.3867785782477405e-14	-1.9990078041287803e-14	-3.4218332685178083e-16	NaN
12.9	5.585762506212397e-14	0.4999999781260731	2.813508882896613e-16	-9.559283454407208e-16	-2.824885990783577e-14	5.828249412277215e-14	-5.883426628543012e-16	0.000433369
12.9125	-7.000000883713663e-14	0.4999999781260733	2.081369289489867e-16	6.368161777818484e-16	2.16013364692414e-15	-7.074915196455854e-14	-5.187288717499955e-16	NaN
12.925	3.860264390468726e-14	0.4999999781260731	-4.576942027606463e-17	-4.0103636866031644e-16	-2.1476280809277166e-14	4.012044687542999e-14	-7.730003155801685e-16	NaN
12.9375	1.2731525005230406e-14	0.49999997812607316	-1.57102701156502e-16	8.435769606438591e-16	1.87782247819248e-15	1.1790301275720539e-14	-7.409226651693369e-16	NaN
12.95	2.719719469600782e-14	0.4999999781260733	-2.185186768022406e-16	-5.319461045476191e-16	-2.4324745936815922e-14	2.899402758926987e-14	-7.978066733316512e-16	0.000444911
12.9625	-2.001471100548796e-14	0.49999997812607316	-3.8080960857786147e-16	5.121044534724307e-16	-5.713102774630958e-15	-2.022973411467958e-14	-8.244207384855898e-16	NaN
12.975	1.6620626524475678e-14	0.4999999781260731	-5.264593203191993e-16	3.6410316948437577e-16	-9.665908217176357e-15	1.6759150582284473e-14	-8.9250615202335e-16	NaN
12.9875	6.904714023023105e-15	0.4999999781260731	-5.772309214999883e-16	8.928007474450747e-16	1.2680778985733871e-15	5.945973224852214e-15	-8.234791556563961e-16	NaN
13.0	3.1227941642434786e-14	0.4999999781260731	-5.939826554117624e-16	2.7207606418292434e-16	-9.419939812588267e-15	3.144570244850645e-14	-7.870327739377497e-16	0.00042339
13.0125	-4.568899734099356e-14	0.4999999781260732	-5.583766232371443e-16	9.456416895605392e-16	5.695363868071594e-15	-4.693079795169382e-14	-6.342951314392921e-16	NaN
13.025	3.794656474971258e-14	0.4999999781260731	-6.664516093138103e-16	4.165023581707612e-16	-5.247804614997046e-15	3.7802948231521664e-14	-7.033823437905997e-16	NaN
13.0375	-5.590762710297182e-15	0.4999999781260732	-6.118320659639747e-16	8.697561067521663e-16	5.8045073093250504e-15	-6.762353197134251e-15	-5.524430405090636e-16	NaN
13.05	5.891459801916899e-15	0.4999999781260732	-5.812819409887771e-16	3.1448457699835304e-16	-3.261200723937844e-15	5.746557662563314e-15	-4.927635499069551e-16	0.000419864
13.0625	-9.737245255884139e-15	0.4999999781260732	-5.922797102187721e-16	4.216157826098469e-16	-4.629604016225091e-16	-1.0134787097609615e-14	-4.469242845652107e-16	NaN
13.075	1.5265904978627577e-14	0.4999999781260731	-6.318642201105933e-16	4.46431031702252e-16	1.432051455595705e-16	1.4812027279356226e-14	-4.3860248374499553e-16	NaN
13.0875	-1.171116245466519e-15	0.4999999781260731	-5.812595461041728e-16	6.064925711474242e-16	4.986971504911019e-15	-2.036931334869316e-15	-3.338714622122885e-16	NaN
13.1	-1.3467464052247066e-14	0.49999997812607316	-4.805008397338219e-16	1.0272946020376673e-15	1.5586484290519922e-14	-1.530525583739177e-14	-1.7523346082257826e-16	0.000422919
13.1125	-1.745533974910448e-14	0.4999999781260733	-3.575314652799015e-16	1.1988396302776393e-16	7.335561425714486e-16	-1.7613368631545957e-14	-7.978289390052475e-17	NaN
13.125	4.271964782149715e-14	0.4999999781260731	-4.0246577556651147e-16	5.0750852963861e-16	7.52856645760061e-15	4.182065383606331e-14	-9.594689662311003e-17	NaN
13.1375	-4.7622476096397924e-14	0.4999999781260733	-2.3973839973282215e-16	-3.0538980083008506e-16	-4.962321884491902e-15	-4.705904555757426e-14	3.4116204477861095e-17	NaN
13.15	-1.6345921103144735e-15	0.4999999781260731	-2.8306486546986328e-16	7.625900038994886e-16	1.475351405165794e-14	-3.164364844900175e-15	4.393543092447873e-17	0.000501507
13.1625	-5.2560581255872823e-14	0.49999997812607333	-1.1391043528289896e-16	-6.443721720830746e-17	1.8793083119250546e-15	-5.259386807088462e-14	1.6717273826021043e-16	NaN
13.175	9.171291582014091e-14	0.499999978126073	-2.7117552890730455e-16	4.283420949869124e-16	8.173042416788446e-15	9.0859575519481e-14	1.8450890464189296e-17	NaN
13.1875	-6.920866293374583e-14	0.4999999781260734	3.0045706251571034e-17	-2.294129566115728e-16	9.745081382776426e-16	-6.902992440032469e-14	2.8268606817075056e-16	NaN
13.2	1.4343695918700143e-14	0.49999997812607316	-5.675486023139333e-17	-3.3470785649339244e-16	-3.1604547366971185e-15	1.4842747421501787e-14	1.619363308872833e-16	0.000422709
13.2125	5.283753727980935e-15	0.4999999781260731	-2.6537798829855657e-17	2.7096491056952757e-16	8.740018787158274e-15	4.558307840479177e-15	2.0682278312845804e-16	NaN
13.225	-5.388872652674196e-15	0.49999997812607316	9.815727705413748e-17	1.6885263868665794e-16	8.67975497752973e-15	-6.009072550192399e-15	3.056406334183006e-16	NaN
13.2375	-6.463232102542447e-15	0.49999997812607316	1.750172714095938e-16	-2.1273892385227358e-16	2.1732504498004248e-15	-6.363502202079795e-15	3.315432817746968e-16	NaN
13.25	1.3837074961251789e-14	0.49999997812607316	1.8513120979986554e-16	-3.122018251014231e-16	-1.8446447639346602e-16	1.4158868939125672e-14	3.021177670585803e-16	0.000419853
13.2625	-1.622137712544813e-14	0.4999999781260732	2.485971616290254e-16	2.3476831512623547e-17	6.8670171051685155e-15	-1.6601938846429517e-14	3.5192010356992193e-16	NaN
13.275	1.7644667078470864e-15	0.4999999781260732	2.6251179788814365e-16	-4.1731125147969854e-16	-2.02370539671221e-15	2.2870106399558198e-15	3.066820231260977e-16	NaN
13.2875	1.22552144807392e-14	0.4999999781260732	2.617162298202739e-16	1.9677293840767593e-17	5.787593378053137e-15	1.1934582331239669e-14	2.967111441594705e-16	NaN
13.3	5.4113423455425896e-14	0.49999997812607316	2.405952248662122e-16	-1.3928538256276298e-15	-2.2364831727355654e-14	5.666924853087602e-14	1.7024302453218757e-16	0.000502279
13.3125	-4.5346613382860465e-14	0.4999999781260731	2.2947666916122056e-16	3.651713160871115e-16	1.0922809875655837e-14	-4.627977081248168e-14	2.319422904487409e-16	NaN
13.325	4.5489738064215316e-14	0.4999999781260731	1.89005559716294e-16	-1.173715961794982e-17	2.504133921312943e-15	4.537126025992499e-14	1.4862981398305736e-16	NaN
13.3375	-5.478969674175887e-14	0.4999999781260733	2.902188497992922e-16	-8.761943229094485e-16	-1.2585380451362243e-14	-5.3259062635378585e-14	1.8819352490164597e-16	NaN
13.35	-1.4508041284345666e-14	0.49999997812607305	1.7178387137054366e-16	6.577345589139224e-16	1.4421178351014785e-14	-1.5915677117512358e-14	1.3062319094155239e-16	0.000418951
13.3625	-1.4763768499503694e-14	0.4999999781260732	2.757607235286174e-16	-2.0850791793300858e-16	-5.741273368024519e-16	-1.4525405960056958e-14	1.7712229018780788e-16	NaN
13.375	1.8360130385043846e-14	0.4999999781260732	2.1474899260415523e-16	-1.8329101716528982e-16	-1.5452141790112226e-15	1.862377253951772e-14	9.881930871267633e-17	NaN
13.3875	-2.0873287045639578e-14	0.4999999781260733	2.2673143204289137e-16	-4.507787915073827e-16	-6.675654021104378e-15	-2.0075374245034767e-14	8.58430383536767e-17	NaN
13.4	2.4103279453862087e-14	0.4999999781260731	1.1079118158894896e-16	-4.444223383362161e-16	-8.848393863284519e-15	2.50078182730891e-14	-3.928985952333752e-17	0.000420264
13.4125	-3.1905459050705016e-14	0.4999999781260732	1.1921848499408945e-16	1.9082922249721781e-16	3.601299703411508e-15	-3.228355585777963e-14	6.04182795594463e-18	NaN
13.425	2.873161593367064e-14	0.49999997812607316	4.0216114335174616e-17	-8.530746230457915e-17	-3.166054283022785e-15	2.8981558218692403e-14	-8.777017183399976e-17	NaN
13.4375	-2.6727187101380985e-14	0.4999999781260732	5.863656209436424e-17	-3.473614770998157e-16	-7.72385965850018e-15	-2.597818492203916e-14	-7.48761842315274e-17	NaN
13.45	-1.2735150199489508e-14	0.49999997812607316	-2.0768079200337962e-17	3.7739567862771514e-16	4.9165099895574955e-15	-1.3368204397574212e-14	-1.0862646586523876e-16	0.000423149
13.4625	1.0043655774089785e-14	0.49999997812607316	-2.2294904487556402e-17	-4.35482616073889e-17	-3.001726011734235e-15	1.0243293788307355e-14	-1.2054609370074926e-16	NaN
13.475	-4.060494161213348e-15	0.49999997812607316	-1.7381927891418492e-17	1.6013704501773982e-16	1.2342393865775564e-15	-4.284811654333121e-15	-9.26652918848334e-17	NaN
13.4875	5.576953112114802e-15	0.49999997812607316	-7.923204169914752e-18	2.246494671271416e-16	2.8310274878342686e-15	5.2050902156202785e-15	-6.988663112553493e-17	NaN
13.5	-1.5728385952150123e-15	0.49999997812607316	2.5110150914342384e-17	6.78274848578776e-17	5.533036938635735e-16	-1.6694378721537957e-15	-3.758021626000226e-17	0.000422459
13.5125	-4.680559851210261e-15	0.49999997812607316	2.428090734240959e-17	-4.531899836181159e-17	-1.5671400910016507e-15	-4.553749568116363e-15	-4.03513266129453e-17	NaN
13.525	2.0818550459511082e-14	0.49999997812607316	-4.3738603010953005e-18	2.6865793498787687e-16	4.027683802347867e-15	2.0340452966801116e-14	-4.847788712619349e-17	NaN
13.5375	-3.783128113492679e-14	0.4999999781260733	5.809540463326309e-17	-5.464309457535911e-16	-1.0432978591440805e-14	-3.674233530241828e-14	-2.3905217245172784e-17	NaN
13.55	-4.3486564584772554e-14	0.49999997812607316	-1.8965002021618634e-17	8.506401559096607e-16	1.5100082768809927e-14	-4.5122409044660334e-14	-2.5168964548051393e-17	0.000422338
13.5625	3.877089356464427e-14	0.49999997812607316	-4.4507726002308754e-17	-4.798938086624677e-16	-1.0917643722604084e-14	3.981850484688215e-14	-1.1693738150655547e-16	NaN
13.575	-2.5249870260136913e-14	0.4999999781260732	-2.223916753095241e-17	1.4244862261775344e-16	1.6738396151090573e-15	-2.5479358542740337e-14	-5.094539032512499e-17	NaN
13.5875	1.5184917097033157e-14	0.49999997812607316	-6.36923834344169e-17	1.4441382276072002e-16	1.0611457029609246e-15	1.498532369771847e-14	-8.640452433218949e-17	NaN
13.6	1.6033341350690564e-14	0.49999997812607316	-7.650008954778403e-17	-4.528363051743207e-16	-1.05143570941652e-14	1.7032924224761474e-14	-1.219485493067102e-16	0.000424081
13.6125	1.1299779491502678e-14	0.4999999781260731	-1.2637847277795709e-16	3.656129993370054e-16	4.543319860534695e-15	1.0697913859417868e-14	-1.1724484696110873e-16	NaN
13.625	-2.8863576015541553e-14	0.4999999781260732	-3.765538980822134e-17	-8.973461854017822e-18	-8.114691153360744e-16	-2.881240615969006e-14	-3.538684978435424e-17	NaN
13.6375	2.5191371199800608e-14	0.49999997812607316	-1.0640313655487432e-16	2.6205660583861385e-16	3.2245719387447605e-15	2.4761636853147265e-14	-8.578000652056695e-17	NaN
13.65	8.018260864620594e-15	0.4999999781260732	-5.885123668914856e-17	-9.891213157687948e-17	-2.6941239501258266e-15	8.257267441604017e-15	-4.8366644363332375e-17	0.00041774
13.6625	-1.495308447848268e-14	0.4999999781260732	-5.304835094120266e-17	6.106456114148054e-17	5.821589824668613e-16	-1.5044421306712437e-14	-2.923987009995879e-17	NaN
13.675	1.5978398904377887e-14	0.49999997812607316	-1.0210721860813446e-16	-4.05927930557868e-18	-1.5128551662561426e-15	1.6061126652328784e-14	-7.864346978309044e-17	NaN
13.6875	-1.0496667657051036e-14	0.49999997812607316	-8.257160044566564e-17	-3.355382117134464e-17	-1.580930100761322e-15	-1.0380905470640102e-14	-5.287035767027429e-17	NaN
13.7	2.4602520986809117e-14	0.49999997812607316	-1.2798597465569305e-16	-1.7604483904512397e-16	-5.056272470579085e-15	2.5041491994324353e-14	-1.0036472267986596e-16	0.000420635
13.7125	-3.216431156516532e-14	0.4999999781260733	-7.169466796812088e-17	4.0425871307289063e-16	7.336395027288526e-15	-3.295006281965722e-14	-3.2024515811178915e-18	NaN
13.725	1.0470866075881837e-14	0.49999997812607316	-1.1586484358218462e-16	-2.9720604750557643e-16	-6.957447035415854e-15	1.1129859369229037e-14	-8.313439043049025e-17	NaN
13.7375	1.6509133341694046e-14	0.4999999781260731	-1.4080022858098016e-16	4.4009576685583183e-16	6.928169560424496e-15	1.570877275769614e-14	-6.135583088595941e-17	NaN
13.75	-4.672225405112758e-14	0.49999997812607333	-2.629302966049874e-17	4.467160675777528e-16	9.279668707976648e-15	-4.765151289152012e-14	6.057248845830395e-17	0.000498061
13.7625	5.2213922024976775e-14	0.49999997812607316	-1.370329220429053e-16	-7.520116530950051e-16	-1.5938003112488914e-14	5.3794709839921204e-14	-1.192658503877221e-16	NaN
13.775	-2.2709421891722472e-14	0.4999999781260732	-1.1638200359838662e-16	3.3052514590241187e-16	5.478825872089061e-15	-2.3324845982973514e-14	-3.101599822820987e-17	NaN
13.7875	1.578438243128047e-14	0.4999999781260732	-1.0294234955549794e-16	3.2750221383533196e-16	5.744539497277771e-15	1.5158164163586696e-14	-1.3467387984147137e-17	NaN
13.8	1.438482339033114e-14	0.4999999781260733	-5.630946158512803e-17	-3.0889766384825946e-16	-5.626134031456357e-15	1.4986280023815132e-14	1.3356701286452953e-18	0.000443057
13.8125	-4.5231636825923404e-14	0.4999999781260733	-5.542840025999886e-17	-1.8573469777348783e-16	-3.245247469280704e-15	-4.487714925974732e-14	8.32783611947601e-18	NaN
13.825	9.26099737358363e-14	0.49999997812607294	-2.4240705479402725e-16	5.729518949487826e-16	7.917353710493395e-15	9.162531944794185e-14	-1.4013655877514373e-16	NaN
13.8375	-8.945621530853009e-14	0.49999997812607333	2.9487128873677944e-17	-6.534893474892812e-16	-1.0469506101924189e-14	-8.825831164374074e-14	8.115634725075889e-17	NaN
13.85	-5.881182432346895e-14	0.49999997812607316	-8.15836594405862e-17	1.1720703520569103e-15	2.2508700471392023e-14	-6.115434710003824e-14	5.840527371252019e-17	0.000421286
13.8625	5.298094954413769e-14	0.4999999781260731	-9.111991755377687e-17	-6.476866797446367e-16	-1.2783903082567592e-14	5.429339918417584e-14	-5.1166688769058195e-17	NaN
13.875	-2.170190582909896e-14	0.49999997812607316	-2.889819811059592e-17	4.2715267374930867e-16	9.122227756732598e-15	-2.2603414346198364e-14	7.152911028540663e-17	NaN
13.8875	6.902551714483747e-16	0.4999999781260732	9.725746312848613e-18	-3.704614008888558e-17	7.777717578503277e-16	6.868571801290432e-16	7.956432951803682e-17	NaN
13.9	2.342409318021017e-16	0.4999999781260732	1.2888491878046378e-17	-1.3133747866986245e-16	-1.131115684985423e-15	4.2439642609120615e-16	6.9503154557326e-17	0.000419693
13.9125	1.107467215670576e-14	0.4999999781260732	4.2001089485608424e-19	1.3865183419055824e-17	1.299929300841202e-15	1.0993210649642962e-14	5.719761836026322e-17	NaN
13.925	-1.9227975032071878e-14	0.4999999781260732	5.391906549979065e-17	-1.0740419396459387e-16	-1.6224269367192699e-16	-1.9112134218036343e-14	9.853492671052852e-17	NaN
13.9375	2.1972372059951118e-14	0.49999997812607316	2.0131892218727615e-17	2.2521457869374685e-16	5.442778887783787e-15	2.1464132979092616e-14	7.232400050510012e-17	NaN
13.95	9.239924089008119e-15	0.4999999781260732	7.762772912361629e-17	-3.1523494127491183e-16	-4.04734929366702e-15	9.765621193553716e-15	9.39798465544481e-17	0.000422478
13.9625	-1.1281985787863702e-14	0.4999999781260732	7.297307065100675e-17	-4.062590883626647e-17	9.695726107586965e-16	-1.1291777654786889e-14	9.362921155774186e-17	NaN
13.975	5.785645875081222e-15	0.4999999781260732	3.92492900546502e-17	-2.0955093503453789e-16	-3.077350713146121e-15	6.1552190471993584e-15	4.1322429382549946e-17	NaN
13.9875	1.0875751240949919e-15	0.4999999781260732	2.3035789849968862e-17	-3.32742761247038e-17	-6.625395523505811e-17	1.1242946058919186e-15	2.965239323852063e-17	NaN
14.0	-5.146155729469773e-16	0.4999999781260732	7.840315122149193e-18	-2.29205859530171e-16	-4.175561294134087e-15	-6.828052612183377e-17	9.41842117507562e-19	0.000427227
14.0125	7.054938192482568e-15	0.4999999781260732	-4.4680809229948764e-17	-1.0568289217385216e-16	-2.770150885397449e-15	7.304668930697088e-15	-4.5752022894541716e-17	NaN
14.025	-2.120797568006823e-14	0.4999999781260732	-5.807898923476358e-17	-3.0547486043110383e-16	-6.780764445144349e-15	-2.054990106848962e-14	-6.520692923678722e-17	NaN
14.0375	3.664770395625703e-14	0.49999997812607305	-1.5653581701947757e-16	5.050136708716832e-16	7.143816501461757e-15	3.5771211827309334e-14	-1.1448503545844057e-16	NaN
14.05	-3.348159188677798e-14	0.4999999781260733	-1.6325281575553717e-17	4.667339358174232e-16	9.197095019774547e-15	-3.4426574763623676e-14	3.6040591930252e-17	0.000454639
14.0625	2.779725383473301e-14	0.4999999781260732	-6.513334302529649e-17	-5.324990495952107e-16	-1.0994024548219161e-14	2.890144216083562e-14	-6.850762570743679e-17	NaN
14.075	-7.609531383077631e-15	0.49999997812607316	-8.20547398512437e-17	1.7248187687461565e-16	2.378476121328701e-15	-7.90569401826134e-15	-4.2458515575313324e-17	NaN
14.0875	-1.1444523932878972e-16	0.49999997812607316	-7.884625131736648e-17	6.775364004317351e-18	-6.65950857462739e-16	-8.659115874504465e-17	-4.318067754561375e-17	NaN
14.1	1.074411721389191e-14	0.49999997812607316	-8.09479663514038e-17	8.99060685549173e-17	9.779161838905879e-16	1.0603359503774682e-14	-3.644665050223183e-17	0.000420625
14.1125	-1.35138491428014e-14	0.4999999781260732	-1.8158270878744985e-17	2.962744328423802e-16	6.175805963760083e-15	-1.4131265485759304e-14	4.133629317650431e-17	NaN
14.125	-6.578719187957169e-16	0.4999999781260732	-2.082070399787543e-18	-1.4444492628537322e-16	-2.0819767884716547e-15	-4.051641995098176e-16	3.063019518225611e-17	NaN
14.1375	2.6403655897770545e-15	0.4999999781260732	-2.541653385652155e-17	-4.247263559185259e-17	-6.079713420587394e-16	2.7144527351559614e-15	9.236868892641508e-18	NaN
14.15	5.2520501245782576e-14	0.4999999781260731	-8.303398825659196e-17	-7.114265453497423e-16	-1.456773976470702e-14	5.3989450258897084e-14	-8.494322845424142e-17	0.000419543
14.1625	-4.892065359653175e-14	0.4999999781260732	-8.153883871958411e-18	8.019806803209974e-16	1.608839335489047e-14	-5.055923073130705e-14	7.751815641301481e-17	NaN
14.175	1.8908363535404235e-14	0.49999997812607316	-1.4784188150407035e-17	-2.810334738572646e-16	-5.000854740108508e-15	1.9449441455747142e-14	7.653414731332871e-18	NaN
14.1875	-1.2842886642995912e-14	0.49999997812607316	-3.080256190778191e-17	-2.645019939722561e-16	-5.006776672733575e-15	-1.231803226204151e-14	-9.201797470512679e-18	NaN
14.2	-3.756398859187058e-14	0.49999997812607316	-3.723359725459819e-17	7.06158361797129e-16	1.3582387379559879e-14	-3.897643109740482e-14	3.6345481618810927e-17	0.00041828
14.2125	3.8911840285872916e-14	0.4999999781260731	-5.284945229008323e-17	-3.9184194314527374e-16	-7.896173978573481e-15	3.9714283275904014e-14	-3.98155676834099e-17	NaN
14.225	-1.8381141744295236e-14	0.49999997812607316	9.569392880865089e-18	3.248655254966906e-16	7.106288007750118e-15	-1.9075534246194933e-14	6.361155226031583e-17	NaN
14.2375	-3.0254792163315595e-15	0.49999997812607316	2.962828955268353e-17	-1.5957174841112612e-16	-1.958127059875153e-15	-2.7640848608069255e-15	5.252746913795108e-17	NaN
14.25	-5.172545738617552e-15	0.49999997812607316	1.9739298597568932e-17	9.975662272600404e-17	2.7521026763975115e-15	-5.4154117005162265e-15	5.069165691705992e-17	0.000416828
14.2625	2.713300921105983e-14	0.49999997812607316	2.8153281542192736e-17	1.5788230191181174e-16	3.930126194274111e-15	2.6770760347045766e-14	5.696459670850632e-17	NaN
14.275	-6.800392696026618e-14	0.49999997812607333	1.5804710501219402e-16	-5.669011690528121e-16	-7.748097789326097e-15	-6.703412470616841e-14	1.4333848990298554e-16	NaN
14.2875	7.940476898695942e-14	0.49999997812607305	-4.498821189805597e-17	7.570623215002302e-16	1.3764960946340901e-14	7.793192869624946e-14	-4.577789766927664e-18	NaN
14.3	3.423231678477153e-14	0.4999999781260732	8.754458842081859e-17	-1.1803663698729072e-15	-2.1111261486131833e-14	3.651046875192329e-14	2.6284075297700487e-17	0.000435182
14.3125	-8.429752074635614e-15	0.4999999781260731	-2.9760652806157375e-18	2.44288098797499e-16	4.574204195934426e-15	-8.911898791621703e-15	5.768397246916299e-18	NaN
14.325	1.0838435109931447e-14	0.4999999781260731	2.1170447008362283e-17	1.7458493957309177e-16	3.672665762063974e-15	1.0472871550731029e-14	2.618745541973879e-17	NaN
14.3375	-3.805155726693349e-15	0.49999997812607316	9.554530395020055e-17	1.774970833005964e-16	5.045259933031427e-15	-4.2450063265115796e-15	9.83104597051216e-17	NaN
14.35	1.850769450160684e-14	0.49999997812607316	1.0430673935642323e-16	-4.896185046973719e-16	-7.819781033931907e-15	1.940394162006867e-14	6.213714150909435e-17	0.000445301
14.3625	-8.283318337180304e-15	0.49999997812607316	9.845672637722731e-17	1.8775306492558937e-16	4.984171620051274e-15	-8.73024832634856e-15	8.471498363721356e-17	NaN
14.375	-9.251344848814106e-15	0.49999997812607316	1.183795450828246e-16	-2.6902972626579655e-16	-3.597865939417383e-15	-8.795226093698607e-15	7.234638824431296e-17	NaN
14.3875	1.3396857354450183e-14	0.49999997812607316	6.398903851796895e-17	3.188300855248125e-17	1.0588792267616105e-15	1.3309912626106098e-14	2.6002389177153455e-17	NaN
14.4	-2.148005354645401e-14	0.49999997812607316	1.0834414604081756e-16	1.9890611103665343e-16	5.0367079607635205e-15	-2.1940868471450364e-14	7.643392415175234e-17	0.000419132
14.4125	2.602629757275708e-14	0.4999999781260731	6.666108979652014e-17	-3.3994394557245623e-16	-6.243472901751849e-15	2.6690902109220635e-14	-1.3659063899781493e-18	NaN
14.425	-9.879904093444376e-15	0.4999999781260732	9.803742753245213e-17	2.0497512418520287e-16	4.812886126820816e-15	-1.0335149296224262e-14	5.812931741433505e-17	NaN
14.4375	-1.2684378004986852e-14	0.4999999781260732	1.0474207943508896e-16	-3.818021797484705e-16	-6.464251452947114e-15	-1.1966434749685132e-14	2.8423100320694944e-17	NaN
14.45	-4.713212108044395e-14	0.4999999781260732	8.937255185767299e-17	7.224376267341701e-16	1.445905634041653e-14	-4.8606429636879783e-14	6.799078654193346e-17	0.000419082
14.4625	4.594341878368908e-14	0.49999997812607316	3.8797309162124955e-17	-6.390258271417035e-16	-1.279322545371038e-14	4.724769233442372e-14	-6.033716432779715e-17	NaN
14.475	-2.0678238045721676e-14	0.4999999781260732	7.137960872887088e-17	2.8374539878827846e-16	5.659728828711194e-15	-2.1256289343602937e-14	2.5653110514600114e-17	NaN
14.4875	1.3164336424511967e-14	0.4999999781260732	8.990428782008781e-17	2.409280015445408e-16	5.1435230530231176e-15	1.2655945224210224e-14	4.025125868738957e-17	NaN
14.5	4.288660795796729e-14	0.4999999781260732	8.320157529473035e-17	-9.211285192115614e-16	-1.7431840271457288e-14	4.471419217129463e-14	-3.181208229477018e-17	0.000425033
14.5125	-4.2414872595422025e-14	0.4999999781260732	7.79433658539688e-17	3.857757634975933e-16	7.671411639777908e-15	-4.319956176418807e-14	3.359473947693227e-17	NaN
14.525	3.1837236292696273e-14	0.4999999781260731	4.412421814960048e-18	-1.508379356628965e-16	-4.055384164994652e-15	3.219895420493889e-14	-7.085639869014448e-17	NaN
14.5375	-1.8113351456881908e-14	0.49999997812607316	3.4881863984963006e-17	-1.0482963345686231e-16	-2.4940477626739545e-15	-1.7878831339766e-14	-3.1511644235980515e-17	NaN
14.55	-2.6872320562350833e-15	0.49999997812607316	9.147256700554909e-18	2.819795166931262e-16	4.5455141398953245e-15	-3.2055783082027664e-15	-3.349141037884845e-17	0.000417128
14.5625	-5.833102800639788e-15	0.49999997812607316	5.089846008558236e-17	5.341854913956951e-17	9.828470330212796e-16	-5.937629395496464e-15	3.104219989271056e-19	NaN
14.575	9.352666889704059e-15	0.49999997812607316	4.2334893172145714e-17	7.7334547565437e-17	1.2880260202716183e-15	9.208354989084497e-15	-6.922458457255208e-18	NaN
14.5875	-3.1852007925819473e-15	0.49999997812607316	8.410326122869603e-17	1.1113475576033493e-16	2.7171041049831428e-15	-3.4376249618014056e-15	3.7400268645410186e-17	NaN
14.6	-1.6121386664217318e-14	0.49999997812607316	1.2009252194033628e-16	1.6461014021065628e-16	4.341434825157902e-15	-1.6511751415336186e-14	7.272163023130903e-17	0.000441504
14.6125	9.077571612435227e-15	0.49999997812607316	9.55352783915179e-17	-3.531269711138529e-16	-6.2102140364675665e-15	9.753629713445393e-15	1.3635270453625958e-17	NaN
14.625	1.745271410580351e-15	0.49999997812607316	6.063297001890755e-17	6.7218906983399544e-18	4.0640424668126984e-17	1.7364362177992683e-15	-4.500214149815679e-18	NaN
14.6375	7.930724645838354e-15	0.49999997812607316	7.835458662633907e-17	2.5669411464095206e-16	5.1881027381550235e-15	7.40424918881334e-15	2.6922168378189203e-17	NaN
14.65	9.563128998850132e-15	0.4999999781260732	1.1101397883083502e-16	-3.3064429432455156e-16	-5.56948860776653e-15	1.0183386700778542e-14	2.6178917099981317e-17	0.000424071
14.6625	-6.51093192639146e-15	0.4999999781260732	8.965697377094213e-17	2.1790200688117802e-17	7.659916165477082e-16	-6.572553691140059e-15	2.008400768315691e-17	NaN
14.675	3.1311336403547683e-15	0.4999999781260732	7.257774631340681e-17	-8.648704768357018e-17	-1.6683333093045685e-15	3.304374020122176e-15	-4.715173225079553e-18	NaN
14.6875	-1.2329749726833281e-14	0.4999999781260732	4.510345024223473e-17	-3.583250859744394e-16	-7.40288271321378e-15	-1.1586474739771724e-14	-4.6365835681247225e-17	NaN
14.7	-5.8616603753484594e-15	0.49999997812607316	-2.1572832383974674e-17	2.414133870669577e-16	3.004385986409835e-15	-6.259301833708729e-15	-7.717361980988673e-17	0.000420664
14.7125	2.769378606398947e-8	0.49999997812607316	-1.3377315388687578e-17	2.7928297620198205e-10	5.374046754597388e-9	2.7135052656548424e-8	1.4498246382675139e-11	NaN
14.725	2.00988407116545e-6	0.4999999799316857	1.1576612259382572e-9	4.002976386219749e-8	7.919423340680766e-7	1.9286733059317124e-6	3.263083733524025e-9	NaN
14.7375	-3.3756663657616376e-6	0.4999999976014183	1.2420790740580733e-8	-3.6803706221468916e-8	-4.868619908107751e-7	-3.3135458360180083e-6	1.0188584057146546e-8	NaN
14.75	-8.138255856121598e-7	0.4999999881559861	6.065241251707878e-9	2.086981684812902e-8	4.881242825269013e-7	-8.600778651516877e-7	5.814310596674917e-9	0.000396619
14.7625	1.4244021153216446e-7	0.499999991936212	8.050611457388385e-9	-1.2729107655780232e-8	-1.3268469121975787e-7	1.620689231313721e-7	5.475677869100136e-9	NaN
14.775	8.386097581359481e-8	0.49999999137559326	7.1064994236120844e-9	-4.883460255768695e-9	-9.642323158304957e-9	8.924583687359536e-8	4.356346589781357e-9	NaN
14.7875	-5.548330253845612e-8	0.4999999925892218	7.186910119834758e-9	-4.557911134594974e-9	-1.0272285202078653e-8	-5.039123257335306e-8	3.996359543548007e-9	NaN
14.8	8.957814283602242e-6	0.499999969089588	-8.671324672184862e-9	-2.0222769417381177e-7	-4.115689471479129e-6	9.374057830292969e-6	-2.2763330267047263e-8	0.000386651
14.8125	9.343163732453846e-7	0.49999995923500423	-1.5458209639721907e-8	1.7586575581589218e-7	3.076130056419211e-6	5.984918544956934e-7	-7.703979398308671e-9	NaN
14.825	0.011440635823349365	0.5000086763170254	5.575630502533032e-6	0.00022307931722963757	0.004397436101725284	0.010988889828830013	1.7313856331344595e-5	NaN
14.8375	0.015319031155255554	0.5001849945719367	0.00011827649408151869	0.0007622672763097384	0.01681953412234639	0.013682148104583803	0.00015720058904519752	NaN
14.85	0.14114437827918855	0.5005485215589032	0.0003478863964429579	0.0006006497318462485	0.017642084380525898	0.13962634015955494	0.00036378421428916717	0.000367314
14.8625	-0.12893834902566798	0.5019435993598103	0.0012300549877881759	0.0038035444130966444	0.09483976412337254	-0.13767356117318	0.0013810293589810538	NaN
14.875	0.13969606035818108	0.5030266245897744	0.0018847357470272346	0.001939723202675851	0.06849668896488093	0.1341945093293314	0.0018047624607376396	NaN
14.8875	-0.13039678811529518	0.5048636027918618	0.0029791784799778577	-0.0005296290531510994	0.03763018996636683	-0.13182392894039516	0.002586746104645819	NaN
14.9	0.14872501617813993	0.5060282854134095	0.003581591364895332	0.003141847080866102	0.11455440264805064	0.1396263401595752	0.0031204602638939993	0.000217932
14.9125	-0.1225277183707121	0.509612991912647	0.005661348029298346	0.005316327257752296	0.18880979046289442	-0.1376621547325349	0.005005274620885932	NaN
14.925	0.11654877897647695	0.5129331282905327	0.007458225235828303	0.0019419594787858999	0.1475628379832669	0.10693355192256117	0.006124808997632689	NaN
14.9375	-0.12600052841593148	0.5167557650649641	0.009429660627243912	-0.0016636797510021502	0.1027879805578319	-0.1296818236539366	0.00728275602149696	NaN
14.95	-0.15130112977850665	0.5187003577642056	0.010021394452760249	-0.008705454881887693	-0.03567271044075338	-0.14074069395369979	0.006755346711126508	0.000179028
14.9625	-0.16142954503368118	0.5181982294486172	0.008873031703207369	-0.014187347994534522	-0.17523144543397123	-0.13813016187658014	0.004608028977477429	NaN
14.975	-0.17049159461171925	0.5152011463296255	0.005998994016917177	-0.018068223883054183	-0.31174503607518195	-0.1362126288527556	0.0010261619109442378	NaN
14.9875	-0.17848863207992074	0.5096423927646674	0.0014384439762640635	-0.02046613836534679	-0.44402227088034896	-0.1349333356287958	-0.003807079109445617	NaN
15.0	-0.19133513449408862	0.5014300441552307	-0.0047535676228860355	-0.021502703158160188	-0.5709955837292408	-0.14014066098200792	-0.00971172208570497	0.000134494
15.0125	-0.19629163633506302	0.49045081542525715	-0.01250811200251076	-0.021356617400112993	-0.6927829687755784	-0.13891030455861994	-0.01651551822628529	NaN
15.025	-0.20030567713817812	0.4765695688465242	-0.02174707195394098	-0.020085177067544504	-0.807331481063471	-0.13823926305533313	-0.024048943897258573	NaN
15.0375	-0.2034202004888812	0.4596414261323295	-0.0323795894369131	-0.01782012868699253	-0.914105107855817	-0.13806660619338618	-0.0321509505424588	NaN
15.05	-0.20713987982136153	0.4395096635382529	-0.04430745053581229	-0.014691494282339143	-1.0127060312345229	-0.13978767191482722	-0.04066976875848143	0.000121099
15.0625	-0.20784644851172107	0.4160087816197869	-0.057426936605311264	-0.010833285244993007	-1.1030016345764353	-0.13965707826875343	-0.04946413744518545	NaN
15.075	-0.20785513246558346	0.38896738370431005	-0.07163055910720156	-0.006346826768987265	-1.1844319261761485	-0.13991784553543646	-0.058402118528642175	NaN
15.0875	-0.20722093536651492	0.358212319517672	-0.08680772495580973	-0.0013522349964857794	-1.2569919001734233	-0.14050512156101114	-0.0673633222129947	NaN
15.1	0.08864750482056319	0.3243792512533896	-0.10232834280496737	0.010605247543787753	-1.1847531137250082	0.13964941919047585	-0.0753717510940882	0.000110288
15.1125	0.11063219437709539	0.29041682982895717	-0.11609732272564387	0.027155390650398233	-0.9766085898837464	0.13426045040065196	-0.08054332689737637	NaN
15.125	0.13100335308807012	0.2574422651252646	-0.12725453906491607	0.04087031222974413	-0.7649214071272636	0.1299089540289437	-0.08268601581936788	NaN
15.1375	0.1497430960513354	0.22541344629497365	-0.13575857633629843	0.05187107221878689	-0.5523820703391705	0.12659589149018538	-0.08206795873066154	NaN
15.15	0.18225494584955132	0.19434314009905196	-0.14160286764793115	0.06029973441402574	-0.3414113694332257	0.13970860264605334	-0.07896355594304208	0.000101652
15.1625	0.19603495057569936	0.1642936200591589	-0.14481238379040448	0.0664538868093758	-0.1314974553831096	0.13641893144624526	-0.07364241437031913	NaN
15.175	0.20819007826829106	0.13538038266134628	-0.14543439325972335	0.07032513564851024	0.07210226427134563	0.13411562487767084	-0.06638354520167668	NaN
15.1875	0.21875335400024287	0.1077445091865807	-0.14354932883987942	0.07209916252429174	0.2677748295796905	0.13272990033780724	-0.05746080517393533	NaN
15.2	0.23528402889364383	0.08156047677446382	-0.13925897913655227	0.0719679861731024	0.4541563263444599	0.1396999137506295	-0.04714077366627194	8.972e-5
15.2125	0.24136227409896954	0.057030864994729695	-0.1326832328781063	0.07018821505077019	0.6313001757980332	0.1383464499067016	-0.03567713877381105	NaN
15.225	0.246067280862104	0.03438477573401089	-0.12395465311079319	0.06686349446381214	0.7965743445523259	0.1377819204815709	-0.02331743029495166	NaN
15.2375	0.2494698761045664	0.013862762925888204	-0.11322197373644141	0.06219260944074741	0.9493462641271426	0.13791126092920758	-0.010295013668463616	NaN
15.25	0.25267249724359714	-0.004280896373151349	-0.10064278335038329	0.056369988723331564	1.0891813932753427	0.13966507606994774	0.0031719274423871666	8.8607e-5
15.2625	0.2526328785166644	-0.0197826212888134	-0.08638085578778489	0.04958337724256992	1.2158195743738618	0.13982688340665364	0.016881426156534513	NaN
15.275	0.25160985211005127	-0.03237442096725484	-0.07060417119190382	0.041994264928877686	1.3288044506630818	0.14051775574669334	0.03064704504070412	NaN
15.2875	0.24968784632959926	-0.041788154314661735	-0.05348293898093998	0.03377795404521764	1.4282592354220929	0.14164041204243277	0.0443002174911901	NaN
15.3	0.24348555443206576	-0.047757316844774314	-0.03518645966030729	0.02509896707796757	1.514438981445728	0.13963576031892033	0.057690363907732224	5.9662e-5
15.3125	0.23937308282121678	-0.05002016123048693	-0.0158812784877522	0.01606871606649386	1.586916283956204	0.14078471998900027	0.07068270745644528	NaN
15.325	0.23469605005633928	-0.0483260020897769	0.004268178630746662	0.006861110119834882	1.64675933692366	0.14220345441647408	0.08316173363199185	NaN
15.3375	0.09810357168397517	-0.04272784661063617	0.02491495033518825	-0.006102602019393782	1.6196372713270986	0.01998503559435981	0.09464277285194182	NaN
15.35	-0.09121800612484686	-0.035495062567827806	0.044313271953045026	-0.025563028723765816	1.4225555142346933	-0.13962786414128509	0.10332939683526238	4.8812e-5
15.3625	-0.11546146033768248	-0.028681381788957634	0.060915220077829776	-0.04350065874347276	1.1866330340290003	-0.13366571936371774	0.10836993127039143	NaN
15.375	-0.13788610846375426	-0.022312812707173467	0.07456057840862688	-0.05826868295657298	0.9474856301484549	-0.12888667827490094	0.11006456407135518	NaN
15.3875	-0.15846137204600103	-0.016355607556641318	0.08521213245259715	-0.07000980730261475	0.708070308483042	-0.12527122078450448	0.10871765083302104	NaN
15.4	-0.19402307565567897	-0.010836543755547089	0.09287106302220421	-0.07888906013132076	0.4710455970677592	-0.1396283865718817	0.10463955277102492	3.6199e-5
15.4125	-0.20902643524377723	-0.00583687778026174	0.09757317614454696	-0.08524063902851511	0.23586328543921375	-0.13605068705810125	0.09813449863252546	NaN
15.425	-0.22221182012576474	-0.0014961600195896297	0.09937872002100077	-0.08906414068860402	0.00826718073661372	-0.13357757283546462	0.08951607990220557	NaN
15.4375	-0.23361946240058307	0.0020180949204764097	0.0983841207828589	-0.0905710746055873	-0.2099959982461575	-0.13212859588619558	0.0790912933681307	NaN
15.45	-0.25131376977553205	0.004502012177469055	0.09470897068586744	-0.0899792191496658	-0.4174570160083703	-0.139626785793431	0.0671582356078749	2.9505e-5
15.4625	-0.25772861906445355	0.005721297003839582	0.08849239613015507	-0.08757395034445555	-0.6141555796069814	-0.13821857858043496	0.05400011199260723	NaN
15.475	-0.2626197447230039	0.0054132966016463445	0.07988719203326161	-0.0834770666172717	-0.7972801975456804	-0.13768410783335686	0.03989241581810784	NaN
15.4875	-0.21333528773404287	0.0034221196450463414	0.06913958982971496	-0.07642327927408053	-0.9361071452411132	-0.08823443690742444	0.025249422000899684	NaN
15.5	-0.01834112519606725	0.0008108169084492277	0.05729270370157017	-0.06265513545661378	-0.9380590455984834	0.09309308063166767	0.011374574297230017	2.2212e-5
15.5125	-0.032015048816978496	-0.0004602414435989833	0.0459531281200376	-0.04684579126160289	-0.8649436963094806	0.0598078146527174	-0.00043779746998205	NaN
15.525	-0.05900740439862795	-0.0004072568628521113	0.0354151402096464	-0.03439020179647189	-0.8190065712639271	0.01797113910356815	-0.010382157432622788	NaN
15.5375	-0.06651639011667493	-1.4023972154542791e-5	0.025304409154582812	-0.024535252079311533	-0.7962255451187419	-0.0005774096911888155	-0.018991744387179686	NaN
15.55	-0.029679323871066636	0.00016164101810806948	0.015483808067268585	-0.015510851457464751	-0.7676209033310112	0.0257478145596107	-0.026452424591297187	2.9556e-5
15.5625	-0.008205974628335081	0.00011793931187277458	0.006143369156015449	-0.006359494004479084	-0.7134711293967616	0.03525401810477561	-0.03264359440254388	NaN
15.575	0.007837750598751624	4.21863041147046e-5	-0.0024363798935951777	0.00232467579686225	-0.6424443305843697	0.0389201799922766	-0.037444965868807786	NaN
15.5875	0.01947740791902412	1.4003817512452468e-5	-0.010077915938096009	0.010076997127913982	-0.5628585332051912	0.03866905451778008	-0.0408465969431311	NaN
15.6	0.037798195181481684	1.97325456503917e-5	-0.016698370239980394	0.01669924300876352	-0.479672303918096	0.046041911976459154	-0.0429213289562861	2.0308e-5
15.6125	0.04603135730964957	2.591466811758461e-5	-0.02226100855486499	0.022272308506744252	-0.39318708140549496	0.04420477703599106	-0.043766535623577976	NaN
15.625	0.05328475592305038	2.4840952949956944e-5	-0.0267436271125025	0.026739876989651197	-0.3064188883401467	0.042478661127086814	-0.04349077621891255	NaN
15.6375	0.05915870669157973	1.8360893291339076e-5	-0.0301463033199439	0.030129284766113745	-0.22098416609142976	0.04052059856222033	-0.042209752512445235	NaN
15.65	0.06642275632900725	1.1329562391263004e-5	-0.03249278146476769	0.03246788555027591	-0.13871575502631947	0.041168090040099956	-0.04005101349171471	2.146e-5
15.6625	0.06803321817880766	5.703001740237435e-6	-0.03383115374778063	0.03382020084555805	-0.06093681446658866	0.03738173168551222	-0.03715141336973156	NaN
15.675	0.06847933862751275	1.9301738772540486e-6	-0.03422958215047482	0.03421973268370109	0.010326270221426658	0.03372263989229747	-0.03365522991159643	NaN
15.6875	0.06786107215940355	-1.7544393029202746e-6	-0.03377320980188015	0.033763463483884516	0.07422820585103856	0.030237741971265032	-0.029705654897361076	NaN
15.7	0.06377367355256139	-5.387410662075132e-6	-0.03255806650212741	0.032557072625176445	0.13016386324350337	0.024448080038722765	-0.02544144810119826	2.118e-5
15.7125	0.060497361269514674	-7.867918333026501e-6	-0.030687963895178583	0.030677610299527987	0.17709953274076123	0.020610575267467103	-0.020996169176366375	NaN
15.725	0.05654762762635609	-1.0647030606683237e-5	-0.028273528638029708	0.02825936136307114	0.21522953279879703	0.0170963305577475	-0.016493480236736902	NaN
15.7375	0.05204225803172052	-1.3332151194884378e-5	-0.025426256191343786	0.025418976675065288	0.24463024369246983	0.013902508684646805	-0.012045856686543606	NaN
15.75	0.041825694307204765	-1.5093436080393573e-5	-0.022256547658058203	0.02227009484820701	0.2655560527682089	0.005746684715050895	-0.007753030630211592	2.2522e-5
15.7625	0.03633393987975938	-1.4839699760165113e-5	-0.018871261393546643	0.018865511486578834	0.27734761283140946	0.003046352525947253	-0.003703841985128452	NaN
15.775	0.030724101566624456	-1.5677533853481674e-5	-0.015374347610965478	0.015362785151791649	0.2815795052114467	0.000719182143837576	3.0227799767435296e-5	NaN
15.7875	0.02509186433993789	-1.6607856809504807e-5	-0.011859649294312043	0.01185649824502269	0.27894088536488854	-0.001269559944059008	0.003392270154924548	NaN
15.8	0.014106539267681828	-1.658231443772493e-5	-0.008411998298394906	0.008430574087546501	0.2701919078688201	-0.008374014029043317	0.006339916875948995	2.0889e-5
15.8125	0.008905820931141903	-1.4691225460437819e-5	-0.005106193831557585	0.005105132795151475	0.2551320409450892	-0.00946617799315421	0.008842085443180065	NaN
15.825	0.003986274740220524	-1.4024819288690887e-5	-0.0020086916171300423	0.0020024938133057775	0.2357352800729818	-0.010274453636880308	0.010884368164017227	NaN
15.8375	-0.0005989021371286743	-1.350083192615333e-5	0.0008280898999274067	-0.0008274851559334986	0.21287151084220665	-0.010840735544989924	0.012464461081974127	NaN
15.85	-0.00860047286603765	-1.2294009340524063e-5	0.00336306180516106	-0.0033470547171760142	0.18739197818710435	-0.014997801014591063	0.013591149524737719	2.2052e-5
15.8625	-0.011957157380111438	-9.921514982517829e-6	0.00556625661602564	-0.0055638970000498845	0.1594627096466625	-0.014685321281688004	0.014281191794067435	NaN
15.875	-0.014859492076276811	-8.479503314273224e-6	0.007416985818896329	-0.007417695024322607	0.13069372133489374	-0.01423787056136868	0.014562285123963464	NaN
15.8875	-0.01729929169787221	-7.16845859399135e-6	0.00890672527665403	-0.008903847541891623	0.10179722092529335	-0.01368889964409584	0.014468762285807658	NaN
15.9	-0.020796872487297023	-5.569242112207139e-6	0.010036202577123336	-0.01002696968256094	0.07341366545339126	-0.01458741340831243	0.014040250060679662	2.1752e-5
15.9125	-0.021874686715337217	-3.633630260950404e-6	0.01081444678351824	-0.01081058640792919	0.045897231355362264	-0.013450756337886866	0.013319635055355659	NaN
15.925	-0.022528622839449362	-2.1393982062669397e-6	0.011257432329945163	-0.011254306986107226	0.020107116932621447	-0.012319885933838452	0.01235349604509053	NaN
15.9375	-0.022782703210059038	-7.273472195858716e-7	0.011388202180266472	-0.0113847445220912	-0.003574391682030535	-0.011212090320502249	0.01118934444347353	NaN
15.95	-0.02220776220688122	6.21641496517606e-7	0.011234745735524092	-0.011232900507678119	-0.02484890503117039	-0.00968271863758224	0.009874493699307471	2.2141e-5
15.9625	-0.021444843818891397	1.6549349143722088e-6	0.010828862246231589	-0.010825241830180956	-0.04335108382493562	-0.008365345629813788	0.008455382581084477	NaN
15.975	-0.020412762641092628	2.7087251763553094e-6	0.010205555216045901	-0.010200901773230475	-0.058988368370406025	-0.00714446571260104	0.006976204302314945	NaN
15.9875	-0.01914908132708238	3.7385506198595824e-6	0.00940130038375888	-0.009398560003932589	-0.07171684967555687	-0.006021245140020833	0.00547803888833548	NaN
16.0	-0.016079276361659737	4.494420668611021e-6	0.008453117713549542	-0.008456715893471078	-0.08155784203543888	-0.0033815526823458356	0.003998220528867087	2.1069e-5
16.0125	-0.014348543097509004	4.606162297793394e-6	0.0073976734428872785	-0.007395361119674591	-0.08825474536949443	-0.0023639352186207024	0.002570768372808896	NaN
16.025	-0.01253588853332974	5.035551776992271e-6	0.0062713603269692235	-0.006267180764277714	-0.09224844707958013	-0.0014717885209138588	0.0012242656572606673	NaN
16.0375	-0.01067584279044603	5.486867621420722e-6	0.005107896211586126	-0.005106498122555347	-0.09373146086458672	-0.0006953087029321729	-1.7488404708727e-5	NaN
16.05	-0.006941124610364769	5.612619557704642e-6	0.00393847594661625	-0.003944509721141082	-0.09292852303836477	0.0018356683087712815	-0.0011355828716228577	2.1261e-5
16.0625	-0.0051239947039033425	5.082970008968682e-6	0.002791315637915705	-0.0027905980356585113	-0.08973605560110677	0.002332878223012722	-0.0021149730038686585	NaN
16.075	-0.003374077152961454	4.965407705869931e-6	0.001692158313718006	-0.0016896182876318024	-0.08480558506828284	0.0027254315582210566	-0.0029464203627676587	NaN
16.0875	-0.0017129370228564725	4.892976550759856e-6	0.0006621953927982099	-0.0006621240298357314	-0.07842389718043785	0.0030272296603620274	-0.003625049016028205	NaN
16.1	0.0012723022088700988	4.564492406076895e-6	-0.0002811196583490164	0.0002754016831292503	-0.07087806540543479	0.004682559926823458	-0.004150069258626351	2.1991e-5
16.1125	0.002568876176822285	3.781436658427071e-6	-0.0011240915348753031	0.0011235326592511155	-0.06219802838034941	0.004679640993349339	-0.00452369154404355	NaN
16.125	0.003721543077107109	3.3416258836470373e-6	-0.0018561583930648332	0.0018568134358579733	-0.052966790238819283	0.004619002733667738	-0.004752331302246761	NaN
16.1375	0.0047241138093188275	2.947863027087337e-6	-0.002471097675464817	0.002470274088184469	-0.04344199654146149	0.004512823541290356	-0.0048451032324510306	NaN
16.15	0.00626809342654962	2.4251041661314e-6	-0.0029660359045076655	0.0029623423349283084	-0.03386049308259574	0.00506649673191629	-0.004813382623443542	2.1781e-5
16.1625	0.006810458158038784	1.7242438647592048e-6	-0.003341176119225573	0.0033399555761435915	-0.024330488586520087	0.004735687988394237	-0.004670022285540023	NaN
16.175	0.007204215480259977	1.2123075402018194e-6	-0.0035992934007699753	0.0035985010054146002	-0.015204697561743221	0.004396358748056024	-0.004429691138789897	NaN
16.1875	0.007455251922811577	7.323910260480822e-7	-0.003745983795217309	0.003744833488723838	-0.00663974490786521	0.004055685169296729	-0.004107806210353802	NaN
16.2	0.007561083325927264	2.4800008331974793e-7	-0.003788872651632607	0.003787683620030227	0.00123579979972441	0.003709138116311368	-0.003720126564311959	2.0318e-5
16.2125	0.007435255680298708	-1.7613445639224208e-7	-0.003737236172826561	0.0037359684110221682	0.008296649267073299	0.0032678615073887286	-0.0032824182510888277	NaN
16.225	0.0072049475129811	-5.728327112642275e-7	-0.0036017362725310653	0.0036002440058129355	0.014453564743539024	0.002853118140504135	-0.002810115799832802	NaN
16.2375	0.006882114324564561	-9.569078379812024e-7	-0.003393961277830691	0.0033929616530282833	0.01966610348924811	0.0024665152900953755	-0.0023178813289493868	NaN
16.25	0.006008787585673444	-1.2621671421262263e-6	-0.003126016338892148	0.003126851745851534	0.023917734314778834	0.0016382136554534098	-0.0018193489366436246	2.2753e-5
16.2625	0.005483626151934859	-1.369603421453429e-6	-0.0028101956085033798	0.0028092996094082265	0.027111749034809493	0.001264515592716539	-0.0013271906621719744	NaN
16.275	0.004916192796132431	-1.5644932924343174e-6	-0.0024589586955770858	0.0024574804274548052	0.029360488933201635	0.0009319669441511403	-0.0008524403657731161	NaN
16.2875	0.004318634520883667	-1.7635234364051761e-6	-0.0020841516705556256	0.0020835687256052144	0.03071274689832927	0.0006380029565653303	-0.0004046052284965478	NaN
16.3	0.0030790285862436714	-1.854019566305814e-6	-0.0016969788134859015	0.0016988797832978508	0.031230905539018593	-0.00024385828508314633	8.409719501832266e-6	2.3595e-5
16.3125	0.0024581792642087937	-1.7191019533082984e-6	-0.0013078122389744643	0.0013074453476658353	0.030867773635013227	-0.0004543903124777297	0.0003799929443815543	NaN
16.325	0.0018493891061995044	-1.719387285539075e-6	-0.0009263346722919231	0.0009253352995355086	0.029832529979827396	-0.0006272377522870292	0.0007055096726950557	NaN
16.3375	0.001261071539984516	-1.7335187479243534e-6	-0.0005607977759711193	0.0005606740032168501	0.028217133751386937	-0.0007668934183044549	0.000981862641858969	NaN
16.35	0.00017451120430443196	-1.6540621567262358e-6	-0.00021825359103912607	0.00022025113394637106	0.026116029728331616	-0.0014037734755151833	0.0012074251578690907	2.3254e-5
16.3625	-0.0003119864146152372	-1.4026728494567979e-6	9.548498439265768e-5	-9.53874330314868e-5	0.02352957648420667	-0.0014401369587624976	0.0013816709475014512	NaN
16.375	-0.0007545356500211414	-1.274921836825638e-6	0.00037563743213572375	-0.00037600441609878687	0.02066415748117174	-0.0014530674229432852	0.0015056450250695084	NaN
16.3875	-0.0011498509768946238	-1.1629988698448177e-6	0.0006189370972280814	-0.0006187196538484837	0.01761089393249195	-0.0014468978075357216	0.0015814485221580436	NaN
16.4	-0.001790555151173112	-9.970501327169652e-7	0.0008233025436039288	-0.0008218761887940021	0.014455302328688153	-0.001720354683470894	0.0016120993827622877	2.0699e-5
16.4125	-0.0020341457879522297	-7.489589597475291e-7	0.0009877653373269548	-0.0009873934262368707	0.011228889641713329	-0.0016306546230844521	0.0016012393933171993	NaN
16.425	-0.002226785762217329	-5.776189945775822e-7	0.0011122869094894175	-0.001112121517688463	0.008070627053557891	-0.0015343368513138762	0.0015533157966162944	NaN
16.4375	-0.002369604879448877	-4.183810528506606e-7	0.001197915991389028	-0.0011975432988489308	0.005042132800374724	-0.001434252486219432	0.0014731798919360823	NaN
16.45	-0.0025136025512117414	-2.482938285989538e-7	0.0012465004830863563	-0.001245902861801162	0.0021958820853066182	-0.0013818855578465235	0.0013659444157979239	2.118e-5
16.4625	-0.0025200940081156115	-8.119734871451061e-8	0.0012605647182041186	-0.0012601305929014033	-0.0004261498811478063	-0.0012378036213945224	0.0012368343993986565	NaN
16.475	-0.002487219659486209	6.436079220708374e-8	0.0012432000483798933	-0.0012427371882316257	-0.0027734686048536635	-0.0011002621038021926	0.0010911209044996255	NaN
16.4875	-0.002418653261981089	2.0411182870595062e-7	0.0011979592060650808	-0.0011976028586404288	-0.00482343105735928	-0.0009702319883579775	0.0009339219608381215	NaN
16.5	-0.002190331218910853	3.22877960630338e-7	0.0011286863572152854	-0.0011288234821492348	-0.006561958532514483	-0.0007202858930708653	0.0007701030823717763	2.3335e-5
16.5125	-0.002038875709728336	3.83631508438075e-7	0.0010394001487763294	-0.001039063054918851	-0.007953530149073693	-0.0005862290870576529	0.0006042700734361558	NaN
16.525	-0.0018681787750130278	4.659906498630671e-7	0.0009342675272067983	-0.0009337561570834349	-0.009021865416319209	-0.0004652856162809941	0.0004405608476579849	NaN
16.5375	-0.0016824194637007851	5.485264739749863e-7	0.0008173587046043328	-0.0008171263261868092	-0.009777140537995535	-0.00035688182953820817	0.00028264264344305323	NaN
16.55	-0.0012818552314682692	5.958150849907914e-7	0.0006926089108826555	-0.0006931855369308551	-0.010234994406463981	-5.6449985401287126e-5	0.00013367250937749075	2.123e-5
16.5625	-0.001074677237307885	5.673485774068846e-7	0.0005637424026243678	-0.000563576208759278	-0.010375435725677838	2.8421629186640767e-5	-3.6142775777771525e-6	NaN
16.575	-0.0008676024940706312	5.819885227494349e-7	0.0004343093237673632	-0.00043392853822877045	-0.010263440693551614	0.00010002496022282323	-0.0001271395530187177	NaN
16.5875	-0.0006638144487955229	6.006831440881226e-7	0.0003074268781737978	-0.0003073498389015976	-0.009927529715987931	0.00015976693533744724	-0.00023535511890574265	NaN
16.6	-0.000277278713966796	5.859527188530814e-7	0.0001858398221426428	-0.00018652219278379403	-0.009397911005535345	0.0003979348511048361	-0.00032723027551880473	2.1721e-5
16.6125	-9.92920274449412e-5	5.078718366918625e-7	7.189554868218352e-5	-7.189452055402323e-5	-0.0086711552827005	0.0004235025678095081	-0.0004021286349002708	NaN
16.625	6.590576518242454e-5	4.7333721010403266e-7	-3.238931557028836e-5	3.256325889270498e-5	-0.007818718617198952	0.00043991587438406513	-0.000459986543299581	NaN
16.6375	0.00021679727050217797	4.4411860797313054e-7	-0.0001255145690333975	0.00012546500047029045	-0.006872120266690207	0.0004486825238997783	-0.0005011409083826884	NaN
16.65	0.0004712953285409968	3.932931473419037e-7	-0.00020639024470126376	0.0002058551610683943	-0.005861549173762032	0.0005702407245082282	-0.0005262865159007188	2.0619e-5
16.6625	0.0005735378417595459	3.0740127270735205e-7	-0.0002743200290647576	0.00027421213982202025	-0.0047955545950402675	0.0005486945408796196	-0.0005363691243508882	NaN
16.675	0.0006587145234838037	2.5150880817433137e-7	-0.00032893627457072536	0.00032891895915567875	-0.0037271490729225637	0.0005236073161200983	-0.0005326697751421122	NaN
16.6875	0.0007268854754556435	2.0007259431623586e-7	-0.00037027856287147803	0.00037016150355416563	-0.0026798088564800103	0.0004960740324384384	-0.0005166577210417396	NaN
16.7	0.000813711421824437	1.4166473908619293e-7	-0.00039869120954658604	0.00039842297469582096	-0.001674118252600987	0.0005023425962638673	-0.0004899414391713416	2.0839e-5
16.7125	0.0008336691593782104	7.792793089650762e-8	-0.0004147846686482634	0.0004146394498084534	-0.0007237856221440542	0.0004566665619212478	-0.00045420639715232835	NaN
16.725	0.0008391714740230366	2.575220912186864e-8	-0.00041939225183475903	0.0004192546921273072	0.00014714620160893058	0.00041226517941206505	-0.00041121069977268567	NaN
16.7375	0.0008312965192779408	-2.3948422718605143e-8	-0.0004135533181232914	0.00041342907938020097	0.0009279481015476341	0.00036961413861726284	-0.0003627012498289303	NaN
16.75	0.000780296604757501	-6.878344458270162e-8	-0.00039844577401723934	0.0003984382094767891	0.0016108907580024239	0.0002980920758645859	-0.0003103761813726566	2.2392e-5
16.7625	0.0007398137825429001	-9.77029035043823e-8	-0.00037534526734521196	0.000375221646142969	0.0021832294520905916	0.00025106420489122037	-0.00025587176942868333	NaN
16.775	0.0006911847275092458	-1.308571465969896e-7	-0.0003456099294523204	0.00034543702032204687	0.002647607078488647	0.0002080721391057893	-0.00020070116669800082	NaN
16.7875	0.0006358143637325169	-1.6362525680025784e-7	-0.00031060620134945724	0.0003105167168989147	0.0030050842883970865	0.00016903326383695377	-0.00014623877579987397	NaN
16.8	0.0005104030199796702	-1.8529113341449273e-7	-0.0002716857889068023	0.0002718520094794021	0.003258839312536668	6.909136624836136e-5	-9.370212706073097e-5	2.1771e-5
16.8125	0.0004430452932861985	-1.8213078951775017e-7	-0.00023015636861772345	0.00023008622541015647	0.003400810386690617	3.611692776812989e-5	-4.4175257604402764e-5	NaN
16.825	0.0003742777174915217	-1.922449402070366e-7	-0.00018728960185226685	0.00018714839032208912	0.003450345609595798	7.711355470451124e-6	1.4705030024811632e-6	NaN
16.8375	0.00030527366880582794	-2.0346906073282232e-7	-0.0001442328137811171	0.00014419461105806504	0.0034159199913792533	-1.6548781803958287e-5	4.2542348470667456e-5	NaN
16.85	0.00017078649574086066	-2.0301811058311458e-7	-0.00010202249827432877	0.00010225016304023858	0.0033068732733288215	-0.00010342107751247666	7.852557590173697e-5	2.0098e-5
16.8625	0.00010716110373153752	-1.7977055653506725e-7	-6.157190004390368e-5	6.15592034292784e-5	0.003120784043659105	-0.00011667886996801436	0.00010904365762408601	NaN
16.875	4.7002752523552446e-5	-1.7152307093610482e-7	-2.369178308762722e-5	2.3616278919094017e-5	0.002881835996243682	-0.00012646899820021305	0.00013392408887556058	NaN
16.8875	-9.040234436033267e-6	-1.650165185136868e-7	1.0979129339554782e-5	-1.097147792438376e-5	0.0026006860487909345	-0.0001333044310487781	0.0001531423152582882	NaN
16.9	-0.0001067636888588616	-1.5016780825076581e-7	4.19409105989318e-5	-4.174518460214729e-5	0.0022877573941372533	-0.0001839818887518515	0.00016680925548165045	2.2191e-5
16.9125	-0.00014771943448030524	-1.2110008651322495e-7	6.882980735626646e-5	-6.880070073340184e-5	0.0019451063130544212	-0.00018006426202573332	0.00017513317918037687	NaN
16.925	-0.00018310334129133344	-1.0340094930334853e-7	9.139568448424397e-5	-9.140399833425166e-5	0.0015924118222965353	-0.00017450475771650163	0.0001784558446197956	NaN
16.9375	-0.00021281828222973156	-8.730443294789777e-8	0.00010953714897233613	-0.00010950178115573631	0.001238379333242786	-0.00016771222640262013	0.00017719985137300861	NaN
16.95	-0.00025532109381831567	-6.770759561664593e-8	0.0001232658906407477	-0.00012315335150804433	0.0008908325975977097	-0.00017849103738535224	0.00017185220017671912	2.0308e-5
16.9625	-0.0002683594241531579	-4.4049036551528634e-8	0.00013269500329318566	-0.00013264766058164617	0.0005541184781935971	-0.00016452592443757876	0.00016293947072289615	NaN
16.975	-0.00027621243106785195	-2.575933515387307e-8	0.0001380224214131701	-0.0001379839184070422	0.00023870168801147344	-0.00015064100043740637	0.00015103294401833608	NaN
16.9875	-0.000279176240155447	-8.47211659873256e-9	0.00013953224356970964	-0.00013948989064318748	-5.076138886742497e-5	-0.00013704675729115339	0.00013671493471843492	NaN
17.0	-0.00027186894239200263	8.019923441193138e-9	0.00013756881531302087	-0.0001375467258215797	-0.00031064189182439104	-0.00011816883819555459	0.000120564969068513	2.089e-5
17.0125	-0.00026240986417717596	2.0605086660828714e-8	0.00013252280736218	-0.000132478517311883	-0.0005364681139115948	-0.00010203500494189002	0.00010315159375138248	NaN
17.025	-0.0002496671214993149	3.3471856175360725e-8	0.00012482385437352964	-0.00012476680452295073	-0.0007271583899155355	-8.708808070075633e-5	8.501547920756813e-5	NaN
17.0375	-0.0002341013015200526	4.604923262844791e-8	0.00011491923520843108	-0.00011488574665865162	-0.0008821979078646974	-7.33412636524367e-5	6.66589276953815e-5	NaN
17.05	-0.00019636735272084618	5.525994265854442e-8	0.00010326259564359643	-0.00010330699215034738	-0.0010018688034189435	-4.0963182792713726e-5	4.853816423011181e-5	2.2121e-5
17.0625	-0.00017512245774183795	5.656603699919708e-8	9.030297528049485e-5	-9.027476457538908e-5	-0.0010830380894177977	-2.8529712516723368e-5	3.106868235388281e-5	NaN
17.075	-0.00015288749500268667	6.177924520838546e-8	7.648583524702741e-5	-7.643471800675233e-5	-0.001131136805472442	-1.7633663111367356e-5	1.4599239307592162e-5	NaN
17.0875	-0.00013008483653015955	6.726384115915394e-8	6.22236253353765e-5	-6.220660515789883e-5	-0.0011485366503785227	-8.154325552577535e-6	-5.800650627937328e-7	NaN
17.1	-8.433567716351524e-5	6.876080190075037e-8	4.7897715024833585e-5	-4.79717176012963e-5	-0.0011380014599511497	2.2812116355240843e-5	-1.4239028876033208e-5	2.0087e-5
17.1125	-6.209218353104462e-5	6.22363156563306e-8	3.385284556505362e-5	-3.384416988646225e-5	-0.0010982738560261307	2.8862226868776433e-5	-2.6194800909632892e-5	NaN
17.125	-4.068115718154587e-5	6.076117622036982e-8	2.0403346575515063e-5	-2.0372371356988963e-5	-0.001037341143863862	3.3632953656363926e-5	-3.6335611174235485e-5	NaN
17.1375	-2.036564429005663e-5	5.983988997372206e-8	7.807720819956849e-6	-7.806935861960179e-6	-0.0009587192397533816	3.729469203907939e-5	-4.460304924455801e-5	NaN
17.15	1.61173046416601e-5	5.578969900898418e-8	-3.7213543127439625e-6	3.651399700747404e-6	-0.0008659254540351473	5.749402855074036e-5	-5.0988657854668784e-5	2.086e-5
17.1625	3.194989198466489e-5	4.618991185441179e-8	-1.4017245117273748e-5	1.4010320665306025e-5	-0.0007593350641062067	5.7424994652881615e-5	-5.552063750311198e-5	NaN
17.175	4.6016259677311644e-5	4.078611518065145e-8	-2.2951708660465522e-5	2.2959599412624365e-5	-0.0006460782151915517	5.6652727454647965e-5	-5.827854184309585e-5	NaN
17.1875	5.8241690679439545e-5	3.59459064811785e-8	-3.044959134320523e-5	3.043945280598482e-5	-0.0005293059906117008	5.532614938526317e-5	-5.937484695942446e-5	NaN
17.2	7.704066192140295e-5	2.953552874332113e-8	-3.647669915699183e-5	3.64316326970577e-5	-0.0004119135249527337	6.202853252188741e-5	-5.894957206114048e-5	3.0698e-5
17.2125	8.36277967076292e-5	2.0963989739414226e-8	-4.1036442598039556e-5	4.1021461719012774e-5	-0.00029523027230351915	5.7958309148399415e-5	-5.716071660493849e-5	NaN
17.225	8.839598521967273e-5	1.4694192500973336e-8	-4.416367099899992e-5	4.415387738341951e-5	-0.0001835573561205348	5.378709035452103e-5	-5.418834618467541e-5	NaN
17.2375	9.141807017078128e-5	8.815314082167259e-9	-4.592765506841877e-5	4.591355604338778e-5	-7.880479757647204e-5	4.9602363601370045e-5	-5.0221551644234916e-5	NaN
17.25	9.26174257474478e-5	2.8899724462619887e-9	-4.642241188591546e-5	4.6408027533097195e-5	1.7461201905327287e-5	4.530141571527359e-5	-4.54534818289393e-5	2.3544e-5
17.2625	9.103306077001743e-5	-2.282084674536131e-9	-4.5762066449344325e-5	4.574654864236723e-5	0.00010370625932162528	3.989378664292569e-5	-4.007727313278505e-5	NaN
17.275	8.817301942990338e-5	-7.129137356357157e-9	-4.407762284158212e-5	4.4059314108399e-5	0.00017885583495281333	3.4813201903958085e-5	-3.42818617976452e-5	NaN
17.2875	8.418401543096355e-5	-1.182300223225327e-8	-4.15112962489177e-5	4.149907304045304e-5	0.00024242273579015033	3.0078960129422682e-5	-2.824663015059149e-5	NaN
17.3	7.343116592541406e-5	-1.5546784172641866e-8	-3.821152591117146e-5	3.822188432839691e-5	0.0002942121184652362	1.991025143682487e-5	-2.2138288518963997e-5	2.2503e-5
17.3125	6.697772735561513e-5	-1.6840477245723623e-8	-3.432896668072053e-5	3.431802635244939e-5	0.0003330423875953878	1.5341496848205577e-5	-1.6111709163901527e-5	NaN
17.325	6.00111154849975e-5	-1.9212065641878865e-8	-3.001621695651585e-5	2.999812708514205e-5	0.00036030178425666156	1.1277295618509043e-5	-1.030162954577789e-5	NaN
17.3375	5.267999610370368e-5	-2.1635438595718535e-8	-2.541826418118248e-5	2.541115795023133e-5	0.0003765933716327163	7.685982828571103e-6	-4.824053634309508e-6	NaN
17.35	3.748550413500658e-5	-2.2728610550268498e-8	-2.0672164498662424e-5	2.069549923145945e-5	0.00038268583417182803	-3.1096584733879306e-6	2.2465970326714888e-7	2.118e-5
17.3625	2.988127799657342e-5	-2.1061368187899923e-8	-1.5904722130456685e-5	1.59002674172444e-5	0.00037800495164382357	-5.6752469061498046e-6	4.764003272617956e-6	NaN
17.375	2.242824880983566e-5	-2.1051897863974085e-8	-1.1234247724638802e-5	1.1222049462250576e-5	0.00036511707008381205	-7.779888296773149e-6	8.737683702331149e-6	NaN
17.3875	1.5229130044471442e-5	-2.1212520704869103e-8	-6.761484363802229e-6	6.760000237486425e-6	0.0003451504460990034	-9.478693390163163e-6	1.2108224149259094e-5	NaN
17.4	1.9421761820747617e-6	-2.022882375125054e-8	-2.5724572026364105e-6	2.596909238936132e-6	0.0003192630150516959	-1.725640983954956e-5	1.4856135583889908e-5	2.0428e-5
17.4125	-4.002553337127951e-6	-1.7144604555519364e-8	1.2620001406088977e-6	-1.2607753874938749e-6	0.00028746233229204256	-1.7689819228820292e-5	1.6975382886125535e-5	NaN
17.425	-9.407325648392627e-6	-1.557268031593997e-8	4.6837109903687685e-6	-4.688159958149237e-6	0.0002522738987245131	-1.7837408423918074e-5	1.847913308842262e-5	NaN
17.4375	-1.423227459145832e-5	-1.4194589124801023e-8	7.653030597097179e-6	-7.650346832893595e-6	0.00021481278505665726	-1.77521925815109e-5	1.9393445749324193e-5	NaN
17.45	-2.2043410126374396e-5	-1.2157974540654447e-8	1.0144817767158182e-5	-1.0127400315571363e-5	0.00017612493343624117	-2.1074506349487576e-5	1.9755563343419212e-5	2.128e-5
17.4625	-2.5008253053843693e-5	-9.122094976080793e-9	1.214754364320184e-5	-1.2142973981546695e-5	0.00013659799576458236	-1.9968374852055282e-5	1.9610331083343863e-5	NaN
17.475	-2.7349103690750998e-5	-7.0223611084320054e-9	1.366105207590838e-5	-1.3658992577699537e-5	9.792818848289315e-5	-1.8782376914161907e-5	1.901240021476436e-5	NaN
17.4875	-2.9080082507000173e-5	-5.0704816440080754e-9	1.469846470583807e-5	-1.4693893414610997e-5	6.086762037166063e-5	-1.755130535171553e-5	1.8021323328261777e-5	NaN
17.5	-3.080921797783338e-5	-2.9887063219704425e-9	1.528265755638112e-5	-1.5275399164806825e-5	2.6056273588298252e-5	-1.688874503961806e-5	1.6699808787633797e-5	2.0469e-5
17.5125	-3.087286671943724e-5	-9.492017720810944e-10	1.5444755655501263e-5	-1.5439438757014752e-5	-5.991468832302115e-6	-1.512187158314278e-5	1.511190512751557e-5	NaN
17.525	-3.0455534804624067e-5	8.303977061548221e-10	1.5222798936567039e-5	-1.5217114715992727e-5	-3.466355675456503e-5	-1.3435915137393957e-5	1.332217361340984e-5	NaN
17.5375	-2.9602350514611038e-5	2.539350077941214e-9	1.4660431944884678e-5	-1.4656072112030479e-5	-5.968548454647194e-5	-1.1842633206164019e-5	1.1393265623490013e-5	NaN
17.55	-2.678338326388824e-5	3.989372214769779e-9	1.3804831922264591e-5	-1.3806558974612822e-5	-8.088751680750608e-5	-8.770673415285102e-6	9.38470805580249e-6	2.1631e-5
17.5625	-2.491937498886442e-5	4.7257809433133996e-9	1.2705277946425925e-5	-1.270115910991033e-5	-9.7835384704138e-5	-7.130775874338912e-6	7.3528247460841204e-6	NaN
17.575	-2.282123373153904e-5	5.729469118670042e-9	1.1412836070393593e-5	-1.1406574775217844e-5	-0.00011082430694554497	-5.651794995152859e-6	5.348179328861386e-6	NaN
17.5875	-2.0540135666431817e-5	6.735718073352496e-9	9.97735135307752e-6	-9.974515801267554e-6	-0.0001199810042666537	-4.32660764329827e-6	3.4155542346904858e-6	NaN
17.6	-1.5626623359559242e-5	7.309667410391431e-9	8.446988560874106e-6	-8.45407449044569e-6	-0.00012549884230022028	-6.46609069502097e-7	1.593471111366982e-6	3.0748e-5
17.6125	-1.3087501361129077e-5	6.9553561927215215e-9	6.867304928766766e-6	-6.86528245865735e-6	-0.0001271342052220902	3.8875976907696444e-7	-8.47207601502477e-8	NaN
17.625	-1.0550931436190168e-5	7.1300068290375605e-9	5.28170545447765e-6	-5.277054161207397e-6	-0.00012568500914423748	1.2617432005175788e-6	-1.593726338677585e-6	NaN
17.6375	-8.055805774901108e-6	7.354536231035516e-9	3.7282744918932105e-6	-3.727342044660073e-6	-0.00012150150400123975	1.9896144778234324e-6	-2.9147401740743666e-6	NaN
17.65	-3.3263790030441145e-6	7.170136743162961e-9	2.2405226254263534e-6	-2.2488804092744672e-6	-0.00011495434339340346	4.900127262687332e-6	-4.035290362898255e-6	3.0097e-5
17.6625	-1.1501513770268579e-6	6.211290959095196e-9	8.470851574316655e-7	-8.470835766897672e-7	-0.00010600266351751236	5.209070702573552e-6	-4.947728695600908e-6	NaN
17.675	8.687228922669535e-7	5.785386431588671e-9	-4.274609089065134e-7	4.2957582157183877e-7	-9.552136369158757e-5	5.406257982657669e-6	-5.6514103700452925e-6	NaN
17.6875	2.711785164265611e-6	5.424622558762054e-9	-1.5648640566241634e-6	1.5642490115804848e-6	-8.389637118876227e-5	5.5101474545007646e-6	-6.150583969899489e-6	NaN
17.7	5.8174960886829855e-6	4.8002246645529546e-9	-2.5518956693853525e-6	2.54535721375713e-6	-7.149713207323317e-5	6.9899897427339806e-6	-6.45386710042721e-6	2.4707e-5
17.7125	7.063678112694273e-6	3.748573661471792e-9	-3.380144350939319e-6	3.3788167652689138e-6	-5.8429068614614945e-5	6.723172915385337e-6	-6.5729391828678634e-6	NaN
17.725	8.100726401400184e-6	3.0631482134444485e-9	-4.045220725410228e-6	4.044996082871967e-6	-4.533971116443952e-5	6.413395299079072e-6	-6.523566959861327e-6	NaN
17.7375	8.929481543643069e-6	2.4322003652821255e-9	-4.547711748122143e-6	4.546274699910542e-6	-3.251582249691986e-5	6.07402961357236e-6	-6.323806329742161e-6	NaN
17.75	9.980875026004084e-6	1.7169095275565771e-9	-4.891926631256789e-6	4.888661791171123e-6	-2.020867025377146e-5	6.143064088029077e-6	-5.993402431710629e-6	2.1491e-5
17.7625	1.0219633752329832e-5	9.383845799722485e-10	-5.0854230526560455e-6	5.083643401776076e-6	-8.586358752079702e-6	5.5824810056619e-6	-5.5530310135564335e-6	NaN
17.775	1.0281663248129932e-5	3.0011418412639475e-10	-5.138478937480305e-6	5.136787495047401e-6	2.058809349624851e-6	5.037817666902038e-6	-5.024239250601243e-6	NaN
17.7875	1.0180225590040012e-5	-3.0799842628049015e-10	-5.06388038453571e-6	5.062359492886344e-6	1.1596381926951403e-5	4.514854236952195e-6	-4.428423947546334e-6	NaN
17.8	9.54691669417104e-6	-8.557780438215131e-10	-4.8760979448222665e-6	4.8760227338809166e-6	1.993262507054591e-5	3.6343974566217353e-6	-3.7863725633577405e-6	2.0819e-5
17.8125	9.047468718060912e-6	-1.2073705510802074e-9	-4.590787095151866e-6	4.589275677646689e-6	2.6911635178673083e-5	3.058788011123222e-6	-3.1181062878792273e-6	NaN
17.825	8.448748716702956e-6	-1.6118397830839966e-9	-4.224603382133307e-6	4.22248499389746e-6	3.256753304141029e-5	2.532752004652161e-6	-2.442126520967031e-6	NaN
17.8375	7.767971686717918e-6	-2.0117227253402188e-9	-3.7942908738403842e-6	3.7931980926574435e-6	3.6914084025166585e-5	2.055241224751812e-6	-1.7752281659483372e-6	NaN
17.85	6.228251769589791e-6	-2.2753229393699355e-9	-3.3164031022872904e-6	3.318448857939529e-6	3.999090932596078e-5	8.302756267003012e-7	-1.13227914812034e-6	1.9898e-5
17.8625	5.402148836252551e-6	-2.2345104027662956e-9	-2.806945332136535e-6	2.80609049307176e-6	4.169966231141274e-5	4.276759029873289e-7	-5.265089533811972e-7	NaN
17.875	4.5592410955325915e-6	-2.3567510773148944e-9	-2.2814741879255107e-6	2.27974817559405e-6	4.227823454952414e-5	8.102472336328624e-8	3.146197977993637e-8	NaN
17.8875	3.713872710783413e-6	-2.4926750335046957e-9	-1.7540158528495808e-6	1.7535517499276089e-6	4.183083568374156e-5	-2.1488249469875736e-7	5.33200600783596e-7	NaN
17.9	2.0674361357044402e-6	-2.4856832265239515e-9	-1.2372337740011588e-6	1.240023990876631e-6	4.047217434668055e-5	-1.2771409211995793e-6	9.724548734085722e-7	2.1621e-5
17.9125	1.2890475845822455e-6	-2.1998454935032505e-9	-7.422778187574656e-7	7.421262660504921e-7	3.8172993387744235e-5	-1.438074337630947e-6	1.3446640391461927e-6	NaN
17.925	5.53412951193167e-7	-2.097691084754785e-9	-2.7903928513136135e-7	2.7811965407117625e-7	3.522957099020374e-5	-1.5566443943686041e-6	1.6477635600599613e-6	NaN
17.9375	-1.3156866067547438e-7	-2.016883958735773e-9	1.4469911286450372e-7	-1.4460242185404183e-7	3.177247010405519e-5	-1.6391346842323027e-6	1.8814974542090587e-6	NaN
17.95	-1.3250435825477295e-6	-1.8342088655692477e-9	5.228550942403054e-7	-5.204619588351982e-7	2.7929320226795655e-5	-2.2569062755059056e-6	2.0472647979000275e-6	2.0058e-5
17.9625	-1.8247433323697122e-6	-1.4780951668738596e-9	8.510137055098477e-7	-8.506547189930908e-7	2.37255840357049e-5	-2.2078189832332765e-6	2.1476533129449587e-6	NaN
17.975	-2.2561156331546764e-6	-1.2608664634093138e-9	1.1261511760860882e-6	-1.126248444227086e-6	1.940179007656696e-5	-2.1387602729090727e-6	2.186879635079413e-6	NaN
17.9875	-2.618008573673287e-6	-1.063241159809665e-9	1.3470624652392333e-6	-1.3466277935502026e-6	1.5064343766264863e-5	-2.0547266559688573e-6	2.1701452527726817e-6	NaN
18.0	-3.1344729147546386e-6	-8.231020037972911e-10	1.5139247087114531e-6	-1.5125530140807434e-6	1.0808817757129045e-5	-2.183978424044606e-6	2.1034350514704644e-6	2.1962e-5
18.0125	-3.292174354680022e-6	-5.339327148820381e-10	1.6281536917226605e-6	-1.6275731046872499e-6	6.688560816907725e-6	-2.012406412471974e-6	1.993214429344872e-6	NaN
18.025	-3.3864443985606297e-6	-3.1006700084778446e-10	1.6922015490654618e-6	-1.691727237200352e-6	2.8310246493433207e-6	-1.8419304431261305e-6	1.84648991803112e-6	NaN
18.0375	-3.420933176719559e-6	-9.842953435410485e-11	1.7095707093522065e-6	-1.7090519358935875e-6	-7.070763744912961e-7	-1.6751132693524242e-6	1.6703984274213966e-6	NaN
18.05	-3.328189920080922e-6	1.0319055404943258e-10	1.6844973746314592e-6	-1.684233071691696e-6	-3.881612263508048e-6	-1.4421130106868077e-6	1.472038267953256e-6	2.3775e-5
18.0625	-3.2109327638878345e-6	2.5646815171232035e-10	1.6217809981231787e-6	-1.621239187053407e-6	-6.637850683027821e-6	-1.244525341316981e-6	1.2583700163812194e-6	NaN
18.075	-3.05361732365929e-6	4.1356836573260503e-10	1.526694811598757e-6	-1.525995409483381e-6	-8.963179374733336e-6	-1.0615365866897756e-6	1.036008270331292e-6	NaN
18.0875	-2.8618911442641584e-6	5.671745318867586e-10	1.40472340977212e-6	-1.4043141728072489e-6	-1.0851574014684324e-5	-8.932951226933247e-7	8.110947933378392e-7	NaN
18.1	-2.398082591635989e-6	6.794087033365457e-10	1.2614257157961806e-6	-1.2619734614775615e-6	-1.2306747835755905e-5	-4.961582426991206e-7	5.892045797895721e-7	2.7703e-5
18.1125	-2.137306010444891e-6	6.946411988716165e-10	1.1023008907802184e-6	-1.1019567237887224e-6	-1.3290449022015297e-5	-3.442459375113734e-7	3.7541217725188617e-7	NaN
18.125	-1.864565913115322e-6	7.579298027829469e-10	9.328014694034498e-7	-9.321763001250093e-7	-1.38695755457776e-5	-2.1117168460987746e-7	1.7397283695583389e-7	NaN
18.1375	-1.5850286740776917e-6	8.24576957855949e-10	7.579726249584539e-7	-7.577654317285852e-7	-1.4073344133520351e-5	-9.544934740604805e-8	-1.1577380903860626e-8	NaN
18.15	-1.024624059957298e-6	8.42382723128157e-10	5.824766806695309e-7	-5.833842841059194e-7	-1.3935743456948324e-5	2.8341888390993415e-7	-1.7843635820725554e-7	1.9938e-5
18.1625	-7.523453041235372e-7	7.620155486984303e-10	4.105255765527875e-7	-4.1042070620008365e-7	-1.3441510857624488e-5	3.570339666730199e-7	-3.2438188735005496e-7	NaN
18.175	-4.903755419111298e-7	7.43517537350883e-10	2.459572927654351e-7	-2.4557956471617113e-7	-1.2688563939691856e-5	4.1500934766901793e-7	-4.480619306536503e-7	NaN
18.1875	-2.419232770967237e-7	7.318163053080352e-10	9.192508983293643e-8	-9.191656503686777e-8	-1.1720006126123234e-5	4.5943360649855235e-7	-5.487771031912022e-7	NaN
18.2	2.0393189049373138e-7	6.818812465170699e-10	-4.897955730657736e-8	4.8123733818465794e-8	-1.0578931873535537e-5	7.059126140991136e-7	-6.264386762384085e-7	2.2182e-5
18.2125	3.9726149183251566e-7	5.641957805436953e-10	-1.7472927593508908e-7	1.7464349653305955e-7	-9.270042512949522e-6	7.046602059728313e-7	-6.814058205743e-7	NaN
18.225	5.689141904411967e-7	4.978033205102826e-10	-2.837670448054291e-7	2.8386207293655115e-7	-7.880538503337205e-6	6.948401196781803e-7	-7.146648444523183e-7	NaN
18.2375	7.179881555895931e-7	4.383086064734993e-10	-3.751853589278217e-7	3.7506055757591245e-7	-6.448957986913901e-6	6.782734133332036e-7	-7.276035941938724e-7	NaN
18.25	9.468690043350492e-7	3.5970224413573185e-10	-4.4857764599226314e-7	4.480277877619017e-7	-5.010689706054443e-6	7.593970812879785e-7	-7.219454916928778e-7	2.2282e-5
18.2625	1.026865464801152e-6	2.548736393516451e-10	-5.039969693595007e-7	5.038130991886189e-7	-3.5820668582994493e-6	7.093198422441045e-7	-6.996327541089889e-7	NaN
18.275	1.0845984458810465e-6	1.780872026497544e-10	-5.418806726818058e-7	5.417596420978806e-7	-2.2155374550531185e-6	6.580467514459282e-7	-6.628756896407844e-7	NaN
18.2875	1.1209692134731818e-6	1.0607326539714508e-10	-5.630860993556626e-7	5.629132939910751e-7	-9.343933590250275e-7	6.066443741514081e-7	-6.139934642844433e-7	NaN
18.3	1.1344744599311553e-6	3.35922095117397e-11	-5.687723548976523e-7	5.685983652042052e-7	2.4228702990017336e-7	5.532771691721411e-7	-5.553533409029957e-7	2.1881e-5
18.3125	1.1145409747771932e-6	-2.947614877291766e-11	-5.603434568343046e-7	5.601535166839459e-7	1.295712533328698e-6	4.87010406360155e-7	-4.893212315286437e-7	NaN
18.325	1.079032156678707e-6	-8.869882177626573e-11	-5.394090163846871e-7	5.391843899261831e-7	2.2129480252523778e-6	4.2477446943940043e-7	-4.182098978790531e-7	NaN
18.3375	1.0297483843636594e-6	-1.4606264212595326e-10	-5.077142984355876e-7	5.075648377512545e-7	2.9881260886211504e-6	3.6680099000410506e-7	-3.4421394490663166e-7	NaN
18.35	8.973606589546835e-7	-1.914870361787774e-10	-4.670795030938988e-7	4.6720791577266316e-7	3.6189536052371944e-6	2.419671557096863e-7	-2.693717853530299e-7	2.2182e-5
18.3625	8.180602138262728e-7	-2.070607114583438e-10	-4.193507530043341e-7	4.192171719497876e-7	4.090993902221553e-6	1.861113589609645e-7	-1.9557617196167607e-7	NaN
18.375	7.325304263068338e-7	-2.359189376978641e-10	-3.6639696079422604e-7	3.6617559448130764e-7	4.4214000874255245e-6	1.3644202727939886e-7	-1.2447238970204567e-7	NaN
18.3875	6.425907740643943e-7	-2.6542454765281815e-10	-3.0999264375520567e-7	3.099060196920391e-7	4.61762496910857e-6	9.256825597870952e-8	-5.7475854714103995e-8	NaN
18.4	4.563472156091967e-7	-2.7862738843792654e-10	-2.5181431438485245e-7	2.521007453561815e-7	4.689139760416476e-6	-3.958879728864154e-8	4.238894879919162e-9	2.2783e-5
18.4125	3.6321128695072597e-7	-2.580267274926554e-10	-1.934121933939081e-7	1.9335810933369078e-7	4.628957703885218e-6	-7.085262298499615e-8	5.96915784787011e-8	NaN
18.425	2.7196993410648124e-7	-2.577522341852486e-10	-1.3623186333571413e-7	1.360829754203153e-7	4.468563793996782e-6	-9.647835860166672e-8	1.0819851198484206e-7	NaN
18.4375	1.8387708696314663e-7	-2.595671935074361e-10	-8.150325457959642e-8	8.14854665601004e-8	4.221800432762261e-6	-1.1714200210059134e-7	1.4930629043090318e-7	NaN
18.45	2.140057299984109e-8	-2.473905352641871e-10	-3.0275729855237536e-8	3.05750443020995e-8	3.90286417112294e-6	-2.1212340820065133e-7	1.8278153038595452e-7	2.4306e-5
18.4625	-5.1239520361119395e-8	-2.095519829147196e-10	1.658758866564508e-8	-1.6572222040503358e-8	3.5118862209967424e-6	-2.1728538181244667e-7	2.0855533545499193e-7	NaN
18.475	-1.1724581116478243e-7	-1.9021095928660143e-10	5.837874972104178e-8	-5.8432679298743006e-8	3.0797705292840367e-6	-2.1896119938880936e-7	2.26793468232937e-7	NaN
18.4875	-1.761346099701825e-7	-1.7324361411420603e-10	9.461665696609397e-8	-9.458353588431865e-8	2.620162270864756e-6	-2.1779951217083117e-7	2.3781907335825864e-7	NaN
18.5	-2.7136127857830644e-7	-1.4824972503976546e-10	1.249976919250671e-7	-1.247850085558256e-7	2.1458540552616323e-6	-2.5816068089608575e-7	2.4209169691012814e-7	2.0218e-5
18.5125	-3.074460583825561e-7	-1.1110034667418495e-10	1.493847164829694e-7	-1.4932857091329472e-7	1.6616152204965983e-6	-2.445214789350845e-7	2.401635363004421e-7	NaN
18.525	-3.3588892508651556e-7	-8.53689903989155e-11	1.6777968432786065e-7	-1.6775404701079066e-7	1.1881485495017691e-6	-2.2991860264981688e-7	2.3270616771688738e-7	NaN
18.5375	-3.5686627861556594e-7	-6.144398960059249e-11	1.8034669060501436e-7	-1.8029062216571764e-7	7.346340505798353e-7	-2.1477662707999974e-7	2.2045061693074863e-7	NaN
18.55	-3.776220475751927e-7	-3.596455520608675e-11	1.8736888667146057e-7	-1.8728073633336323e-7	3.088766807369613e-7	-2.0640289864015145e-7	2.0416599488031711e-7	2.3014e-5
18.5625	-3.7820772839554757e-7	-1.107179801162889e-11	1.89230016615066e-7	-1.8916489950822037e-7	-8.282018319916071e-8	-1.8473617936097083e-7	1.846373961599996e-7	NaN
18.575	-3.7291677220579843e-7	1.0685326239980394e-11	1.863981510821595e-7	-1.8632834708467102e-7	-4.330385855480572e-7	-1.6407041867262843e-7	1.6265557107471056e-7	NaN
18.5875	-3.623035168955113e-7	3.158302536287037e-11	1.7940943795113508e-7	-1.7935609711362578e-7	-7.384509833124016e-7	-1.4454796864964062e-7	1.389874433592145e-7	NaN
18.6	-3.275025172023991e-7	4.928607973561963e-11	1.688428432504275e-7	-1.6886457713533522e-7	-9.970115044780817e-7	-1.0679334183420364e-7	1.143612815572001e-7	2.1541e-5
18.6125	-3.045626914963978e-7	5.821133313894883e-11	1.5530264548375627e-7	-1.5525231963559622e-7	-1.2034109742286957e-6	-8.67330012009094e-8	8.946585304442752e-8	NaN
18.625	-2.7877402657547984e-7	7.044262334104693e-11	1.3941465030675146e-7	-1.3933798716155248e-7	-1.361322662054669e-6	-6.864726098708456e-8	6.491901496923058e-8	NaN
18.6375	-2.5076321094167517e-7	8.271012817255179e-11	1.2178926641011206e-7	-1.2175466691923359e-7	-1.4723240804059765e-6	-5.2447691841330786e-8	4.126761719037355e-8	NaN
18.65	-1.904929370180133e-7	8.967567313680271e-11	1.0301599211363999e-7	-1.0310306550509306e-7	-1.5388057916576746e-6	-7.371970346721123e-9	1.8981682227806853e-8	2.0719e-5
18.6625	-1.5937460896845921e-7	8.526701989451799e-11	8.365210151323718e-8	-8.362749048875859e-8	-1.5577991641212425e-6	5.2584380546040125e-9	-1.5321971498693146e-9	NaN
18.675	-1.2830327784142274e-7	8.734914549998457e-11	6.422826759462683e-8	-6.417145306604181e-8	-1.539102448381609e-6	1.5901502540462765e-8	-1.996614744548615e-8	NaN
18.6875	-9.775408170078135e-8	9.004483105613488e-11	4.520977710491252e-8	-4.519849272953344e-8	-1.4870168347052394e-6	2.476928643342457e-8	-3.6091760901019644e-8	NaN
18.7	-3.988839098730159e-8	8.773766832607094e-11	2.700575101947282e-8	-2.710811692825751e-8	-1.4060901300588203e-6	6.033641270401459e-8	-4.9758143514958e-8	1.9987e-5
18.7125	-1.3280244392112364e-8	7.596320356100768e-11	9.965496358482461e-9	-9.965611620546422e-9	-1.2958357547537e-6	6.406882647562646e-8	-6.08734096393225e-8	NaN
18.725	1.1391926561029015e-8	7.071105188974746e-11	-5.611471618710502e-9	5.6371846317618235e-9	-1.1669657114014068e-6	6.643695892214036e-8	-6.943131018837205e-8	NaN
18.7375	3.390358907562652e-8	6.625709746717279e-11	-1.9503114850107034e-8	1.9495484954310867e-8	-1.0242052913137117e-6	6.766677926962866e-8	-7.548537421279376e-8	NaN
18.75	7.180261993119362e-8	5.858651071794497e-11	-3.1548894626686934e-8	3.1468999256191936e-8	-8.720756346405446e-7	8.568155367631001e-8	-7.914246728320837e-8	2.103e-5
18.7625	8.699124370101616e-8	4.571039598602032e-11	-4.164722072450733e-8	4.1630885415143444e-8	-7.118766256839386e-7	8.237794282143753e-8	-8.054680761919874e-8	NaN
18.775	9.961707400762154e-8	3.730498521887578e-11	-4.9745721331494425e-8	4.9742816360281406e-8	-5.515174905674415e-7	7.855316715684709e-8	-7.98924391779682e-8	NaN
18.7875	1.0969168331494122e-7	2.9565552183640325e-11	-5.5852834299667793e-8	5.583519318661575e-8	-3.9450098015089574e-7	7.437054109617206e-8	-7.740124676819805e-8	NaN
18.8	1.224216314933294e-7	2.0805885584883914e-11	-6.002246321943429e-8	5.998272668805254e-8	-2.4389419518404874e-7	7.51214029548474e-8	-7.331560935811387e-8	2.2653e-5
18.8125	1.2527641956147718e-7	1.1296616778185587e-11	-6.234816138202665e-8	6.232635219422932e-8	-1.017585439503221e-7	6.824151165266461e-8	-6.788915259684693e-8	NaN
18.825	1.2597058257064075e-7	3.4887088298481945e-12	-6.295668531280237e-8	6.293588801632957e-8	2.8352482290096032e-8	6.156036547522618e-8	-6.138595231780432e-8	NaN
18.8375	1.246672470128269e-7	-3.95175295790859e-12	-6.200532175797686e-8	6.198670374978578e-8	1.4485284325439768e-7	5.5148195413812445e-8	-5.40680816518787e-8	NaN
18.85	1.1680470193158542e-7	-1.0644232886953076e-11	-5.967183578091816e-8	5.967112781579001e-8	2.4660593164238975e-7	4.431006567039115e-8	-4.61900035526727e-8	2.2933e-5
18.8625	1.1064336888641296e-7	-1.4918527538433996e-11	-5.6148355925727216e-8	5.6129877311622e-8	3.3170463730631403e-7	3.726485043486262e-8	-3.799669047221017e-8	NaN
18.875	1.0327232026547763e-7	-1.9852782954623216e-11	-5.16391348501198e-8	5.161318192303859e-8	4.0058826724006965e-7	3.0828548445955414e-8	-2.9714356647248118e-8	NaN
18.8875	9.490249367897832e-8	-2.47326153612859e-11	-4.634934735539542e-8	4.633600259328657e-8	4.534348857544319e-7	2.4987877026461285e-8	-2.1548228838710963e-8	NaN
18.9	7.599927884216369e-8	-2.7939583158582867e-11	-4.0481711604900316e-8	4.050688850125182e-8	4.907382530600239e-7	9.974001181790619e-9	-1.3679864000637184e-8	2.2332e-5
18.9125	6.586780833719218e-8	-2.7413988774928266e-11	-3.4232120711561936e-8	3.4221703063958473e-8	5.112986528766279e-7	5.058575323649052e-9	-6.270710040036151e-9	NaN
18.925	5.5536176301772724e-8	-2.8891151565706322e-11	-2.779088090840602e-8	2.7769784386739104e-8	5.180409360697966e-7	8.282632394041948e-10	5.497867850764407e-10	NaN
18.9375	4.517973304420404e-8	-3.05369850172835e-11	-2.132946130181982e-8	2.1323823560928845e-8	5.122464275236195e-7	-2.7809047479530213e-9	6.6789811436956855e-9	NaN
18.95	2.502380304030621e-8	-3.0433396897152526e-11	-1.500257597874954e-8	1.5036771783956767e-8	4.953239141523202e-7	-1.576981227957121e-8	1.2040935523036735e-8	1.9687e-5
18.9625	1.550118925703201e-8	-2.6919040834626005e-11	-8.946351787534442e-9	8.944543954601296e-9	4.669199536229958e-7	-1.7723192285965064e-8	1.6580413510122472e-8	NaN
18.975	6.5057580084471075e-9	-2.565394541042033e-11	-3.281459462650669e-9	3.270258879230215e-9	4.306642389446565e-7	-1.915904129590525e-8	2.0272719516411002e-8	NaN
18.9875	-1.8662520543058023e-9	-2.465060502698739e-11	1.8972732767535553e-9	-1.8960526347268266e-9	3.881563335057189e-7	-2.015432876187636e-8	2.3115265533039456e-8	NaN
19.0	-1.6441632417475783e-8	-2.2403355205590984e-11	6.515850826323272e-9	-6.486590474884856e-9	3.4095900687733804e-7	-2.7684910300212508e-8	2.5125682850846e-8	2.2402e-5
19.0125	-2.253831348530905e-8	-1.8040613010432843e-11	1.0520692304117664e-8	-1.0516265079894301e-8	2.893875119100679e-7	-2.7070199024738283e-8	2.633611573097801e-8	NaN
19.025	-2.7797110997877193e-8	-1.537453878270543e-11	1.387525073034623e-8	-1.3876386306204255e-8	2.363816842960273e-7	-2.621257227506636e-8	2.679858504772041e-8	NaN
19.0375	-3.220437746948973e-8	-1.2948251601278883e-11	1.6565217137569175e-8	-1.655987518430173e-8	1.8324208706504132e-7	-2.5173090812570147e-8	2.6577109277190657e-8	NaN
19.05	-3.847968954101787e-8	-1.0005640285480865e-11	1.8593176209855523e-8	-1.8576457670945608e-8	1.31136187488366e-7	-2.67223136194673e-8	2.5745235920309617e-8	2.145e-5
19.0625	-4.0386834255103635e-8	-6.471292788015955e-12	1.9976842467951236e-8	-1.9969722578345196e-8	8.071871650171365e-8	-2.461448493484755e-8	2.4382345747105543e-8	NaN
19.075	-4.1518042023101714e-8	-3.731218671803047e-12	2.0746589474727455e-8	-2.074074685192578e-8	3.354187543861605e-8	-2.252147269398397e-8	2.2574369375903457e-8	NaN
19.0875	-4.19183023948106e-8	-1.1403006085114012e-12	2.0945592933424925e-8	-2.093923866675328e-8	-9.703584303045605e-9	-2.047447734429895e-8	2.040877605818679e-8	NaN
19.1	-4.074274761006096e-8	1.3245274272257402e-12	2.062596515804889e-8	-2.0622804422740925e-8	-4.848103358170574e-8	-1.7598929441071336e-8	1.7972507920274344e-8	2.2452e-5
19.1125	-3.928945930864014e-8	3.1912621864058734e-12	1.9846666451657044e-8	-1.9840038439071244e-8	-8.212057487033883e-8	-1.5179150976311273e-8	1.535078034615939e-8	NaN
19.125	-3.734750110182401e-8	5.109381841546061e-12	1.8672417670218298e-8	-1.8663843508626417e-8	-1.1047551061177688e-7	-1.2938931041385191e-8	1.2624515595182616e-8	NaN
19.1375	-3.498611976436339e-8	6.985323672574116e-12	1.7170470415547848e-8	-1.716546953641261e-8	-1.3347549246454673e-7	-1.0879924619794354e-8	9.868809281684057e-9	NaN
19.15	-2.928539063233066e-8	8.352873329886633e-12	1.540894198459722e-8	-1.5415699295515102e-8	-1.5116914909631062e-7	-6.008895583807408e-9	7.151785811583455e-9	2.1e-5
19.1625	-2.6084489922965816e-8	8.530091245369037e-12	1.3455176818668397e-8	-1.345097812388123e-8	-1.6308945876344012e-7	-4.1528599433857e-9	4.535421044813172e-9	NaN
19.175	-2.273905298727839e-8	9.298358258519e-12	1.1375914089410734e-8	-1.1368268314394772e-8	-1.7006040392185386e-7	-2.5276436689472147e-9	2.071632900000095e-9	NaN
19.1875	-1.931227302173686e-8	1.0108183107988027e-11	9.232866534523228e-9	-9.23034439530585e-9	-1.7244188142505484e-7	-1.1149507923281558e-9	-1.9647845593047973e-10	NaN
19.2	-1.2447698852998016e-8	1.0319797489566566e-11	7.083031183471301e-9	-7.094162255380463e-9	-1.7065185566459369e-7	3.5203598969413177e-9	-2.2348058542839915e-9	2.0649e-5
19.2125	-9.114829784173095e-9	9.329909458054002e-12	4.977867331185766e-9	-4.976599883953161e-9	-1.6450507597641091e-7	4.416034050553435e-9	-4.016344269423968e-9	NaN
19.225	-5.909604017309735e-9	9.098086193598502e-12	2.9642360099834745e-9	-2.959629917330262e-9	-1.5520190815283127e-7	5.1205251239677534e-9	-5.52474106169118e-9	NaN
19.2375	-2.87115628823313e-9	8.949669815800519e-12	1.080600290969384e-9	-1.0805091987702024e-9	-1.4327076980466038e-7	5.659432940379413e-9	-6.7516262172178974e-9	NaN
19.25	2.5775165351542832e-9	8.334060657973645e-12	-6.414637134920991e-10	6.309937343969986e-10	-1.29239650368156e-7	8.666984619901397e-9	-7.696094621189527e-9	2.1311e-5
19.2625	4.938193986810476e-9	6.891359462737452e-12	-2.177290856424667e-9	2.176228403363368e-9	-1.131674137211293e-7	8.646671096945831e-9	-8.362713686785103e-9	NaN
19.275	7.032835853075634e-9	6.075669240659754e-12	-3.5079784957480187e-9	3.5091226044799097e-9	-9.612049099060177e-8	8.521978780107016e-9	-8.763709445299473e-9	NaN
19.2875	8.85055931905507e-9	5.344399230748799e-12	-4.622570318417563e-9	4.6210341392984e-9	-7.857020158206625e-8	8.315175662024115e-9	-8.916205159118022e-9	NaN
19.3	1.1637113580622684e-8	4.3805176764212945e-12	-5.5162362904134205e-9	5.509527594875791e-9	-6.09491138831405e-8	9.2969399076702e-9	-8.841412487154139e-9	2.0228e-5
19.3125	1.2608548327906892e-8	3.0984987020489105e-12	-6.189764365684965e-9	6.18750765896416e-9	-4.345788566990852e-8	8.680850723777976e-9	-8.563205408919159e-9	NaN
19.325	1.3307487180604154e-8	2.158106515339159e-12	-6.648639524604203e-9	6.647143980906814e-9	-2.6736052355013278e-8	8.05061792215803e-9	-8.108714842980872e-9	NaN
19.3375	1.3745079784009215e-8	1.275977840291465e-12	-6.903471348220286e-9	6.9013533869620605e-9	-1.1067640428855865e-8	7.419243699347659e-9	-7.506384397072847e-9	NaN
19.35	1.3896009095247112e-8	3.893745126427999e-13	-6.968549066806526e-9	6.966444845124672e-9	3.314958163028323e-9	6.757186425644967e-9	-6.7852271322124575e-9	2.3614e-5
19.3625	1.3645410249223233e-8	-3.7966419706116286e-13	-6.861144801539263e-9	6.858819940696349e-9	1.6181616328703426e-8	5.945146259434305e-9	-5.974224914727229e-9	NaN
19.375	1.320464850576627e-8	-1.1032517136088113e-12	-6.601034793702351e-9	6.5982789515015026e-9	2.7376667974268768e-8	5.182782819602792e-9	-5.101687768908143e-9	NaN
19.3875	1.2595816493302916e-8	-1.8042849662419608e-12	-6.209636452345751e-9	6.207808931843662e-9	3.682946921203095e-8	4.472875162433645e-9	-4.194464614919304e-9	NaN
19.4	1.0965959530639298e-8	-2.358379095741165e-12	-5.7092691230673796e-9	5.710860758802455e-9	4.4513075266031413e-8	2.9404188580032095e-9	-3.2774793109260715e-9	2.4286e-5
19.4125	9.991539336729138e-9	-2.545803674207748e-12	-5.122554800850389e-9	5.1209238116812044e-9	5.0251102535870415e-8	2.2575581931826727e-9	-2.373863539720289e-9	NaN
19.425	8.941507983893988e-9	-2.8969434242829006e-12	-4.472382204613439e-9	4.469673376990223e-9	5.425547206357681e-8	1.6505500595977707e-9	-1.5037075708480248e-9	NaN
19.4375	7.8381332146233e-9	-3.2561726850979242e-12	-3.780469535525379e-9	3.779413629799617e-9	5.661827732964336e-8	1.1145691636822286e-9	-6.842811357791138e-10	NaN
19.45	5.555327753825709e-9	-3.4156006877405663e-12	-3.0673241089472117e-9	3.0708399296291567e-9	5.7456209089196387e-8	-5.032350484416605e-10	7.009950058024553e-11	2.7362e-5
19.4625	4.414623922770248e-9	-3.161083672615053e-12	-2.351897563326392e-9	2.351240986549818e-9	5.668426076806128e-8	-8.841986237187575e-10	7.474986021041987e-10	NaN
19.475	3.29764671711765e-9	-3.1557840030063895e-12	-1.651852504729056e-9	1.6500352663665031e-9	5.468869520033952e-8	-1.1962006996665088e-9	1.3396134045853903e-9	NaN
19.4875	2.219703856123106e-9	-3.176150766408604e-12	-9.822043463739327e-10	9.81991244512266e-10	5.163933903717313e-8	-1.447533018322163e-9	1.8409592895198648e-9	NaN
19.5	2.329258900607022e-10	-3.025444340130259e-12	-3.5575324487582894e-10	3.5941706432104627e-10	4.771024209406947e-8	-2.6074237631519563e-9	2.248742836821418e-9	2.3945e-5
19.5125	-6.546665241632851e-10	-2.561234140123834e-12	2.1698381772849565e-10	-2.16791137525059e-10	4.2903484233072225e-8	-2.6688565667579823e-9	2.562181608933007e-9	NaN
19.525	-1.460759877047591e-9	-2.3232718734456965e-12	7.27392181520655e-10	-7.280458379192441e-10	3.759722420568117e-8	-2.687769697823768e-9	2.7833607611631477e-9	NaN
19.5375	-2.1794861602854713e-9	-2.1143772274001006e-12	1.1696341461890154e-9	-1.1692254248588872e-9	3.195843629612791e-8	-2.672099422825235e-9	2.9162866090472125e-9	NaN
19.55	-3.340375212215148e-9	-1.8076523686818354e-12	1.5400437507885305e-9	-1.537446736762562e-9	2.6143580856556196e-8	-3.1623946799935083e-9	2.9666291569209675e-9	2.6079e-5
19.5625	-3.779539984895814e-9	-1.3530702488356376e-12	1.8369910776507348e-9	-1.8363012611449424e-9	2.0211333201847063e-8	-2.994228050246919e-9	2.9411874761792484e-9	NaN
19.575	-4.125117125204359e-9	-1.037748468512908e-12	2.0605473208765814e-9	-2.060228275806742e-9	1.4414371130618636e-8	-2.8144361481897864e-9	2.848213897613894e-9	NaN
19.5875	-4.379309353937803e-9	-7.444947838993299e-13	2.212763624814464e-9	-2.2120759399425004e-9	8.864740670219455e-9	-2.6281999288467146e-9	2.6966817632478306e-9	NaN
19.6	-4.628354723189305e-9	-4.3264928726717407e-13	2.2971442329476554e-9	-2.2960737583780855e-9	3.6576253929929904e-9	-2.522477485246855e-9	2.496023946528369e-9	2.4105e-5
19.6125	-4.633157673592457e-9	-1.288321771703426e-13	2.318420037537907e-9	-2.317622547446325e-9	-1.1297328262406268e-9	-2.25678901918162e-9	2.2558638196118374e-9	NaN
19.625	-4.56616088133829e-9	1.371632408994831e-13	2.2823502577028264e-9	-2.2814930659399415e-9	-5.407439130446458e-9	-2.003480980615133e-9	1.9858863934755353e-9	NaN
19.6375	-4.4341734165710085e-9	3.9270422719993127e-13	2.195520965196471e-9	-2.194868370420355e-9	-9.13516141162701e-9	-1.7642766527460492e-9	1.695479546584745e-9	NaN
19.65	-4.004583954836551e-9	6.088333472182049e-13	2.065037155251505e-9	-2.065310450128179e-9	-1.2288246222090594e-8	-1.3002847011596615e-9	1.3935529899872266e-9	2.4356e-5
19.6625	-3.7222831337262623e-9	7.169955804943065e-13	1.898308578788155e-9	-1.8976936844918225e-9	-1.4801786969299535e-8	-1.054896526830864e-9	1.0885293301701145e-9	NaN
19.675	-3.4053203586008533e-9	8.660456175884266e-13	1.7030042495665461e-9	-1.7020656016464823e-9	-1.6721475287049656e-8	-8.337380420277886e-10	7.879582859544344e-10	NaN
19.6875	-3.061369759924573e-9	1.0155984996256e-12	1.4865991957744899e-9	-1.486177021176551e-9	-1.8066943229785378e-8	-6.357116907991822e-10	4.985174579482837e-10	NaN
19.7	-2.322095541791648e-9	1.1001264995279386e-12	1.2563083030826627e-9	-1.2573782451415868e-9	-1.886774161033166e-8	-8.359473291281468e-11	2.259417037767895e-10	2.2252e-5
19.7125	-1.940729774744157e-9	1.0452859795217614e-12	1.0189482699819993e-9	-1.0186487970923332e-9	-1.9087696697426697e-8	7.047925061436453e-11	-2.4811955700326223e-11	NaN
19.725	-1.5601320335821538e-9	1.070090679206618e-12	7.8100704920652e-10	-7.803130843592902e-10	-1.8847125852398712e-8	2.0023159510186937e-10	-2.4999646223850605e-10	NaN
19.7375	-1.1861068858153317e-9	1.1024424810082435e-12	5.481690777093992e-10	-5.480325343349042e-10	-1.8198847757211248e-8	3.0826573189455753e-10	-4.4683780972597724e-10	NaN
19.75	-4.781161796783367e-10	1.0735901660192653e-12	3.254290966209997e-10	-3.2668285249073645e-10	-1.7198661419854147e-8	7.428970666448154e-10	-6.135106384612902e-10	2.3214e-5
19.7625	-1.5279044146400897e-10	9.290055694403115e-13	1.17048015968406e-10	-1.170510734894566e-10	-1.584077748153902e-8	7.879810610654766e-10	-7.489114288346763e-10	NaN
19.775	1.4871732244423585e-10	8.642420754155112e-13	-7.332414233390956e-11	7.363674238442823e-11	-1.4256348543310893e-8	8.16410704311974e-10	-8.529837960854236e-10	NaN
19.7875	4.236760086302235e-10	8.092590871460872e-13	-2.4298631500781187e-10	2.428916817520273e-10	-1.2503230196738478e-8	8.309522971085971e-10	-9.264015991737307e-10	NaN
19.8	8.861482223824023e-10	7.150304538909629e-13	-3.8999041306829003e-10	3.890141632885096e-10	-1.0636749640195116e-8	1.0502450403840389e-9	-9.704898102858424e-10	2.5588e-5
19.8125	1.0712634899070742e-9	5.573812868746167e-13	-5.131096918140436e-10	5.129087025854961e-10	-8.67293363781508e-9	1.0093473364879623e-9	-9.870290747860538e-10	NaN
19.825	1.224973958769641e-9	4.5430721140948865e-13	-6.117196952385482e-10	6.116822384949996e-10	-6.708387320158924e-9	9.621278609229055e-10	-9.784074119970208e-10	NaN
19.8375	1.3474369773228106e-9	3.5937445576160746e-13	-6.859390358832287e-10	6.857224799989109e-10	-4.785895349327281e-9	9.105810554889184e-10	-9.473514257621356e-10	NaN
19.85	1.5015475470655212e-9	2.5210254580786074e-13	-7.364416606052823e-10	7.359580463162917e-10	-2.9428955529657304e-9	9.186200695034476e-10	-8.96836336545085e-10	2.2693e-5
19.8625	1.5356624477993108e-9	1.3595392564452408e-13	-7.643854573747769e-10	7.641181954943383e-10	-1.2046658322933706e-9	8.341868755842278e-10	-8.299732609930426e-10	NaN
19.875	1.5433627595288946e-9	4.0441822032734575e-14	-7.713335831813552e-10	7.710778774967187e-10	3.8559689293151774e-10	7.52233843599737e-10	-7.49998580683129e-10	NaN
19.8875	1.5266548923506578e-9	-5.0593420053485677e-14	-7.592208020241144e-10	7.589928928125323e-10	1.8086105886341916e-9	6.736142489291475e-10	-6.601221806338632e-10	NaN
19.9	1.4290627299862764e-9	-1.323572054627173e-13	-7.302308238456286e-10	7.302247594895743e-10	3.0505942262127456e-9	5.402070707336393e-10	-5.634589417899443e-10	2.679e-5
19.9125	1.3530607989741183e-9	-1.8431663530261734e-13	-6.86721452260595e-10	6.864955358418067e-10	4.088219180692251e-9	4.5397786573631453e-10	-4.6300622063063035e-10	NaN
19.925	1.2623179042874037e-9	-2.445098393872953e-13	-6.311974597721099e-10	6.308795086852467e-10	4.927127570683594e-9	3.7522776192661005e-10	-3.6152986815454354e-10	NaN
19.9375	1.1594186505992503e-9	-3.040578733768234e-13	-5.661729317980539e-10	5.66009972018519e-10	5.569616021197073e-9	3.0378864547848356e-10	-2.6153762952641237e-10	NaN
19.95	9.273488010349028e-10	-3.4307205920640136e-13	-4.94130362175996e-10	4.944401970535506e-10	6.021835684187116e-9	1.1977314840362213e-10	-1.6524651298465494e-10	2.0919e-5
19.9625	8.030970780561501e-10	-3.3632021110850313e-13	-4.1746730957057225e-10	4.1734035702398637e-10	6.2691517457279986e-9	5.976083025430787e-11	-7.462672825752247e-11	NaN
19.975	6.764630551058244e-10	-3.541672188129317e-13	-3.3851178163305147e-10	3.382539293214592e-10	6.347523609446666e-9	8.137898093138571e-12	8.744027994958475e-12	NaN
19.9875	5.495902702358194e-10	-3.740932503067366e-13	-2.593599442152005e-10	2.5929146381062435e-10	6.272705405688633e-9	-3.588187467061385e-11	8.361643170035426e-11	NaN
20.0	3.028418509295328e-10	-3.726050470531937e-13	-1.819019655945651e-10	1.8232104900203156e-10	6.061998586461569e-9	-1.9470312456850038e-10	1.4906820705786755e-10	2.3374e-5


==> data/scenario435.dat <==
t delta s psi beta omega alphaf alphar tdaqp 
0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2913e-5
0.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1541e-5
0.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.8363e-5
0.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5979e-5
0.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0248e-5
0.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.9305e-5
0.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2142e-5
0.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3203e-5
0.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.097e-5
0.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0258e-5
0.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5939e-5
0.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.11e-5
0.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3815e-5
0.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.084e-5
0.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3975e-5
0.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.6248e-5
0.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.2181e-5
0.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3524e-5
0.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0669e-5
0.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.2712e-5
0.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2733e-5
1.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.136e-5
1.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1381e-5
1.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2613e-5
1.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2993e-5
1.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2733e-5
1.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.6531e-5
1.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1701e-5
1.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.622e-5
1.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.6019e-5
1.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3745e-5
1.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2733e-5
1.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.219e-5
1.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2733e-5
1.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0509e-5
1.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2432e-5
1.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0358e-5
1.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.091e-5
1.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0509e-5
1.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1721e-5
1.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2933e-5
2.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9577e-5
2.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4396e-5
2.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2152e-5
2.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2392e-5
2.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1691e-5
2.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1371e-5
2.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0559e-5
2.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1891e-5
2.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3866e-5
2.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2011e-5
2.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0659e-5
2.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2462e-5
2.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4386e-5
2.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3234e-5
2.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3063e-5
2.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3364e-5
2.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.11e-5
2.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.124e-5
2.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.9564e-5
2.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2182e-5
3.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2352e-5
3.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2943e-5
3.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2813e-5
3.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3795e-5
3.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0619e-5
3.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1872e-5
3.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3434e-5
3.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.0267e-5
3.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4987e-5
3.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2132e-5
3.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3705e-5
3.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4045e-5
3.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9557e-5
3.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.0377e-5
3.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4737e-5
3.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2332e-5
3.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2933e-5
3.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3744e-5
3.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.067e-5
3.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3896e-5
4.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2583e-5
4.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2783e-5
4.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.7601e-5
4.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2002e-5
4.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3845e-5
4.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1871e-5
4.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0149e-5
4.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2632e-5
4.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3685e-5
4.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.7872e-5
4.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.11e-5
4.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3044e-5
4.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.9988e-5
4.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.7	-0.13962634015955244	0.0	0.0	0.0	0.0	-0.13962634015955244	0.0	0.000141007
4.7125	-0.15016218780535276	-0.001036022589302402	-0.0006634687061314046	-0.006225263106637329	-0.1320118906378858	-0.13707230638554538	-0.0009913869149004266	NaN
4.725	-0.15967876481149082	-0.004655849678518792	-0.0029645389005305686	-0.01088576171890394	-0.2622574028492946	-0.13515561814442356	-0.003450976303524164	NaN
4.7375	0.11107409072973375	-0.010277605628316581	-0.006476270296874931	-0.0062014443240843205	-0.23025530661703186	0.12924881099790372	-0.006385845770980086	NaN
4.75	0.08748992096917818	-0.014067857089307993	-0.008669349124776519	0.002379819077603448	-0.0934487644486561	0.08996943764290485	-0.007488351534129981	0.000189789
4.7625	0.144836658784842	-0.01581780776247847	-0.009372520222712087	0.007623973230073326	0.008760413419218696	0.13675714405696932	-0.007145070629822704	NaN
4.775	0.15555710877984455	-0.015503249898131349	-0.008572327906656622	0.013340376888455316	0.14715028867916713	0.13456491688007255	-0.005296161107327514	NaN
4.7875	0.16520268498252055	-0.012728728802571957	-0.006053249820206114	0.01746116508921321	0.2830430295909978	0.13302328235457545	-0.001988146138238665	NaN
4.8	0.1813150748825507	-0.0074294206211551785	-0.0018487380908895823	0.020098650801327705	0.41519392158601653	0.13962634015875014	0.0025986169120411975	0.000245985
4.8125	0.18782250540952766	0.00048510481976907845	0.003991433620016706	0.02143720769483214	0.5437872422511442	0.13810836111763602	0.008289828214897071	NaN
4.825	0.19333501530782582	0.011131515080803397	0.011406003421692354	0.021510392803493015	0.6662334464630078	0.13718048328825638	0.01491036893648474	NaN
4.8375	0.19788767383151318	0.02463864854212554	0.02031753395676927	0.020446670044988912	0.7817997645324105	0.1367874160308389	0.022291717082782856	NaN
4.85	0.20427618418702262	0.04115078593808318	0.030638717468178346	0.018374971202759657	0.8899014005714899	0.1396263401545455	0.030272972028481785	0.000392993
4.8625	0.20620270496505694	0.060824417731845215	0.04227433785496349	0.015442486687759136	0.9904662048960851	0.13925597562270137	0.038702999179893505	NaN
4.875	0.2073494430503734	0.08382603089918196	0.055123684410293854	0.01173842671740083	1.0824962448877187	0.1393212115988112	0.04743803466979445	NaN
4.8875	-0.07357933968610669	0.10969160168834535	0.06867347556691986	-0.0005546818720775205	1.0054168250668643	-0.12530633271750613	0.0555174683090661	NaN
4.9	-0.11484419890668324	0.13465939969629281	0.08030676265366313	-0.01593539960641106	0.8182467215758298	-0.14145762882221533	0.06066622038588976	0.00020148
4.9125	-0.13325347628194809	0.15822889452796274	0.08955943001787134	-0.028912053326017026	0.6235615217527088	-0.1367666220870719	0.06300008318183177	NaN
4.925	-0.15013160969116265	0.18043392869510824	0.09638110646562126	-0.039364803795520674	0.4280998278055169	-0.13302799694152886	0.06276759438222226	NaN
4.9375	0.11512188768901288	0.20190670893049628	0.10117012534459832	-0.03950311378390186	0.39411413585118193	0.13413106640865327	0.061048019877099804	NaN
4.95	0.10772628366161582	0.22526637101486668	0.10564237673001765	-0.0450603977586953	0.2530856816923914	0.13962622597230678	0.05889574835787936	0.000556201
4.9625	-0.1657713767545749	0.24946621140036726	0.10917534939051342	-0.041600677109891675	0.27240309064731066	-0.13833566035834338	0.05649204606527799	NaN
4.975	-0.1792629033713149	0.27419856456328456	0.11163442424103542	-0.04818712152628591	0.08322107481279273	-0.1354032777352942	0.052736540282718576	NaN
4.9875	0.08998468613554292	0.29798716108156403	0.11215721368849692	-0.04471075521908403	0.059180185718004985	0.13161807169729067	0.047945938705001634	NaN
5.0	-0.19252679798930145	0.3233979942238116	0.11250417940052565	-0.04695714026850717	-0.06928330915096775	-0.14196692564494395	0.043169652701587596	0.000323672
5.0125	-0.20230000963758457	0.347241806090169	0.11074815656042321	-0.05014600357414015	-0.24546808008942395	-0.13938966589879437	0.03672708186258497	NaN
5.025	-0.21069986879576477	0.3691897547909797	0.10683025375212231	-0.0515150776866882	-0.41424985914934476	-0.13764379843331065	0.028869418719857355	NaN
5.0375	-0.21778174757387905	0.38909392887511607	0.10084402950616872	-0.051236155862213376	-0.5745042434750361	-0.1366713710509638	0.01982992388557807	NaN
5.05	0.07361288399312711	0.4080398698032803	0.09370405339687216	-0.039281959693746905	-0.5140672441562549	0.13962634038299926	0.011179617013204971	0.000828916
5.0625	0.08915100691764671	0.42954771321795165	0.08788620412990386	-0.02623924556321591	-0.3918797933144105	0.13576800173321196	0.0048164835286948066	NaN
5.075	-0.17816137401887241	0.45349152789709535	0.08347936261291361	-0.02053701348435169	-0.3727841860727174	-0.1382395828587394	0.0001581446457098075	NaN
5.0875	-0.18555299094694122	0.4760397287609761	0.07815143558907651	-0.022320115136848073	-0.505740706079918	-0.13693435909393742	-0.005327043462187441	NaN
5.1	-0.17661418663015802	0.49713425025610586	0.07199553913280081	-0.012539409304829592	-0.4209226023643756	-0.14218680200238087	-0.010471026291089607	0.000409644
5.1125	-0.18300474842238032	0.5182819854248167	0.06611088208074446	-0.014339563748467217	-0.5441871549478366	-0.1403674526166256	-0.01540933405534785	NaN
5.125	-0.18843082061845762	0.5365161306967534	0.05871614998420695	-0.014884501514632328	-0.6617500922975197	-0.13913531430435427	-0.02129117019763208	NaN
5.1375	-0.19293892882967684	0.551728029967366	0.04988327682118691	-0.0142989003678035	-0.7728803003263224	-0.1384502528449046	-0.02795188938336879	NaN
5.15	-0.19936167758520626	0.5637927667411069	0.03969397256039334	-0.012708068706656023	-0.8769921030051154	-0.14105001952228424	-0.03523416625762362	0.000391119
5.1625	-0.2013232470116885	0.5725721659380462	0.028237703828970617	-0.010257576676162629	-0.9740469661581556	-0.14041522809530177	-0.042990324140483205	NaN
5.175	-0.20257383327674439	0.5779170981037929	0.015609424298708	-0.007031833670609475	-1.063012942106971	-0.14026532661657243	-0.05107954049790493	NaN
5.1875	-0.20312655591121373	0.5796736629102325	0.0019100126737957818	-0.0031535856559505825	-1.143753184114485	-0.1404978046813099	-0.05937158840897459	NaN
5.2	-0.2022579554789576	0.5776831157679129	-0.012757063006704015	0.0012635754314790546	-1.2161556425474345	-0.14028143749797006	-0.06774675055740546	0.000404875
5.2125	-0.2010015094399664	0.5717850047387708	-0.028286767016204813	0.006120091580909847	-1.280038463928799	-0.14055960089657868	-0.07609552760901751	NaN
5.225	0.05168017931238945	0.5620092890883246	-0.04445204176027127	0.016197727501480384	-1.239204738711702	0.09992109822391756	-0.08394091988438675	NaN
5.2375	0.09935005376387834	0.5515948445926133	-0.05897875009222507	0.0323279674625556	-1.0367449759584857	0.12093282505116401	-0.08900335948161947	NaN
5.25	0.14165075358328716	0.5418987129915539	-0.07085554019150041	0.04613162753520375	-0.8204768744536556	0.1381839235196735	-0.09098436333867024	0.000442356
5.2625	0.1603068906662923	0.5329481429278217	-0.08000033976806564	0.05737911835857478	-0.5991823050521918	0.1340852521704315	-0.09013441770142794	NaN
5.275	0.17736384663734633	0.5247831493556431	-0.08639453456316278	0.06597979992103024	-0.3796547054404895	0.13112609139922154	-0.086734257151777	NaN
5.2875	-0.0868573849927008	0.5168485211885514	-0.09046596148749057	0.064205670135475	-0.32345691629675116	-0.13424329548074476	-0.0818879815596974	NaN
5.3	0.19884052376274478	0.5066049001870069	-0.09395732875558813	0.06772686907307725	-0.16370594661425053	0.13962636391360855	-0.0766761274879896	0.001716924
5.3125	0.2108883318906542	0.49723061292274756	-0.09495744128642802	0.07184839757521828	0.04351901028797687	0.13677694578046112	-0.06946935834614222	NaN
5.325	0.22133370757565443	0.4890747359058062	-0.09341180495860253	0.07382319200993974	0.2426781910768826	0.1348912496297168	-0.06055678423107016	NaN
5.3375	0.23022111654546798	0.48231061253410057	-0.08942245975726572	0.07384647388010182	0.43238617604006896	0.13389056151128256	-0.050209362923244724	NaN
5.35	0.24354124968022778	0.47714055718934256	-0.08310992509439052	0.07211694188146456	0.611499434261833	0.1396263372171479	-0.038688306141817695	0.001568383
5.3625	0.24810109520067455	0.4737906311010397	-0.07461001650351125	0.06887993049665482	0.7799880662384469	0.1386617852596205	-0.026240582875619728	NaN
5.375	0.25135520872706985	0.47250807442511294	-0.06406922619157544	0.0642583812380214	0.9357474330533672	0.13843796097027336	-0.013104188231104	NaN
5.3875	-0.027160955173224657	0.47291638439126576	-0.05205228682553603	0.05053151587039301	0.918380973470384	-0.12544828166407762	-0.00032668932067868306	NaN
5.4	0.23494400738374202	0.47261306253085905	-0.04042044147150675	0.04344666834071261	0.9975190832087804	0.13962634671617283	0.011084374874700709	0.001192232
5.4125	0.23580631406469735	0.47490334051483657	-0.027343907124249348	0.038189355829160124	1.116590950087816	0.1395542288309708	0.022850949442307145	NaN
5.425	-0.045781348343052274	0.48000389740683436	-0.012974716350357433	0.02663044107786035	1.1157558430543075	-0.13043109325973662	0.03436421167577512	NaN
5.4375	0.21358781349292671	0.4850378927227403	0.0005551625519747234	0.016671397830903687	1.1084064842287606	0.13927927848212746	0.04392148997360189	NaN
5.45	0.19232772106951582	0.49163699646990977	0.014044086811727589	0.0015803792649276929	0.9830961864523592	0.13962634010906544	0.052162212261134606	0.000553626
5.4625	-0.0888465569388969	0.4989552406472423	0.02673534955404695	-0.00415993643000204	1.0073256808379885	-0.13706755591247027	0.05922707364914541	NaN
5.475	-0.1094584006915768	0.5068646609156354	0.038369431678574775	-0.019506787312151507	0.8137428905541555	-0.13226624368824139	0.06399139866244534	NaN
5.4875	-0.12855543686545556	0.5134179907910996	0.047565283407920746	-0.03220286007353155	0.6170508053196835	-0.12843921866854757	0.0659349707643409	NaN
5.5	-0.16213044667074886	0.5186585655299455	0.05428829257059625	-0.042365145267770986	0.4197495278761202	-0.14159227685253611	0.06531145279166556	0.000204927
5.5125	-0.17662400669098632	0.5225784579484065	0.05853616646051447	-0.05027671976875826	0.2212574926491866	-0.13785267653998576	0.062372129366913796	NaN
5.525	-0.18956957631990842	0.5251132233023295	0.0603291684996316	-0.05590412945425785	0.02700455984860127	-0.13506968397777785	0.05738037872598139	NaN
5.5375	-0.20098249937041857	0.5261705655784561	0.0597220467862953	-0.05941332408363855	-0.16127182353510267	-0.13318304046295468	0.0505971310637196	NaN
5.55	-0.2194605311492422	0.525622042758697	0.05679225321395884	-0.06098121152498377	-0.34212244594387126	-0.1406889524351771	0.04227851781338548	0.000173879
5.5625	-0.22657013972549966	0.5233075251898283	0.051636427074361335	-0.06085917661717586	-0.5156653945803142	-0.13889636259014745	0.03266946838011868	NaN
5.575	-0.2323551416443091	0.519036612851542	0.044365084075642755	-0.059128033116460456	-0.6789565986200837	-0.13792136539960428	0.022011739058562546	NaN
5.5875	-0.17734629331977803	0.5127387061881438	0.035192832508124786	-0.05429601027705604	-0.7973067896116708	-0.0815903299829151	0.010709905778284706	NaN
5.6	-0.2175325718211646	0.5059933382700417	0.02541019176891476	-0.03982736075607418	-0.7198870549753071	-0.14027108420637444	0.0004735350840907246	0.000147899
5.6125	0.058770084861353995	0.4995226490088337	0.015743146623695636	-0.03452056569375703	-0.7971280131042798	0.13474130723653358	-0.009055765689276934	NaN
5.625	0.0773151583388514	0.4933980222187374	0.006473976853919864	-0.01916692870986821	-0.6555509512541781	0.13057073651393686	-0.016669856625360188	NaN
5.6375	0.09477701266868517	0.48949838157563796	-0.0009911446368657503	-0.005969770096165028	-0.5076205641028038	0.12714305209819599	-0.02178015407478824	NaN
5.65	0.10514094917381803	0.4864702502021282	-0.007380024810630693	-0.0050418090320456035	-0.5662229385236365	0.13962635100909274	-0.02591171160724652	0.001435281
5.6625	0.12114797557860464	0.4826350204512315	-0.013664688491797649	0.006656029696924113	-0.4077092905193925	0.13569282898868895	-0.0289441375786509	NaN
5.675	0.13593295221028975	0.48079520769852735	-0.01796441360378378	0.01624363757780373	-0.24736101106642072	0.1325520872079399	-0.029766039516101395	NaN
5.6875	0.14947748551226037	0.4809343132327201	-0.02025830150975064	0.023819037505893113	-0.08712778275736704	0.13018909270975035	-0.028582022963295844	NaN
5.7	-0.10746820358100416	0.48307577142815805	-0.02055078436697224	0.02949475454326974	0.0712405922048013	-0.14066746891892357	-0.025600268836073935	0.00016921
5.7125	0.16149368769052688	0.485199118865765	-0.02020098109387115	0.023823598929013833	0.017480607910114337	0.1367610971501871	-0.022867992363260915	NaN
5.725	-0.10816106921981312	0.48719973471461253	-0.019349328243168082	0.02313456947120423	0.0635394343733939	-0.13459968927843383	-0.019661080392125364	NaN
5.7375	0.16044943256666075	0.4880827696918957	-0.018708357801864865	0.023008043010690364	0.11059025419230381	0.1316906963379706	-0.016962442448177757	NaN
5.75	0.1587860614753129	0.4893413331714759	-0.017390734688705244	0.016738266453407674	0.046566444022113795	0.1396263399327553	-0.014192634180198787	0.000994369
5.7625	0.1688554749444682	0.4900293321849084	-0.01607438711662262	0.02164378456915749	0.1923369898683923	0.13721016690215432	-0.011129362456352047	NaN
5.775	0.17779853595698786	0.49306750668772553	-0.012958425898082888	0.024929295401548868	0.334313065965458	0.13548496112523517	-0.00665351446210383	NaN
5.7875	0.16134693803185549	0.4984880403738816	-0.008126500843418285	0.026034501461766446	0.4574632707187111	0.11152434649271606	-0.0010265093291435719	NaN
5.8	-0.10554597632973828	0.5049127564962697	-0.0025961827252805833	0.016228013352263523	0.37274169421057957	-0.14115655778095193	0.004148532597914825	0.000200419
5.8125	-0.11964472350264954	0.5090219890797573	0.0013714187149910996	0.005645886591336493	0.23447371690794716	-0.13748324337319928	0.007172009932964617	NaN
5.825	-0.13266351895736955	0.5106853951175699	0.0036068051836181886	-0.003065771959538914	0.09444086265952269	-0.1345086718561258	0.008228539118259487	NaN
5.8375	-0.1446085942365317	0.5099277714126129	0.004089779336749055	-0.00999316509866412	-0.04563199310134847	-0.13224256549659746	0.007498616142457071	NaN
5.85	-0.165242905881533	0.5067378891740887	0.002822398496533174	-0.015236273428502227	-0.18421692441654736	-0.1404273523833703	0.005165748227064306	0.000172305
5.8625	0.10600824142635665	0.5010720738980661	-0.00017325481535882285	-0.016168176236622506	-0.2672937641992955	0.1360756934013425	0.001556117127061019	NaN
5.875	0.11940005170142227	0.49596535878452813	-0.00286893593791306	-0.0066519997055871066	-0.13694372645093827	0.13317312518245816	-0.0008342573403975189	NaN
5.8875	0.13178648140385457	0.4933997650494065	-0.0039257785668023685	0.001133451284386578	-0.005073365421722851	0.1309168451213976	-0.0014107952607740938	NaN
5.9	0.13234192046649398	0.49210911145589453	-0.0041318302291325285	-0.0029110598142990554	-0.08410308088907355	0.13962634048702485	-0.0016865752743036315	0.000910591
5.9125	0.14369260402740877	0.49048841320456144	-0.004511182143129373	0.0042422592101785655	0.049734081438958716	0.13686417258240435	-0.0015234627581821561	NaN
5.925	0.15401029258658613	0.4914014795250434	-0.003226584733950731	0.009763053002537846	0.18256914466195442	0.13475364406162665	0.00021739357231566163	NaN
5.9375	0.16329615958677632	0.49488189921216336	-0.00029193039265625715	0.013750437295463247	0.31303956727934446	0.13326766479278715	0.0033623923824742472	NaN
5.95	-0.11729502245532723	0.500076964889031	0.0036751162483199037	0.008896041896098054	0.28637591496793013	-0.14108261192975766	0.006759174788815461	0.000424091
5.9625	-0.13052445912802293	0.5038050915185117	0.006550521325751364	-0.0004981746046749016	0.14581656229454537	-0.13760874576266438	0.008469480010110048	NaN
5.975	-0.14271203775130012	0.5051126237599841	0.007671079389451462	-0.00806567345825324	0.004740214120682363	-0.13489285542732235	0.00832480516351721	NaN
5.9875	-0.15376752253530643	0.5040006491556365	0.0070318298913627925	-0.01390278653585836	-0.13525563596274184	-0.13283144292938548	0.00650881176989514	NaN
6.0	0.11999172236892493	0.5011886559807889	0.0051306862789776446	-0.012018591697055377	-0.1464620402398173	0.1396263401584508	0.004012000163945366	0.000455631
6.0125	-0.14827481226484718	0.4996659382913706	0.003943447283129415	-0.006632942570900758	-0.07243554669142058	-0.13787522126599255	0.0026731326851031	NaN
6.025	0.1217796507851895	0.4978556859701187	0.0025005711395445817	-0.0064009237729181784	-0.09964284041794055	0.13336200225984057	0.000953781830070762	NaN
6.0375	0.13379906297044566	0.4974130212271358	0.0019014108939823969	0.0010298820971439977	0.0304389996441342	0.1311863528918067	0.0006341165500686717	NaN
6.05	-0.12571786476513497	0.49954081180599713	0.002933687380077853	0.006847406935568005	0.16020777516586268	-0.14089607600932783	0.0019106181068324866	0.000426856
6.0625	-0.13776998866737636	0.5021834233816359	0.004257150093873287	-0.0012703518519151765	0.02481563992477697	-0.1377900500915496	0.002626940167802984	NaN
6.075	-0.14875927871218672	0.5022931441524136	0.00389414666535277	-0.007681016446636452	-0.11023462935920164	-0.13534606153887177	0.0016548567083334298	NaN
6.0875	0.06409279056589821	0.5003567405185209	0.0021725360640920803	-0.006192555276597001	-0.11644566683902956	0.07634052051812476	-0.00017314117726994777	NaN
6.1	-0.058249855851484816	0.49970173999020306	0.0012675871226209738	0.000907651280304332	0.0038043711769451642	-0.0593553344329903	-0.0006996789892979964	0.000486489
6.1125	-0.14404597210748088	0.5000720014299161	0.0010365897219967292	-0.0026417173400577953	-0.06741149250885736	-0.1378988571569625	-0.0010434442504264068	NaN
6.125	0.1259938037570314	0.49864086868109986	-0.0003250610985676643	-0.002669306658644982	-0.09101808244028624	0.13339605070257127	-0.002306348514757332	NaN
6.1375	-0.1422814354553633	0.49788254646824104	-0.001205106828360313	-0.00342631766416728	-0.11753855168381801	-0.13274311310363746	-0.00299912316121477	NaN
6.15	0.13962311483019363	0.49634365854464313	-0.002514993240788674	0.0018170943272389217	-0.03500614143267083	0.1396263398574536	-0.003730763392224927	0.000597849
6.1625	0.15049506438203986	0.4970890335507101	-0.0022704620405575183	0.008267277134810555	0.10072272305856728	0.13699020564818382	-0.0027611016076088775	NaN
6.175	-0.12019842149142207	0.5001328883082359	-0.00047808980336486916	0.007639741093768873	0.1269399446977749	-0.13443903970947524	-0.0007003574502905128	NaN
6.1875	-0.13245061903065183	0.5017929221723834	0.00045554867191000535	-0.00015904514959438486	-0.004531157731332034	-0.13205595367902817	-8.865813971843298e-5	NaN
6.2	0.12626023477842976	0.5008731771525075	-0.0002603486509335692	-0.006304234332808575	-0.13580521252087083	0.13962634016232361	-0.0011197839516656968	0.00054541
6.2125	-0.14209286632398566	0.4994341053385307	-0.0012887742227369388	-0.0013207510113268414	-0.056786449066991096	-0.13781921996117527	-0.0017835748710020051	NaN
6.225	0.1277937482615676	0.4976217159199943	-0.0025136208249489874	-0.0015148155542593178	-0.07965747434200353	0.13345075248161112	-0.0028397930431035413	NaN
6.2375	0.1396309222213164	0.49710392564922434	-0.0028438864541894798	0.0054727338812594825	0.05410303982485218	0.1313448302691646	-0.002515101037500897	NaN
6.25	-0.12032782577287773	0.4990960889060991	-0.001499965908766708	0.010837630506414633	0.18692905136477178	-0.1408857669502605	-0.0006188423651404436	0.000451533
6.2625	-0.13264173302495635	0.5015547614668332	0.00017016844298272022	0.0022621513110820174	0.05395956286995522	-0.13770978160527605	0.0006876381258088676	NaN
6.275	-0.14390221875198897	0.5014436745181373	0.00018137400806800987	-0.0046034607496772805	-0.07923321844066153	-0.1351786306433973	0.0002720448082544503	NaN
6.2875	0.12596095696665002	0.4993897420797882	-0.0010626411152766567	-0.0019441999777024077	-0.051439326488285565	0.1305800019217433	-0.0008678165369905364	NaN
6.3	-0.058146235445769384	0.4992756286431293	-0.0010468843688061459	0.004778769116457745	0.07985295713700287	-0.06707735833335128	-0.0004134741263015886	0.000440132
6.3125	-0.06952144783802952	0.5001773016156686	-0.0003654421281426462	0.0007437640044716361	0.015593168877784218	-0.07107605662414594	0.00010866256084723436	NaN
6.325	-0.1432506130195001	0.49973741369276425	-0.0005445828728357209	-0.003989188758672036	-0.07899401218316587	-0.13515373562730343	-0.0003291505740076984	NaN
6.3375	0.12658777545130664	0.497637285587089	-0.0017825253995542216	-0.001364432312368155	-0.05060402042610568	0.1305836168258323	-0.0014019208042589553	NaN
6.35	0.14916923070954333	0.49746670769447465	-0.0017536606347341146	0.0053200225812384825	0.08120899983635767	0.13962634013681424	-0.0008805972568509306	0.000506758
6.3625	-0.12159529070531738	0.49983663576155873	-7.073438252191413e-5	0.007686621128931695	0.15947444757569218	-0.13757458310818507	0.0010313153385394765	NaN
6.375	-0.13390809576050666	0.5016760886853965	0.0012577598003538312	-0.00044199607616350655	0.025642524894897604	-0.13479951097887782	0.0018437874370845755	NaN
6.3875	-0.14515412349473752	0.5009710542867836	0.0009122873658875039	-0.006876558998316133	-0.1080508184625897	-0.13265892193636672	0.0009697809223612307	NaN
6.4	0.13656167092745494	0.49896223177157895	-0.0002987253316224446	-0.0015358825130101785	-0.029399744309901086	0.13962634014457997	-7.130350926441405e-5	0.000468455
6.4125	-0.014233775032180472	0.49930864779325185	-2.379688359453909e-6	0.003411558789955492	0.0713820554731498	-0.021357200706739753	0.0004906602425766965	NaN
6.425	-0.13535650384045783	0.5003433144838937	0.0007271595560169434	-0.0007154291126082789	0.004484887019229337	-0.13487428885284947	0.0009606029363261493	NaN
6.4375	0.08776575370898404	0.49985719152068897	0.0004600232660195729	-0.00033060366414078843	0.005219364015104536	0.0878249504443394	0.000615928896966503	NaN
6.45	-0.0019283531768800842	0.500041444109228	0.0006058275798210078	-0.0007347615803171539	-0.00108796147059114	-0.001137017600092191	0.0006752863532581716	0.000472663
6.4625	0.005927079973413724	0.49998961674821607	0.0005834559692784335	-0.0006563391743290903	-0.0012811702942872114	0.006650040003045749	0.000586301864908056	NaN
6.475	-0.006326326275696408	0.5000066541243288	0.0005901710314218519	-0.0005570656219107719	-0.00036975418037452036	-0.005750033436406161	0.0005368523933836315	NaN
6.4875	0.0010213857819895888	0.4999969280943417	0.0005661674748583871	-0.0005686107405247188	-0.002056760622301212	0.0016969480748739705	0.00045617449317225255	NaN
6.5	-0.0012716233875397307	0.500000625530013	0.0005390184985844215	-0.0005367278423523714	-0.0028164939246887654	-0.0005884378611035435	0.0003827595078027189	0.000460039
6.5125	-0.0007183745880079112	0.4999998470909044	0.0004991078171874415	-0.0005027351698030467	-0.003629990180573608	-2.687992881503687e-5	0.0003042957065983561	NaN
6.525	-0.0010463959625632228	0.5000001565883327	0.0004519297390274798	-0.00045051716891156214	-0.004077301760187385	-0.0003838591021219167	0.00022762467268798515	NaN
6.5375	-0.000773849188759054	0.4999999852877191	0.0003983999384961288	-0.00039857220977215313	-0.004500529761034547	-0.00014124943141310443	0.0001525432495022646	NaN
6.55	-0.000644654388615981	0.500000042531521	0.0003408474814603542	-0.0003409128073256122	-0.004744823607232307	-5.7010753714288815e-5	8.152911679691274e-5	0.000501497
6.5625	-0.0005284995048979263	0.5000000210763434	0.0002808623146657198	-0.00028093432258995273	-0.0048538379971960095	4.8343935462189435e-6	1.559117874323757e-5	NaN
6.575	-0.00044310545294280317	0.5000000282643766	0.00022017888964953394	-0.0002199564928396706	-0.004830607382502078	2.804262378697551e-5	-4.411671073710965e-5	NaN
6.5875	-0.00034282343219023284	0.5000000382796529	0.00016029759219135216	-0.00016025418279546429	-0.004703090437343959	6.199145334711734e-5	-9.684809444600545e-5	NaN
6.6	-0.00016024418898758484	0.500000039562198	0.00010255772009939775	-0.00010284247002488493	-0.0044794410135214026	0.00017552921374041307	-0.0001420336387142851	0.000448046
6.6125	-7.439425439890656e-5	0.5000000157955357	4.811030841801248e-5	-4.807323554032615e-5	-0.004159618463478762	0.0001899791412423152	-0.00017931924046317947	NaN
6.625	4.796230754490328e-6	0.500000015713142	-2.046366627572926e-6	2.180955680037954e-6	-0.0037762531071725146	0.00019898043664742313	-0.00020861612553880207	NaN
6.6375	7.788848549007429e-5	0.5000000212759718	-4.715500840274421e-5	4.718679640518311e-5	-0.0033447304779069247	0.00020462767393605126	-0.00023003206253076162	NaN
6.65	0.00020223255917022905	0.5000000184803323	-8.665246213817602e-5	8.645208970877256e-5	-0.002879187755926491	0.00026549823276963405	-0.0002438476870327541	0.0004602
6.6625	0.0002528475695951254	0.49999999993537986	-0.00012016208199849127	0.0001201740558769279	-0.002383409461638864	0.00025661080572341843	-0.0002504671064465191	NaN
6.675	0.00029546669922749327	0.4999999968571516	-0.00014746329666252795	0.00014752204667722987	-0.001883010370235212	0.00024586119180249446	-0.0002504599469167548	NaN
6.6875	0.0003301075422122757	0.49999999619685187	-0.00016853155076694345	0.00016853927312202507	-0.0013893617733943342	0.000233815081306756	-0.000244491050067582	NaN
6.7	-0.14050748896599266	0.4999999915082508	-0.00018348975772344473	0.0001834147750865531	-0.0009124865109857998	-0.14064345444250795	-0.00023329737102044347	0.000201431
6.7125	-0.15096853626109236	0.4989546322042869	-0.0008620328133947409	-0.006087140660464617	-0.13362856320887728	-0.1379327103137661	-0.001217887461620674	NaN
6.725	-0.16040980979380454	0.4953040746023789	-0.0031862319932297956	-0.010776534898876684	-0.2644244539244408	-0.13588320329085693	-0.0036786685823260792	NaN
6.7375	-0.16885116558891672	0.4890036213951443	-0.007130901520336224	-0.013991262032183876	-0.3920650256446052	-0.13447252222321338	-0.007441626036387873	NaN
6.75	-0.18274426049741868	0.4799819296689374	-0.012654669935360758	-0.015844207196282382	-0.5154702624697396	-0.14009559965270985	-0.012334833818730045	0.000167336
6.7625	-0.18824457497001537	0.46814471344156144	-0.019701877170544422	-0.016507950957882565	-0.6347727966087733	-0.13872843858847658	-0.01819296192339704	NaN
6.775	-0.19282231640289327	0.4533747288101197	-0.02820678350883691	-0.016025303178672887	-0.747744212801743	-0.13791431415852973	-0.024851380454489057	NaN
6.7875	-0.19651209262100633	0.4355440503906123	-0.03808977933223281	-0.014520355052243888	-0.8537739361224366	-0.13759549289039574	-0.03215262012244931	NaN
6.8	-0.20138007982347583	0.41451157873814665	-0.04926292146188769	-0.01211609410478737	-0.9523765334846535	-0.1397404059774865	-0.03994715639237369	0.000118003
6.8125	-0.20267620090080046	0.3901261302610221	-0.06163170707697766	-0.00894753762894965	-1.0434626323945884	-0.13946860638733222	-0.04809508627528784	NaN
6.825	-0.20327281413925374	0.36222841885991497	-0.07509735006315628	-0.005106130464483242	-1.1262945037355991	-0.13959936948051935	-0.056464635739729506	NaN
6.8375	-0.20321632507053686	0.3306561528668727	-0.08955682399509543	-0.0007086387200643969	-1.2007934109735388	-0.14006642897984845	-0.06493473441315571	NaN
6.85	0.07866095205534827	0.2952444561467233	-0.10490565435687665	0.00413361240616755	-1.266980564166285	0.14041032898582756	-0.07339521658059113	0.000119225
6.8625	0.10147048782603367	0.25790588277992077	-0.11970867533378371	0.021817864336317293	-1.059878331380471	0.13476629672150087	-0.07975787978511636	NaN
6.875	0.12267103218367754	0.22158256770012558	-0.1319078263855789	0.03661262714907405	-0.8481489249792298	0.13016214913352345	-0.08297810171460528	NaN
6.8875	-0.023513159566588344	0.18583696451751297	-0.14168786718868515	0.043952646313884985	-0.7291035572005038	-0.02955242090604713	-0.08381030744084586	NaN
6.9	0.16553663612061778	0.14908780056338183	-0.15003078067931716	0.05318094204604816	-0.5454812054527132	0.1407207167581107	-0.08300058127746314	0.000184799
6.9125	0.18129552006152005	0.11317824330287288	-0.15576608984900842	0.06163427224746441	-0.33024999808546185	0.13683424771449967	-0.07968793880946966	NaN
6.925	0.19057675111509662	0.07829871294021572	-0.15884163628594974	0.06753176523993216	-0.12141612324500092	0.1293586242839045	-0.07416917997732554	NaN
6.9375	0.2074623187895695	0.044501669669181086	-0.15935004672136627	0.07118430124179216	0.08108279851364682	0.13206171202506772	-0.06675177492304614	NaN
6.95	0.22760898283101721	0.011976814659858054	-0.1573447479347623	0.07283724021017457	0.27734811621470795	0.14034964057767785	-0.0576755431904372	0.000122842
6.9625	0.23536769537253252	-0.01908879458886286	-0.15292333672500524	0.07266435813920448	0.4657531118037472	0.13848417541953317	-0.04720318802726631	NaN
6.975	0.2416887233389658	-0.04848566879951902	-0.1462050365909413	0.07075063615350727	0.6430718110159684	0.13749835301262817	-0.03559604381796766	NaN
6.9875	0.2466062283627504	-0.07598925185961777	-0.13732892827292242	0.06729887531639414	0.8084712492349847	0.13726684808613704	-0.02310244702488165	NaN
7.0	0.2525401081417192	-0.10135674854071246	-0.12644569363028746	0.06250822186866205	0.9613076174676803	0.14004389016473776	-0.00995673878042886	0.000187364
7.0125	0.2537184262126635	-0.12433191686662119	-0.11371479326598286	0.05658632367507077	1.1013864946802572	0.13986000481421934	0.003622804700783286	NaN
7.025	0.25380752652303873	-0.1446492106285464	-0.09930158994407103	0.0496878823122329	1.2278047984094778	0.14027379469351298	0.01743211333415188	NaN
7.0375	0.2528915542622422	-0.16204054482194813	-0.0833765494688257	0.041997882388989424	1.3405356850581425	0.14118581625022936	0.03128473506085569	NaN
7.05	0.2483863281585512	-0.17623633612408882	-0.06611118369247466	0.033691538517537964	1.4397014803187826	0.13983031266443652	0.045012142406555475	0.000216869
7.0625	0.2449685319079679	-0.18696896977026145	-0.04767598210991086	0.024898729019394533	1.5248938468342685	0.1407753228531914	0.05846213460754547	NaN
7.075	0.24088724693329144	-0.19397899963140885	-0.02824053796901634	0.015795960090893978	1.5969061700977312	0.14205216599731543	0.071501577207782	NaN
7.0875	0.2362259147293259	-0.19701297450011218	-0.007968745483917707	0.0065271443783442434	1.6562655280758132	0.14357296289103935	0.08401537115646687	NaN
7.1	0.22548697898425205	-0.19582727187032725	0.012981706087895149	-0.0027769554171209023	1.7035813388692398	0.13967770478017247	0.09590606860863934	0.000231066
7.1125	0.09870858517262812	-0.19019015937709266	0.03446053980796827	-0.013277475498651796	1.7149281237290432	0.022809798237369658	0.10702687959583948	NaN
7.125	-0.07200394561008003	-0.18134968330723936	0.05538755989335503	-0.03049147863557209	1.5656623604795818	-0.1229269097194462	0.11608102100845588	NaN
7.1375	-0.09875002825267691	-0.1720679048048303	0.07375532244275187	-0.049246489145756064	1.3222530201365266	-0.11826069615402024	0.12152965424655285	NaN
7.15	-0.1465722023461749	-0.16291636583898808	0.08904301444721549	-0.06473124739854495	1.0745025630910405	-0.13771508822836406	0.12347072084752184	0.000236807
7.1625	-0.16755363092680914	-0.15386681188165038	0.10120308880115833	-0.07730082759378867	0.8214069333128589	-0.13296596386528914	0.12220440661489163	NaN
7.175	-0.18671256560096847	-0.1449689269904784	0.11021921338084872	-0.0868530018319518	0.57074183126272	-0.12953813899467811	0.11805355527431383	NaN
7.1875	-0.20398994323978298	-0.13631120177353562	0.11612350229788693	-0.09358113492561909	0.32488846745060135	-0.12730300862159516	0.1113417044795853	NaN
7.2	-0.2328462009368019	-0.12803491780229143	0.11897956106176123	-0.09769027634220798	0.08596953010687827	-0.13962634016015157	0.10238994398805065	0.000247528
7.2125	-0.24411333930882465	-0.1203260797301805	0.11887969405517054	-0.09950098740380936	-0.1461970306242453	-0.13701010631255453	0.09150888306301729	NaN
7.225	-0.25358395411784396	-0.11341072119638555	0.11594002431437236	-0.09906035093415251	-0.3666977684886068	-0.13545531922228388	0.07901420625677534	NaN
7.2375	-0.2613250682525694	-0.1075320240216762	0.11030737680458463	-0.09660393817413424	-0.574272821602778	-0.13485894335509072	0.06521035725984904	NaN
7.25	-0.27192594465004566	-0.10295978981221385	0.10214560298119522	-0.09236732569696814	-0.7679284388416799	-0.13962634013331016	0.0503872377069563	0.000256364
7.2625	-0.2749552475211998	-0.09998460841221356	0.091632044958343	-0.0866137443544448	-0.9475077118181624	-0.13907110215221058	0.03481665610838526	NaN
7.275	-0.2765918560723036	-0.09891355375966272	0.07895340296446429	-0.07951067896099212	-1.1113620917026257	-0.13929034834277493	0.01875621794791526	NaN
7.2875	-0.14257739159308672	-0.09975669129079881	0.0645002772786434	-0.06749077520561447	-1.1826574203833142	-0.013588430527539913	0.0028388362246599685	NaN
7.3	-0.11693056336371198	-0.10033722574590306	0.050065193351284856	-0.04834353547473321	-1.0861076235325564	-0.012109431465285828	-0.011030347945046537	0.000307681
7.3125	-0.10237722010628342	-0.09990379234495299	0.03648701441163597	-0.03627603013497329	-1.0835240120547494	-0.009757941344463159	-0.022956615857353	NaN
7.325	-0.012984621681576712	-0.100040014349976	0.02305518651178152	-0.023176624178414994	-1.0355951355321833	0.06404294954451181	-0.03343590989734435	NaN
7.3375	-0.04209716054443235	-0.09996233294523954	0.01053997441811896	-0.010540244203680797	-0.9596815432516872	0.018346523908336188	-0.04192234682741143	NaN
7.35	0.011499564528221403	-0.09999454609604795	-0.0010449364145825378	0.0009964503049276125	-0.871520565951308	0.05582218365276181	-0.048639574576932444	0.000279879
7.3625	0.025358047426344427	-0.09999131558200368	-0.01143042971542092	0.011454495205369956	-0.7691621861236936	0.05389998589940655	-0.05350202804679853	NaN
7.375	0.042172226623973644	-0.09999459611306916	-0.020513216824297395	0.02052833958196624	-0.6601001016999928	0.05596909233040703	-0.05661381180823251	NaN
7.3875	0.053319940887298224	-0.09999242446637613	-0.028199478313137773	0.02820482296581996	-0.5462011028937531	0.05351757527195343	-0.05806381659067846	NaN
7.4	0.07326670618265299	-0.0999939439442421	-0.03445070367608577	0.03441822004905111	-0.4311924626124474	0.061270494189449146	-0.0579900746718649	0.000259941
7.4125	0.0801497805653579	-0.09999703856138092	-0.03925981235806591	0.03926037093561596	-0.3160898093506068	0.0573260797159735	-0.056539947180115804	NaN
7.425	0.08542060393958885	-0.09999797636807622	-0.04265363049147532	0.04265836427653494	-0.20541358796456333	0.0534437462372112	-0.05388764041859773	NaN
7.4375	0.0888445735357872	-0.09999864077122268	-0.044693355405934956	0.04469274745128871	-0.10103992750571286	0.04940590231479556	-0.05021626348826768	NaN
7.45	0.09093042586344337	-0.09999975963497204	-0.045465717112477946	0.04546203663285336	-0.004621023858079051	0.04570868247121012	-0.04571465260376168	0.000261313
7.4625	0.08976998155044721	-0.10000065640987268	-0.045078147476418286	0.04507387154885265	0.0823457141370696	0.040414132866466945	-0.04057230584269285	NaN
7.475	0.08732510822506928	-0.10000157801454887	-0.04365555330515487	0.043647600232727735	0.15862763674635047	0.03542887088153132	-0.03497595609059391	NaN
7.4875	0.0837283114548916	-0.10000283296203598	-0.041335110697152545	0.04133128348057241	0.22367390898427095	0.030765984707137095	-0.029103776456098934	NaN
7.5	0.07368444244460472	-0.10000370874227936	-0.03826108946448134	0.03827701671808432	0.27722156265487174	0.020991904468467062	-0.023122237959618	0.000303864
7.5125	0.06754017894408207	-0.10000281016449163	-0.03458085180793279	0.03457524281154814	0.31808361788210254	0.016424588002664595	-0.01718667170065987	NaN
7.525	0.06084963739820513	-0.10000345692356236	-0.030444432614946917	0.030430512151039233	0.3475105739818653	0.012348575400108898	-0.0114332674400306	NaN
7.5375	0.05375968902749724	-0.10000468250251117	-0.025995275847593563	0.02599058121794992	0.3660450320487218	0.008734766143013786	-0.005980119465953129	NaN
7.55	0.03894009836470036	-0.10000512419798073	-0.02136968142923085	0.02139340423715	0.37439981453363524	-0.0019220962281986734	-0.0009262143759779413	0.000267806
7.5625	0.0314696025263487	-0.10000333176903152	-0.01669442296381212	0.016689736965871758	0.3719761937913238	-0.0045628965166718966	0.003644961628053941	NaN
7.575	0.02411540942713586	-0.10000359247305306	-0.01208838635860247	0.012074961408438445	0.3612559500043125	-0.006744861381526836	0.007673697191797304	NaN
7.5875	0.016981507821501342	-0.10000440921284937	-0.007653562501842363	0.0076497905752012756	0.3433299297927993	-0.0085214391029255	0.011118912253471752	NaN
7.6	0.003731251494168538	-0.10000442516868398	-0.0034777094433228245	0.003499018012564949	0.3193251595831382	-0.0163726748167196	0.013957424044646602	0.0002596
7.6125	-0.0022376196101156695	-0.10000261477312493	0.00036620886679672655	-0.00036879887814227313	0.28922004410203933	-0.016908263025279445	0.01617949462238709	NaN
7.625	-0.007691513216183256	-0.1000025388786148	0.003817551756061587	-0.003826385931557375	0.25551706545464015	-0.017152014688267173	0.017794652176411036	NaN
7.6375	-0.01258781901218555	-0.10000282741188157	0.0068339784744800205	-0.006835945497908437	0.21932092460070524	-0.017156561593513784	0.018825489376080324	NaN
7.65	-0.02059685225091618	-0.10000255845346895	0.009387518789026042	-0.009374567024452357	0.18167281714099084	-0.020669271717795347	0.01930601436149319	0.000261594
7.6625	-0.02368235831865017	-0.1000013114287222	0.011463758824971894	-0.011464148271251627	0.14293736393553197	-0.019650952972046207	0.019278057499727375	NaN
7.675	-0.02615444847536126	-0.10000103840032203	0.013059608309927154	-0.01306261830492697	0.10483559310734299	-0.018543281012016126	0.018793630728128386	NaN
7.6875	-0.028024397551216117	-0.10000088807649297	0.014185386297020281	-0.014185542024374121	0.06813034229726857	-0.01738163332629996	0.0179100007366248	NaN
7.7	-0.030043863353834237	-0.10000051729461028	0.014861307238847855	-0.014857963246682135	0.03347559472708752	-0.016926631032960653	0.016687962425096254	0.000269299
7.7125	-0.030253855145618205	-0.10000003676073212	0.015116021425950667	-0.015114840717758149	0.0013739873409123454	-0.015210461769587498	0.015189952025728023	NaN
7.725	-0.029980614461393284	-0.09999972089996519	0.014985248077389645	-0.014983473560210512	-0.02751388228673997	-0.013566419022272295	0.013479381328535394	NaN
7.7375	-0.029267252634998686	-0.09999932987581558	0.014510640922504883	-0.014509556615143887	-0.05289224123078173	-0.01200729947585415	0.01161811409452782	NaN
7.75	-0.02670819631792241	-0.0999990099658203	0.01373766376911102	-0.013741697345101674	-0.07456939498581214	-0.009088890433558507	0.009665237085877278	0.000306038
7.7625	-0.024961406094798074	-0.09999918591302223	0.012714170433920724	-0.012712332788026479	-0.09211168053835261	-0.007459265918777259	0.007676894251929869	NaN
7.775	-0.022970479050195787	-0.09999894224996918	0.01149004122851504	-0.011485685644372459	-0.1057653945383105	-0.0059849928898311824	0.005703844076278152	NaN
7.7875	-0.020785755760410543	-0.09999851724553929	0.010114292365687455	-0.010112737480008866	-0.11563573339533097	-0.004659960143844465	0.0037913173877307735	NaN
7.8	-0.016030282922538726	-0.0999983324112266	0.008634539785275275	-0.008642141115798623	-0.12189576621194231	-0.001049561963719102	0.001978505896212444	0.000304606
7.8125	-0.013552274416887262	-0.09999888396156399	0.007096056209050626	-0.007094370593782075	-0.12429494424154248	5.433277455021632e-6	0.00029958030857775257	NaN
7.825	-0.011064849941306932	-0.09999876516737498	0.005542182646269459	-0.005537514336417147	-0.12359741246878628	0.0008997298434871032	-0.0012191442118765026	NaN
7.8375	-0.008607108257930873	-0.09999845285485212	0.004011201834553368	-0.004009831637910821	-0.12013850145558345	0.001649925455670288	-0.002557739774994408	NaN
7.85	-0.003918786761497236	-0.09999841552856215	0.0025370163687214644	-0.00254454777395065	-0.1142760528977883	0.004568115763138405	-0.00370254311779511	0.000245894
7.8625	-0.0017474324118921082	-0.09999903873000644	0.0011488189486213592	-0.001147768794952532	-0.10595947963405827	0.004910229324031455	-0.004644682758375986	NaN
7.875	0.0002760651407531709	-0.09999903975349887	-0.00012811743584038816	0.00013150814289605357	-0.09605053217463086	0.005139184670937923	-0.00538227056844254	NaN
7.8875	0.0021324183060823635	-0.09999890073698169	-0.0012747278323099374	0.0012755413119046877	-0.08492927051704198	0.00527319906106386	-0.005918341433502982	NaN
7.9	0.005287087222650105	-0.09999897222606693	-0.0022768944863025492	0.0022718018255770364	-0.07296129783639495	0.006809272884565606	-0.006260352773966627	0.000245955
7.9125	0.0065670235556477595	-0.0999994445278655	-0.003125268778978487	0.0031255676042824115	-0.06024353297712445	0.00657411966617582	-0.0064188807403652145	NaN
7.925	0.00764270341104253	-0.09999952398195489	-0.003814483184930849	0.0038159568752972155	-0.0474280977649117	0.006293007619520723	-0.006408692886445721	NaN
7.9375	0.00851398882589808	-0.0999995430389025	-0.004344161614470281	0.004344350717329219	-0.03480370485153695	0.005979430760848782	-0.006246953249213238	NaN
7.95	0.009658331425463632	-0.09999966333936787	-0.004717676138055544	0.004715804431845401	-0.02262490418900584	0.006119022011446535	-0.005952632527511053	0.000246596
7.9625	0.00994569643958631	-0.09999988640157007	-0.004941691711017192	0.004941401751659821	-0.01105477800463553	0.005579143144167537	-0.005545729615913229	NaN
7.975	0.010056627436734302	-0.09999999216468436	-0.005025629906619602	0.005025375345950069	-0.00040047597830542665	0.0050520768416561146	-0.005047268032764099	NaN
7.9875	0.010003617273010567	-0.10000010906826824	-0.004981518249616989	0.004981236872331131	0.009201057681276305	0.004543925401253068	-0.004478245719088027	NaN
8.0	0.00946301293310159	-0.10000022323195058	-0.004823153483311715	0.004823993554744458	0.017649140332596513	0.003721264081062114	-0.003859173883229182	0.00025921
8.0125	0.00900666610408733	-0.1000002116012832	-0.004565608727354055	0.004565023883995315	0.024789013197467975	0.003152613533823681	-0.0032098911625337324	NaN
8.025	0.008448227254931301	-0.10000030105551369	-0.0042250330778148895	0.00422372341921888	0.030637859365725138	0.002631335148694714	-0.0025488537738925722	NaN
8.0375	0.007804522365279717	-0.1000004451322414	-0.003817785681359122	0.0038172844546540646	0.03520199970968177	0.0021567339257222004	-0.0018929084705247947	NaN
8.05	0.00632816191707553	-0.10000051899159487	-0.003360132057646505	0.0033624876747351913	0.03851387568091443	0.0009629527069327879	-0.0012570624708452024	0.000330825
8.0625	0.005527960482998951	-0.1000003567932245	-0.0028678831441078844	0.0028672902835013146	0.04047336747908107	0.00055605509058542	-0.000654746194644883	NaN
8.075	0.004706967164581524	-0.10000040710741231	-0.002356479328830915	0.0023548922460058064	0.04130538186319581	0.00020419506168953532	-9.686470415110233e-5	NaN
8.0875	0.0038795103518695253	-0.10000052327072201	-0.001839929498096922	0.0018394430085027329	0.04110839918466157	-9.75694142356094e-5	0.00040781614692543284	NaN
8.1	0.0022571310639547173	-0.1000005471725127	-0.0013309542149129404	0.0013335575983021162	0.039992056035928356	-0.0011560134482156733	0.0008526747983286335	0.000254471
8.1125	0.0014851450098963934	-0.10000033753810153	-0.0008408261307935717	0.0008404163566519925	0.037923955434200476	-0.001327317029334024	0.0012327598737509667	NaN
8.125	0.0007524111180939433	-0.10000034614048044	-0.0003796142775333246	0.0003783490725617147	0.03519408569160127	-0.0014560304104310378	0.0015455942785791545	NaN
8.1375	6.706388616714049e-5	-0.10000040705045429	4.466800322186994e-5	-4.499024483943963e-5	0.0319302153501468	-0.0015483170672010533	0.001790508683980798	NaN
8.15	-0.0011358512719865919	-0.10000039052152856	0.0004256716532497384	-0.0004237325279368598	0.02825788876275916	-0.0021815289597132085	0.00196849711363436	0.000252797
8.1625	-0.001644025801826257	-0.10000021630995812	0.0007586884257483469	-0.000758847669499936	0.02419951569161607	-0.002143552948290357	0.002081754527308281	NaN
8.175	-0.002085952115755878	-0.10000019476226307	0.0010403788692173218	-0.0010410305400084569	0.019995730920043118	-0.0020846995835896633	0.002134130496970814	NaN
8.1875	-0.002460151330849316	-0.1000002000028543	0.0012692163913693303	-0.0012693282947995764	0.015752961015829764	-0.0020099770088728873	0.0021304901636649367	NaN
8.2	-0.003005179101957554	-0.10000016215031286	0.0014450570456256764	-0.001444170609337873	0.011567320086189537	-0.002162509137101537	0.0020765174407162343	0.000254922
8.2125	-0.0031785003983982843	-0.10000006657035646	0.00156900319145925	-0.0015689471694976193	0.0074901224403471165	-0.0019990395957987152	0.001978407196236595	NaN
8.225	-0.003288876607006887	-0.10000003205097815	0.0016431996766757538	-0.0016432410328637384	0.0036531115087259664	-0.001835597372596899	0.0018429444620074245	NaN
8.2375	-0.0033396734106444213	-0.09999999903529279	0.0016708686376121554	-0.0016708067339006847	0.00011487334626630538	-0.0016748400907495844	0.0016770864768299095	NaN
8.25	-0.003279114633522317	-0.09999995919283969	0.0016559904600583633	-0.0016560775801340067	-0.00307835850237938	-0.0014629624112645827	0.001487793982003934	0.000258268
8.2625	-0.0031772725498289776	-0.09999994566363987	0.0016031365681743895	-0.0016029568513568492	-0.0058725737977589785	-0.0012689418609886614	0.0012819228170793584	NaN
8.275	-0.0030346546309907565	-0.0999999135850772	0.0015173751877441525	-0.0015170022469848732	-0.008249458894516993	-0.0010886805214909995	0.0010660318274179443	NaN
8.2875	-0.0028567415747283416	-0.09999986591299313	0.0014040260824018103	-0.0014038696030920523	-0.010200486370130863	-0.0009224466803894843	0.0008462430148582318	NaN
8.3	-0.002417372719469379	-0.09999983742081806	0.0012685159502001074	-0.0012692153069834742	-0.011726897746900616	-0.0005383587296470729	0.0006281448968195739	0.000262987
8.3125	-0.0021670226297839934	-0.09999988212163705	0.0011162440450317916	-0.0011160401213469754	-0.012790070209658538	-0.00038589885753477406	0.0004168496165523087	NaN
8.325	-0.0019034232646209205	-0.09999986183900977	0.0009525899068037545	-0.0009520631360455934	-0.013452065517654255	-0.00025185272165730564	0.00021668355441382741	NaN
8.3375	-0.001631704255989983	-0.09999981967909477	0.0007825619346402846	-0.0007823930057281491	-0.01373996884772194	-0.00013483287018029293	3.127470871934978e-5	NaN
8.35	-0.0010829354988906052	-0.09999980769959367	0.0006108133810023259	-0.000611692968167237	-0.013685832486841302	0.00024042075859237954	-0.00013646587444675416	0.000262586
8.3625	-0.0008145096500948199	-0.09999987647303363	0.0004415722468686504	-0.00044141720014400347	-0.013273418475644646	0.00031712531078270526	-0.0002841963431912371	NaN
8.375	-0.0005551370352072776	-0.09999987038777577	0.00027871357849857835	-0.0002782530547324699	-0.012597901585214928	0.0003782069019563687	-0.00041043223192594613	NaN
8.3875	-0.00030808681016476834	-0.09999984524550647	0.00012544991090715667	-0.00012532646887038377	-0.011701169876928642	0.0004257004923059048	-0.0005143374844017153	NaN
8.4	0.00013824227217340413	-0.09999984792570733	-1.5552259222604624e-5	1.4833658532746842e-5	-0.010625344204750444	0.0006759265122876805	-0.0005956858083924377	0.000262546
8.4125	0.0003332683914724438	-0.09999991067217416	-0.00014217805861095368	0.00014225171918552358	-0.009374059020581792	0.0006784677413571734	-0.0006547002789773281	NaN
8.425	0.0005074581897484859	-0.09999991585213171	-0.00025277247042571646	0.0002530431384740147	-0.008034016444470778	0.0006721839063869516	-0.0006922360374384171	NaN
8.4375	0.0006598040307948368	-0.09999990988338887	-0.0003463240212301133	0.00034637834645006985	-0.006643526279943821	0.0006588890509018456	-0.0007095577830869987	NaN
8.45	0.0008969978193222851	-0.09999992134784413	-0.00042231926799113974	0.00042193478790703183	-0.00523794531180203	0.0007474361876289589	-0.0007082757982855428	0.000268427
8.4625	0.0009818173051756507	-0.0999999601977873	-0.0004807042001146482	0.0004807009633339087	-0.003832815370459849	0.0007004227411056541	-0.0006902282035857138	NaN
8.475	0.0010446753379886734	-0.09999997113662323	-0.000521808829832681	0.000521868713112025	-0.0024817236290068886	0.0006518562535850066	-0.0006575362714977349	NaN
8.4875	0.0010863709045769254	-0.09999997966688987	-0.0005463897867977892	0.0005463814222396702	-0.0012084566074868097	0.0006028292259265694	-0.0006124437167822825	NaN
8.5	0.0011107425408054775	-0.0999999932628648	-0.0005555119476902283	0.0005554692361321228	-3.269197971024037e-5	0.0005569732876182871	-0.0005572563976896159	0.000297723
8.5125	0.0010961757942926833	-0.10000000406278889	-0.0005504930597464726	0.0005504403069359574	0.001027139497040711	0.000492324233510609	-0.0004942900144310652	NaN
8.525	0.0010658853643459975	-0.10000001531156802	-0.0005328630409623452	0.0005327653507478645	0.001956242034456825	0.0004313954278063781	-0.0004258241195308914	NaN
8.5375	0.0010216038811150328	-0.1000000306618574	-0.0005043003025318285	0.0005042533896698937	0.0027479323713469122	0.0003744580081350996	-0.00035403308670292914	NaN
8.55	0.0008983451682768986	-0.10000004133933206	-0.0004665688263395645	0.00046676432788670134	0.0033990904037535003	0.0002548281393950153	-0.0002809473858148433	0.000263007
8.5625	0.0008230801405329773	-0.10000003027085544	-0.0004214693535441797	0.00042140081396590417	0.003895242079351811	0.000199126738440779	-0.0002084609136280052	NaN
8.575	0.0007411870246552254	-0.10000003814953938	-0.00037083443005463275	0.00037066420420035464	0.004251789790332066	0.00014942975135760327	-0.00013823302899553506	NaN
8.5875	0.000654461662219164	-0.10000005310570748	-0.0003164151074596077	0.0003163577614861372	0.004475415512548554	0.00010538229408050203	-7.170171346681625e-5	NaN
8.6	0.0004733262060236119	-0.10000005847254918	-0.00025987445717642134	0.00026016442313405976	0.004574873658197351	-2.4731647336710065e-5	-1.0071329819271238e-5	0.000325465
8.6125	0.0003820766504566542	-0.10000003654658116	-0.0002027585819695799	0.00020270144132918425	0.004542889417084918	-5.685504056094585e-5	4.5643180138124574e-5	NaN
8.625	0.0002922833040892105	-0.1000000397069968	-0.00014651673076585112	0.0001463529094798884	0.004409820892789931	-8.338029181575432e-5	9.471729932596112e-5	NaN
8.6375	0.00020521300491924176	-0.10000004965242563	-9.239137947707437e-5	9.234539509106335e-5	0.004189012074690756	-0.00010496101805574092	0.00013665393165869795	NaN
8.65	4.358342235325123e-5	-0.10000004982352069	-4.145090138037955e-5	4.171083416734066e-5	0.003894241114270931	-0.00020062794975617785	0.00017117434674613686	0.000272876
8.6625	-2.918205576527696e-5	-0.10000002772700059	5.417181959494607e-6	-5.448676113992317e-6	0.0035252765001873615	-0.00020704775766102748	0.00019816379145756806	NaN
8.675	-9.564019109235154e-5	-0.10000002678202662	4.7475998505851714e-5	-4.75835628623468e-5	0.0031126616831871857	-0.0002099150357557384	0.0002177424015432463	NaN
8.6875	-0.0001552743415505179	-0.10000003027417713	8.421210120311301e-5	-8.423600807758274e-5	0.0026698800886175325	-0.00020987209808104686	0.00023018945292200784	NaN
8.7	-0.0002527318702684063	-0.1000000269757669	0.00011528743995488537	-0.00011512983043052803	0.002209634535240512	-0.0002525030356703849	0.00023592318502367598	0.000270211
8.7125	-0.0002902296974555001	-0.1000000117873704	0.00014052934858303166	-0.00014053397946199724	0.0017363966017283842	-0.00023998834128337887	0.0002354569936898156	NaN
8.725	-0.0003202354368461581	-0.10000000844416257	0.00015990330770440664	-0.00015993972057901833	0.0012711276879483202	-0.00022639435604045242	0.00022942803418685983	NaN
8.7375	-0.0003428896887323343	-0.10000000658511254	0.0001735381844399735	-0.00017353998444868504	0.0008231190866593626	-0.00021215189678993614	0.00021853716118606353	NaN
8.75	-0.0003672041637388665	-0.10000000205413705	0.00018168336872095286	-0.00018164308964588384	0.0004003310249869989	-0.00020637828739230658	0.0002035278523451731	0.000267336
8.7625	-0.00036960734440116805	-0.09999999623189278	0.00018469092377922322	-0.00018467642625127372	8.905753784376141e-6	-0.0001853940173466819	0.00018516327412481962	NaN
8.775	-0.0003661199997107435	-0.09999999237449539	0.00018299895138360338	-0.00018297702798514195	-0.0003431531685403504	-0.0001652990069615033	0.00016421798810493612	NaN
8.7875	-0.0003572700633534514	-0.09999998758875278	0.00017711756761915265	-0.0001771042649813771	-0.0006522618362366135	-0.0001462481828877704	0.00014144728460044223	NaN
8.8	-0.0003257829621002121	-0.09999998368714035	0.00016760305180047315	-0.00016765269060274997	-0.000916106334807807	-0.00011049274208745617	0.00011757221096658985	0.000273717
8.8125	-0.0003043550388359221	-0.09999998587100703	0.00015504051699688905	-0.00015501805240121183	-0.0011293977243019761	-9.060830477100747e-5	9.32776434727038e-5	NaN
8.825	-0.00027996075513166764	-0.0999999829011581	0.0001400395291522111	-0.00013998622673808595	-0.0012951923823004018	-7.26245245139608e-5	6.918237650566398e-5	NaN
8.8375	-0.00025321490934614	-0.09999997771217563	0.00012319873040983484	-0.00012317972719846465	-0.0014147964829929176	-5.646576503204361e-5	4.583751946151849e-5	NaN
8.85	-0.00019505329914149856	-0.09999997546381253	0.00010509938343695865	-0.00010519235435124764	-0.0014903425622237812	-1.2363131554614306e-5	2.3720294283014268e-5	0.000261945
8.8625	-0.0001647690784223485	-0.09999998221623907	8.62938894691728e-5	-8.627332531339754e-5	-0.0015187828936740803	4.809573621012114e-7	3.246527125881155e-6	NaN
8.875	-0.00013438297583390053	-0.09999998077331564	6.73108537046912e-5	-6.725386053575301e-5	-0.0015094724808073742	1.1363453703835941e-5	-1.5263968415050102e-5	NaN
8.8875	-0.00010437155952071708	-0.09999997696786289	4.861691316172612e-5	-4.860020044186422e-5	-0.0014665167501418078	2.0487511928521162e-5	-3.156938189922126e-5	NaN
8.9	-4.7155253651148545e-5	-0.09999997652049658	3.0625080558320105e-5	-3.071699598436525e-5	-0.0013942933524060815	5.606499665833295e-5	-4.550437394716721e-5	0.000265792
8.9125	-2.0671337440907992e-5	-0.0999999841305269	1.3690753813521333e-5	-1.367797219408027e-5	-0.00129219598866867	6.020082616394313e-5	-5.696207518647369e-5	NaN
8.925	3.999279739855464e-6	-0.09999998414967401	-1.8786188659304253e-6	1.9199308068310047e-6	-0.0011707475750964652	6.295822283804065e-5	-6.592079824543776e-5	NaN
8.9375	2.662229708468301e-5	-0.09999998246263107	-1.585142100947958e-5	1.586131844263032e-5	-0.001034589153344305	6.455961461595655e-5	-7.241885882545232e-5	NaN
8.95	6.503921629683726e-5	-0.09999998334118565	-2.805644721598934e-5	2.7994427766034637e-5	-0.0008881832689302847	8.323031851517744e-5	-7.654844646755687e-5	0.000270862
8.9625	8.061106990219396e-5	-0.09999998909715353	-3.838070173158791e-5	3.8384307100743724e-5	-0.0007327209907712751	8.032825432155654e-5	-7.843972126290677e-5	NaN
8.975	9.368688074658112e-5	-0.09999999007123159	-4.6759780669538275e-5	4.6777660283413296e-5	-0.0005761496923176037	7.686900446368322e-5	-7.82738434634423e-5	NaN
8.9875	0.00010426602874660077	-0.09999999031259842	-5.319013204894252e-5	5.3192405329310475e-5	-0.0004219879802433969	7.301699838994694e-5	-7.626108158261617e-5	NaN
9.0	0.00011812083511773309	-0.09999999178355315	-5.771388283823373e-5	5.7691217950272454e-5	-0.00027333641759650555	7.464311088247892e-5	-7.263360877888143e-5	0.000268647
9.0125	0.0001215729334062528	-0.09999999449213857	-6.0413267011870404e-5	6.040969540976326e-5	-0.00013218906589628247	6.803706942309622e-5	-6.763603101209337e-5	NaN
9.025	0.00012287323488613684	-0.09999999578441782	-6.140409450407127e-5	6.140089164154861e-5	-2.275463857963756e-6	6.159066736520234e-5	-6.152528366578397e-5	NaN
9.0375	0.0001221749140344124	-0.09999999721663806	-6.083384786366183e-5	6.083038757547709e-5	0.00011474144190335064	5.537797147996109e-5	-5.455785541809392e-5	NaN
9.05	0.00011548335048926312	-0.09999999860964234	-5.88714926763857e-5	5.888189621454961e-5	0.0002176413866313431	4.5284102169883673e-5	-4.698416707870285e-5	0.000266734
9.0625	0.00010987241644906261	-0.09999999845465574	-5.5701460436708537e-5	5.5694306159115095e-5	0.000304536032395805	3.834223660536565e-5	-3.904633638814442e-5	NaN
9.075	0.00010301959899845016	-0.099999999545521	-5.152122136297709e-5	5.1505178630962455e-5	0.0003756531112935645	3.1980458580222355e-5	-3.096947521358093e-5	NaN
9.0875	9.513049662168156e-5	-0.10000000130545834	-4.653067621318626e-5	4.652454662839326e-5	0.0004310777263287718	2.618990822419216e-5	-2.295896425575374e-5	NaN
9.1	7.70598306499253e-5	-0.10000000220465832	-4.092847956984195e-5	4.095731359483274e-5	0.0004712132137031562	1.1599429942528447e-5	-1.5197657912393537e-5	0.000399104
9.1125	6.727443025496342e-5	-0.10000000021669567	-3.490764177896048e-5	3.490040558728548e-5	0.0004948406661355127	6.642310028631275e-6	-7.849115838544119e-6	NaN
9.125	5.723978505666187e-5	-0.10000000082859625	-2.865657035426781e-5	2.8637184912247115e-5	0.0005047165646251692	2.357338783905956e-6	-1.0460127127378684e-6	NaN
9.1375	4.713063147144967e-5	-0.10000000224479592	-2.2346110429150242e-5	2.234017373866998e-5	0.0005020479616054661	-1.3160362707045445e-6	5.105114829095498e-6	NaN
9.15	2.732170238656113e-5	-0.10000000253373752	-1.613131704405887e-5	1.6163104585534258e-5	0.00048817723796834735	-1.4226618573327193e-5	1.0523917756735395e-5	0.000272905
9.1625	1.7901332667625855e-5	-0.0999999999725561	-1.0149518589320633e-5	1.0144527547070693e-5	0.00046271275681083253	-1.630425823360813e-5	1.5150436491921482e-5	NaN
9.175	8.963363132678255e-6	-0.10000000007522944	-4.523307239741653e-6	4.50788354297244e-6	0.00042919738318065217	-1.78627843356881e-5	1.8954906737569877e-5	NaN
9.1875	6.067296405621244e-7	-0.10000000081555441	6.498487932842623e-7	-6.537725648002748e-7	0.00038919213374205797	-1.8977488749224616e-5	2.192960920936611e-5	NaN
9.2	-1.405131159906905e-5	-0.10000000061157632	5.292814431814335e-6	-5.269184689226621e-6	0.00034423013610096877	-2.6682093987092807e-5	2.4087098796079582e-5	0.0003228
9.2125	-2.023882711395316e-5	-0.09999999848732623	9.348491091669657e-6	-9.350420713672647e-6	0.0002945879413657415	-2.6206979351299072e-5	2.545456150833318e-5	NaN
9.225	-2.561629666208407e-5	-0.09999999822266614	1.2776495239474027e-5	-1.2784414672269905e-5	0.00024319970795437043	-2.5478266803441427e-5	2.6079332040442154e-5	NaN
9.2375	-3.01660405391282e-5	-0.09999999828353422	1.5558555441166608e-5	-1.55599095165607e-5	0.00019136316558576694	-2.455701563302738e-5	2.602109590191596e-5	NaN
9.25	-3.6781452626144836e-5	-0.09999999782036695	1.769325953557326e-5	-1.7682499230383817e-5	0.0001402497331296479	-2.639193951850271e-5	2.5349484641471232e-5	0.000271162
9.2625	-3.88782044750673e-5	-0.09999999665820032	1.919438436643202e-5	-1.919368867203192e-5	9.048729715525895e-5	-2.4389855255108843e-5	2.4140327583186078e-5	NaN
9.275	-4.0206907510339724e-5	-0.09999999623617754	2.0088412015839806e-5	-2.0088882858511332e-5	4.367771151325493e-5	-2.2389265650517648e-5	2.2476597754569268e-5	NaN
9.2875	-4.080890822353965e-5	-0.09999999583110265	2.041493179986738e-5	-2.0414166622738672e-5	5.333499900396605e-7	-2.042247580028304e-5	2.044332308886084e-5	NaN
9.3	-4.003616153258876e-5	-0.09999999534472284	2.0222752635730727e-5	-2.02238699977041e-5	-3.8384286896677914e-5	-1.7816308616257407e-5	1.8125528980685708e-5	0.000275501
9.3125	-3.877791443467399e-5	-0.09999999518415933	1.9567860548285894e-5	-1.9565660269152937e-5	-7.241586510457794e-5	-1.5446629180083e-5	1.5606926310102678e-5	NaN
9.325	-3.702323775652984e-5	-0.09999999479278246	1.851227461642159e-5	-1.8507699935113684e-5	-0.00010134417096196392	-1.324564093139403e-5	1.2967551922526324e-5	NaN
9.3375	-3.4839139877911984e-5	-0.09999999421013996	1.7121038020410904e-5	-1.7119122968036622e-5	-0.00012506790959519162	-1.1216485610925396e-5	1.028207724349948e-5	NaN
9.35	-2.9455688011063453e-5	-0.09999999386302909	1.5460462874890036e-5	-1.546903239394827e-5	-0.00014360487064979098	-6.519202343326051e-6	7.6186327984263625e-6	0.000271813
9.3625	-2.639196546084726e-5	-0.09999999441182822	1.3596491988915789e-5	-1.3594001796174367e-5	-0.00015648452506549022	-4.660768361267399e-6	5.03951442592757e-6	NaN
9.375	-2.3168067158936723e-5	-0.09999999416493804	1.159479887499064e-5	-1.158836119730081e-5	-0.0001644687889596645	-3.027328935733357e-6	2.597400734172485e-6	NaN
9.3875	-1.9846579758452986e-5	-0.0999999936506908	9.516492757739018e-6	-9.514430322244612e-6	-0.00016789020975486795	-1.6018585289552408e-6	3.3643218897849685e-7	NaN
9.4	-1.3142888804926373e-5	-0.09999999350540058	7.41832269949249e-6	-7.429067897999203e-6	-0.00016714169072882005	2.977547010971474e-6	-1.7080111951762917e-6	0.000272885
9.4125	-9.865800370157504e-6	-0.09999999434610399	5.351825555226236e-6	-5.349935955747207e-6	-0.0001620262942305103	3.909502885576239e-6	-3.5075014621873555e-6	NaN
9.425	-6.700443733383561e-6	-0.09999999427262325	3.364211926781249e-6	-3.358595005171098e-6	-0.00015370744883564402	4.6509386112410285e-6	-5.0440788645107745e-6	NaN
9.4375	-3.6866149194555877e-6	-0.09999999396671211	1.4945904124553772e-6	-1.4930863534920424e-6	-0.0001426972123168808	5.226726474514256e-6	-6.30769458649744e-6	NaN
9.45	1.7550529305558468e-6	-0.09999999400023775	-2.2460528278576333e-7	2.1584384591663002e-7	-0.00012951022064145264	8.273740557994756e-6	-7.295735907649374e-6	0.000268077
9.4625	4.131230941868904e-6	-0.09999999476571118	-1.7676809280577605e-6	1.7685754200461244e-6	-0.0001141919354329568	8.300636164336533e-6	-8.011067890381095e-6	NaN
9.475	6.252451263302789e-6	-0.09999999482955728	-3.1145606875353e-6	3.1178535914534724e-6	-9.780006828001945e-5	8.220201222410327e-6	-8.464257324094535e-6	NaN
9.4875	8.106541512595496e-6	-0.09999999475777502	-4.2530219915695285e-6	4.253681180809824e-6	-8.080198398407966e-5	8.054563498957815e-6	-8.670856305272844e-6	NaN
9.5	1.0989827811780452e-5	-0.09999999489818437	-5.176917966250752e-6	5.172244022612755e-6	-6.362882937618849e-5	9.1262829167295e-6	-8.650620028511059e-6	0.000270912
9.5125	1.2018911156582788e-5	-0.09999999537101284	-5.885703898716628e-6	5.885660122975963e-6	-4.647095085591554e-5	8.549740478114433e-6	-8.426072103099345e-6	NaN
9.525	1.2779896797130655e-5	-0.09999999550483904	-6.383517786324274e-6	6.384236941326858e-6	-2.9980529803269982e-5	7.954647405573836e-6	-8.023172570572284e-6	NaN
9.5375	1.3282636600757273e-5	-0.09999999560975466	-6.6796923579401785e-6	6.679586787947876e-6	-1.4447069258104672e-5	7.35429741423084e-6	-7.469359907390931e-6	NaN
9.55	1.356826585035935e-5	-0.09999999577580922	-6.787311894330998e-6	6.786809592645562e-6	-1.0986040115866391e-7	6.787168998574039e-6	-6.792815294575569e-6	0.000274479
9.5625	1.3384960951424073e-5	-0.09999999590606208	-6.722535437476097e-6	6.721888849258095e-6	1.2805992547903381e-5	5.997160489675002e-6	-6.0218279233060434e-6	NaN
9.575	1.3010098072270842e-5	-0.0999999960433684	-6.5041019854036985e-6	6.502900942885411e-6	2.4122064694014997e-5	5.252849765296652e-6	-5.184228072945924e-6	NaN
9.5875	1.246487553714334e-5	-0.09999999623109448	-6.152547417229422e-6	6.151972713913051e-6	3.375773819371843e-5	4.5575004371569296e-6	-4.306549692656443e-6	NaN
9.6	1.095232685391363e-5	-0.09999999636124882	-5.689439616248953e-6	5.691838905800607e-6	4.167585251743444e-5	3.093343617206431e-6	-3.4135589681808585e-6	0.000271133
9.6125	1.0030360419102827e-5	-0.09999999622494551	-5.136783101024265e-6	5.135945712240395e-6	4.7699974532161435e-5	2.414016031190038e-6	-2.5283471044822364e-6	NaN
9.625	9.028004785123577e-6	-0.09999999632091615	-4.51696054192695e-6	4.5148789399330615e-6	5.20197647943516e-5	1.8080980758842317e-6	-1.671131797841841e-6	NaN
9.6375	7.967181209952453e-6	-0.09999999650343125	-3.851347211907942e-6	3.850646735934292e-6	5.471751790853096e-5	1.2712235427745505e-6	-8.594224236012658e-7	NaN
9.65	5.753243914300757e-6	-0.09999999656863753	-3.160234963299917e-6	3.1637791879860638e-6	5.5900739358886665e-5	-3.1737372034741404e-7	-1.0787210303359288e-7	0.00026998
9.6625	4.638673277963416e-6	-0.09999999630043234	-2.46247952971083e-6	2.461782772518627e-6	5.5481041394532726e-5	-7.081236470709136e-7	5.711808237158285e-7	NaN
9.675	3.542324398672241e-6	-0.09999999633874249	-1.7757474162819068e-6	1.773748365803494e-6	5.3829769446732914e-5	-1.0305719783613647e-6	1.1689456972845715e-6	NaN
9.6875	2.4796294747238192e-6	-0.09999999645984613	-1.1151745455417301e-6	1.1146139462928255e-6	5.1110154299016865e-5	-1.2927124951178837e-6	1.6794078220534297e-6	NaN
9.7	5.080559173168128e-7	-0.09999999646164572	-4.93767167915071e-7	4.969379277334762e-7	4.749063462947871e-5	-2.4583950111495566e-6	2.099216765344693e-6	0.00027497
9.7125	-3.7900559890262427e-7	-0.0999999961919526	7.76792741208738e-8	-7.806222934023153e-8	4.2968776131178104e-5	-2.5353197283836548e-6	2.4270219911779676e-6	NaN
9.725	-1.1888177895142788e-6	-0.09999999618019129	5.902109739776207e-7	-5.915206507505546e-7	3.791736585715673e-5	-2.569000163335874e-6	2.6643366509417886e-6	NaN
9.7375	-1.9151167674043083e-6	-0.09999999622245387	1.0376019075737935e-6	-1.0378924599504903e-6	3.250097409938152e-5	-2.567274960621657e-6	2.8146123773833464e-6	NaN
9.75	-3.1010020235347136e-6	-0.09999999618200471	1.4157668081070427e-6	-1.413848898821088e-6	2.68745765153176e-5	-3.0846311035101408e-6	2.8829924149917832e-6	0.000277915
9.7625	-3.556696562496384e-6	-0.09999999599701703	1.7226380274544425e-6	-1.722693054158145e-6	2.1093009078961313e-5	-2.9308399804442274e-6	2.8757775504746965e-6	NaN
9.775	-3.920885824008223e-6	-0.09999999595608063	1.95783327725081e-6	-1.9582737369335705e-6	1.5411569266477702e-5	-2.7640136889314934e-6	2.8007728568343513e-6	NaN
9.7875	-4.195322353669508e-6	-0.09999999593309404	2.1229610341739083e-6	-2.122981775079449e-6	9.943422607794926e-6	-2.589398554195395e-6	2.6665555443055715e-6	NaN
9.8	-4.48801279192391e-6	-0.09999999587772596	2.2210976837704124e-6	-2.2206126029725617e-6	4.785458665992415e-6	-2.516244039582954e-6	2.4822176767134803e-6	0.000281783
9.8125	-4.5153937141100015e-6	-0.09999999580718687	2.2565692355574472e-6	-2.2563912335521193e-6	1.273518774282e-8	-2.2596647103205086e-6	2.2570874238153935e-6	NaN
9.825	-4.470970909027424e-6	-0.09999999576007954	2.23474888779756e-6	-2.2344780766269137e-6	-4.277785750166967e-6	-2.0140479733918277e-6	2.0006257889511196e-6	NaN
9.8375	-4.361209203783953e-6	-0.09999999570150793	2.1618836837617484e-6	-2.1617204887428998e-6	-8.042680318126109e-6	-1.7812693384984956e-6	1.7220539646853393e-6	NaN
9.85	-3.973815734166996e-6	-0.09999999565392445	2.0447799493462225e-6	-2.0453907757946965e-6	-1.1254021288591889e-5	-1.3432158513655207e-6	1.4301709453516733e-6	0.000309755
9.8625	-3.71096840398843e-6	-0.09999999568102286	1.8905918190496273e-6	-1.8903172006165064e-6	-1.3847305595331668e-5	-1.1005913124146763e-6	1.133331161405042e-6	NaN
9.875	-3.4120796810117185e-6	-0.09999999564482573	1.706768449023873e-6	-1.7061161605345805e-6	-1.5860450068579967e-5	-8.812201169109795e-7	8.390782234522091e-7	NaN
9.8875	-3.0846578519282697e-6	-0.09999999558147284	1.5006210655122448e-6	-1.5003888184877965e-6	-1.7309667945459776e-5	-6.841663002765646e-7	5.541269708026621e-7	NaN
9.9	-2.3733252136030443e-6	-0.09999999555412385	1.2792452521038704e-6	-1.2803823505133593e-6	-1.8221233381784625e-5	-1.4543872723688451e-7	2.842882589757999e-7	0.00028084
9.9125	-2.003220341824565e-6	-0.09999999563678963	1.0493811394963396e-6	-1.0491302636786411e-6	-1.855807399159569e-5	1.0929769417051986e-8	3.462221880474332e-8	NaN
9.925	-1.6320311423349646e-6	-0.09999999561926387	8.174757523080694e-7	-8.167799569794926e-7	-1.8434715597945246e-5	1.4335402573768074e-7	-1.9098449570818078e-7	NaN
9.9375	-1.2655663506744029e-6	-0.09999999557289593	5.89216970479541e-7	-5.890131222108108e-7	-1.7901419615051077e-5	2.54320591519064e-7	-3.8959781674531463e-7	NaN
9.95	-5.673051648143935e-7	-0.09999999556753596	3.6963618662249214e-7	-3.7075793766035456e-7	-1.7011739119776224e-5	6.880632070743247e-7	-5.592171342207457e-7	0.000279799
9.9625	-2.4428532884745055e-7	-0.09999999566046247	1.6306001896730712e-7	-1.6290445402528578e-7	-1.575840995773269e-5	7.380564429799351e-7	-6.985552903307678e-7	NaN
9.975	5.64972133241306e-8	-0.0999999956607774	-2.6771472752283385e-8	2.7274805645502824e-8	-1.4269927127139638e-5	7.712586182898889e-7	-8.073641552624697e-7	NaN
9.9875	3.3219624513301467e-7	-0.09999999564030504	-1.9704451007202938e-7	1.9716492774151904e-7	-1.2602963359811398e-5	7.903854121016884e-7	-8.861269247445421e-7	NaN
10.0	8.000228841278447e-7	-0.09999999565110126	-3.4568299677825114e-7	3.449277222569838e-7	-1.0811987867831608e-5	1.0173185309981045e-6	-9.359830590317783e-7	0.000283736
10.0125	9.894681388246296e-7	-0.09999999572124875	-4.713213068956304e-7	4.713647999948944e-7	-8.911637243722942e-6	9.815084755033283e-7	-9.585343026517486e-7	NaN
10.025	1.1484117578758925e-6	-0.09999999573319021	-5.731869042093058e-7	5.734038198009612e-7	-6.9987645454176536e-6	9.389436944366493e-7	-9.560029482837928e-7	NaN
10.0375	1.2768591538813915e-6	-0.09999999573624314	-6.512491059255784e-7	6.512764272545166e-7	-5.116251326394083e-6	8.916277955993673e-7	-9.309648330973932e-7	NaN
10.05	1.4445899569374502e-6	-0.09999999575422877	-7.060339134434613e-7	7.057594791989639e-7	-3.3018636778064227e-6	9.105273889844204e-7	-8.862613602523816e-7	0.000276122
10.0625	1.4860489204721781e-6	-0.09999999578711721	-7.385558206382975e-7	7.385118311484583e-7	-1.579983350072767e-6	8.296962235275037e-7	-8.248842542857696e-7	NaN
10.075	1.5012647432234886e-6	-0.09999999580290693	-7.502382753035269e-7	7.501980138679422e-7	4.105684040112584e-9	7.508532337854606e-7	-7.499735698070827e-7	NaN
10.0875	1.4921154389986918e-6	-0.09999999582045305	-7.428896623002024e-7	7.428471116691007e-7	1.4302105593105296e-6	6.748973782454436e-7	-6.64662267760125e-7	NaN
10.1	1.409304933573257e-6	-0.09999999583745008	-7.185792187486255e-7	7.187080286220324e-7	2.6835426296121407e-6	5.510526882113934e-7	-5.720076982032354e-7	0.00026977
10.1125	1.3403211683739403e-6	-0.09999999583539944	-6.795635713521727e-7	6.794760558506096e-7	3.741060985011605e-6	4.663099413027272e-7	-4.7496472200330855e-7	NaN
10.125	1.2562309894642882e-6	-0.099999995848702	-6.282573410156364e-7	6.280608294794676e-7	4.605764858689705e-6	3.8867038733295587e-7	-3.762790172044304e-7	NaN
10.1375	1.1595466328437522e-6	-0.09999999587019992	-5.671031887177038e-7	5.67028229957654e-7	5.278790015393177e-6	3.1802132208565305e-7	-2.7845437578282705e-7	NaN
10.15	9.383656451688669e-7	-0.09999999588114705	-4.985273034220346e-7	4.988802409060216e-7	5.765149292577507e-6	1.3969764104881496e-7	-1.837187462451179e-7	0.000278145
10.1625	8.187049008959861e-7	-0.09999999585678254	-4.2488581472504294e-7	4.2479749382851146e-7	6.050003335652496e-6	7.930723361354483e-8	-9.406397814617503e-8	NaN
10.175	6.960572905897923e-7	-0.09999999586422403	-3.48477695641144e-7	3.482409145076042e-7	6.1671349301480665e-6	2.71253597144886e-8	-1.1104204992843254e-8	NaN
10.1875	5.725537564858197e-7	-0.09999999588148939	-2.71386463262182e-7	2.713140177785333e-7	6.131338224366347e-6	-1.758984895976368e-8	6.386580515349362e-8	NaN
10.2	3.306931325352933e-7	-0.09999999588498197	-1.9550211180335864e-7	1.9589023666701137e-7	5.95904888252924e-6	-1.7506764602323854e-7	1.2987110224458705e-7	0.000281703
10.2125	2.1573967967302644e-7	-0.09999999585369145	-1.2249761411228864e-7	1.2243682399868646e-7	5.645532990675257e-6	-2.0026485984077344e-7	1.861856461582276e-7	NaN
10.225	1.0671443760195287e-7	-0.09999999585491626	-5.386552751726945e-8	5.3677504508559614e-8	5.2340742172495736e-6	-2.191349262035846e-7	2.3245188603441702e-7	NaN
10.2375	4.820723608387767e-9	-0.09999999586391421	9.208643644677602e-9	-9.256420802364337e-9	4.743744104698485e-6	-2.3259754903356914e-7	2.685810985258815e-7	NaN
10.25	-1.7379164889782996e-7	-0.09999999586139734	6.578780924095067e-8	-6.549986595572495e-8	4.193264784266963e-6	-3.263415517239871e-7	2.947316741623189e-7	0.000281972
10.2625	-2.491294657163298e-7	-0.09999999583549554	1.1517954896166596e-7	-1.152029296249022e-7	3.586048608254885e-6	-3.2040106372068165e-7	3.1124025354283593e-7	NaN
10.275	-3.1456264948951326e-7	-0.09999999583224502	1.5689555623840762e-7	-1.5699179456973403e-7	2.957872597644708e-6	-3.1138022999730407e-7	3.186888299076447e-7	NaN
10.2875	-3.6987989127354813e-7	-0.09999999583295019	1.9071723100595868e-7	-1.9073361426081716e-7	2.324560664453818e-6	-3.000234315643295e-7	3.1780959725095917e-7	NaN
10.3	-4.5017294729261167e-7	-0.09999999582728286	2.166315443915119e-7	-2.1650093216431712e-7	1.7003896305950224e-6	-3.220922759192357e-7	3.094555653035117e-7	0.000277564
10.3125	-4.755361541492131e-7	-0.09999999581315237	2.348105768732008e-7	-2.3480194025930062e-7	1.0930422746087325e-6	-2.9757241216956657e-7	2.945549179379113e-7	NaN
10.325	-4.915278223464096e-7	-0.09999999580799289	2.455812513910795e-7	-2.4558658404278047e-7	5.219948819220846e-7	-2.730849721635775e-7	2.741223042545211e-7	NaN
10.3375	-4.98655838059946e-7	-0.09999999580302311	2.4942996165289336e-7	-2.494205051724439e-7	-4.090686783972674e-9	-2.4902261717473554e-7	2.4919688096158673e-7	NaN
10.35	-4.888142142298685e-7	-0.09999999579708568	2.46955200454526e-7	-2.4696949744836114e-7	-4.783952960191566e-7	-2.1696816138851126e-7	2.2081722126598057e-7	0.000278817
10.3625	-4.7327120743602957e-7	-0.09999999579518166	2.388426108351062e-7	-2.388156732321707e-7	-8.928701612016256e-7	-1.880262858213743e-7	1.9000543775314851e-7	NaN
10.375	-4.516844361552675e-7	-0.09999999579040672	2.2585109730863272e-7	-2.2579498395926612e-7	-1.2449411496479101e-6	-1.6115251241431006e-7	1.5773820111184704e-7	NaN
10.3875	-4.2487320491679563e-7	-0.09999999578328578	2.0877591297977e-7	-2.0875247622074994e-7	-1.5334059166344295e-6	-1.3638362103105536e-7	1.2492628611140113e-7	NaN
10.4	-3.589131098550778e-7	-0.09999999577905712	1.88427356269033e-7	-1.8853235972214997e-7	-1.7585137674649271e-6	-7.893803422475157e-8	9.240027376740063e-8	0.000370971
10.4125	-3.214207223627212e-7	-0.09999999578579448	1.656107992458593e-7	-1.655803906600468e-7	-1.9145324567503844e-6	-5.628464395165441e-8	6.091928302435912e-8	NaN
10.425	-2.819920483325525e-7	-0.0999999957827893	1.411279770614233e-7	-1.4104930316220736e-7	-2.010815435043944e-6	-3.638034254806005e-8	3.1124726046471756e-8	NaN
10.4375	-2.413907689766926e-7	-0.09999999577651682	1.15724497244947e-7	-1.1569931718452248e-7	-2.0514454477785865e-6	-1.9016288507683625e-8	3.553632705959764e-9	NaN
10.45	-1.5950020177524516e-7	-0.09999999577475477	9.009243967888068e-8	-9.022370392300456e-8	-2.0412386733635703e-6	3.686791316266504e-8	-2.1364010220870606e-8	0.000278727
10.4625	-1.1949217338492604e-7	-0.09999999578503159	6.48600012139543e-8	-6.483697215407444e-8	-1.9778066800899096e-6	4.8190746133823704e-8	-4.3283126357507274e-8	NaN
10.475	-8.086284058783023e-8	-0.09999999578414444	4.060235232025383e-8	-4.053384455464207e-8	-1.875371227452764e-6	5.719030779435557e-8	-6.198644921277569e-8	NaN
10.4875	-4.409676868442335e-8	-0.09999999578042239	1.7795583693067195e-8	-1.7777258015119423e-8	-1.740191827359616e-6	6.417046435339611e-8	-7.735322854720626e-8	NaN
10.5	2.2247618121561258e-8	-0.09999999578084152	-3.165808450083863e-9	3.0589870988591594e-9	-1.5785562759812645e-6	1.0127355737372787e-7	-8.93533968525016e-8	0.000384877
10.5125	5.11983482125489e-8	-0.09999999579017976	-2.1969666532028842e-8	2.198052837902088e-8	-1.3910328926269816e-6	1.0155153025013108e-7	-9.80236598426292e-8	NaN
10.525	7.70294377778285e-8	-0.09999999579096665	-3.837247629478127e-8	3.841253638376253e-8	-1.190524963821382e-6	1.0052419951277783e-7	-1.034945677393314e-7	NaN
10.5375	9.959381270290196e-8	-0.09999999579010355	-5.2226557073164234e-8	5.2234555426786125e-8	-9.827340979990216e-7	9.846143037206496e-8	-1.0595735278406597e-7	NaN
10.55	1.3464164518088122e-7	-0.09999999579182316	-6.345834769837619e-8	6.340153009570198e-8	-7.729177255682745e-7	1.1143183681472952e-7	-1.0565436576010098e-7	0.000274178
10.5625	1.4712656548735587e-7	-0.09999999579757766	-7.206259703459068e-8	7.206201060772247e-8	-5.634070280745706e-7	1.0436172033951106e-7	-1.0286159480913233e-7	NaN
10.575	1.56338706296525e-7	-0.09999999579921492	-7.809115356594901e-8	7.809978774675813e-8	-3.621392276954018e-7	9.707015838992778e-8	-9.789673219410676e-8	NaN
10.5875	1.623994608256286e-7	-0.09999999580050518	-8.165911865693886e-8	8.165778767103874e-8	-1.7263777308439342e-7	8.971883735497833e-8	-9.109531926631891e-8	NaN
10.6	1.6574122090781588e-7	-0.09999999580253328	-8.292725170410838e-8	8.292135304717501e-8	2.1874968238726157e-9	8.270611802579949e-8	-8.280176988746998e-8	0.000278396
10.6125	1.6343668205916517e-7	-0.09999999580410396	-8.209369841548531e-8	8.208577341073776e-8	1.595872890727431e-7	7.305236961664476e-8	-7.336166827476114e-8	NaN
10.625	1.5879845867005125e-7	-0.09999999580577994	-7.938797562433178e-8	7.937321049003956e-8	2.974102889398263e-7	6.395991315514073e-8	-6.311478136132905e-8	NaN
10.6375	1.5208591575553837e-7	-0.0999999958080757	-7.506134196776826e-8	7.505430181238247e-8	4.1468417028406414e-7	5.546803708838456e-8	-5.2384900503520294e-8	NaN
10.65	1.3352567262755803e-7	-0.09999999580966219	-6.937750043964065e-8	6.940694439581868e-8	5.109666216348438e-7	3.754846390672746e-8	-4.1474102413113894e-8	0.00027499
10.6625	1.2223222658134595e-7	-0.09999999580798385	-6.260533655678576e-8	6.259510574538403e-8	5.84107020726555e-7	2.926355575818106e-8	-3.0663921945665686e-8	NaN
10.675	1.0996381873092127e-7	-0.09999999580915286	-5.5018228738247047e-8	5.499277435719207e-8	6.364405823958614e-7	2.1876134089144407e-8	-2.0200689186218314e-8	NaN
10.6875	9.698802713983423e-8	-0.09999999581138011	-4.68771045903475e-8	4.686854833303153e-8	6.689807378618819e-7	1.533248043798483e-8	-1.0297601329915322e-8	NaN
10.7	6.992840993988261e-8	-0.09999999581217238	-3.842955132389922e-8	3.8472871537036324e-8	6.830476181019101e-7	-4.062937738453036e-9	-1.1329350807985755e-9	0.000277554
10.7125	5.6314588906201434e-8	-0.09999999580889163	-2.9905524447272264e-8	2.9897028566013404e-8	6.775673502099389e-7	-8.815941870728795e-9	7.143319912129923e-9	NaN
10.725	4.2928652622300854e-8	-0.099999995809356	-2.152037826246825e-8	2.1495984756296268e-8	6.570822221589449e-7	-1.2735607686260555e-8	1.4424510055059386e-8	NaN
10.7375	2.9958573556068696e-8	-0.09999999581083065	-1.3458497104695094e-8	1.345166299214716e-8	6.235889401276126e-7	-1.591971432271432e-8	2.063786573482899e-8	NaN
10.75	5.909369198400036e-9	-0.09999999581084906	-5.878214959754711e-9	5.916892568071996e-9	5.791466336223241e-7	-3.012314831803281e-8	2.574312340328172e-8	0.000271082
10.7625	-4.9044071003725244e-9	-0.09999999580755745	1.0891596079550758e-9	-1.0938160267362267e-9	5.237303844503551e-7	-3.104457106505477e-8	2.9724410376688972e-8	NaN
10.775	-1.4772093740157078e-8	-0.0999999958074111	7.33483118223193e-9	-7.350777272892038e-9	4.618900510923169e-7	-3.143959912406552e-8	3.260076673260536e-8	NaN
10.7875	-2.3617734242080843e-8	-0.09999999580792257	1.2783307241288682e-8	-1.2786838381802919e-8	3.9563426310803467e-7	-3.140387754189573e-8	3.441484476504214e-8	NaN
10.8	-3.8047589504470194e-8	-0.09999999580742654	1.7385223506783556e-8	-1.736188534339834e-8	3.2685371826981306e-7	-3.768209751110213e-8	3.522988860881479e-8	0.000298555
10.8125	-4.358529259233308e-8	-0.09999999580517349	2.111582953042393e-8	-2.1116482857347026e-8	2.562208581812022e-7	-3.579229436040857e-8	3.512322310458608e-8	NaN
10.825	-4.800539330295115e-8	-0.09999999580467225	2.397093566456631e-8	-2.3976263089814646e-8	1.8684501249973779e-7	-3.374507086312287e-8	3.419045710646698e-8	NaN
10.8375	-5.132974457965992e-8	-0.09999999580438808	2.597060824622125e-8	-2.5970846524436977e-8	1.2010448713781578e-7	-3.160433138638936e-8	3.25365584879709e-8	NaN
10.85	-5.4852362875733524e-8	-0.09999999580371152	2.7152791754180396e-8	-2.714695079580538e-8	5.7178585311912645e-8	-3.06786985161476e-8	3.027271345952327e-8	0.000268858
10.8625	-5.51627263568456e-8	-0.09999999580285696	2.7570639458903786e-8	-2.7568454071839162e-8	-1.0155266143437852e-9	-2.754146490106056e-8	2.7512938616921703e-8	NaN
10.875	-5.459789041748654e-8	-0.09999999580228161	2.7290049900707857e-8	-2.7286705230855693e-8	-5.3303223494847447e-8	-2.4539417564898782e-8	2.4372795679804033e-8	NaN
10.8875	-5.323689444260318e-8	-0.09999999580156484	2.638752454302898e-8	-2.638552250487256e-8	-9.91584033979375e-8	-2.1695134961037864e-8	2.0964863119118646e-8	NaN
10.9	-4.847106360582393e-8	-0.0999999958009845	2.4946340588267578e-8	-2.495385669852e-8	-1.3824405969310592e-7	-1.632851580326242e-8	1.7396514768630212e-8	0.000273406
10.9125	-4.5246957620602853e-8	-0.09999999580132066	2.30539698434919e-8	-2.3050612748061503e-8	-1.6977351352822142e-7	-1.3368122169073835e-8	1.3769660675185398e-8	NaN
10.925	-4.1584934817822616e-8	-0.0999999958008795	2.0801443120240596e-8	-2.07934609329262e-8	-1.9421704312444496e-7	-1.0692187642425274e-8	1.0176262575456544e-8	NaN
10.9375	-3.757672656600237e-8	-0.09999999580010602	1.8278051616150595e-8	-1.8275213151605168e-8	-2.1177582744417628e-7	-8.289170387300035e-9	6.6981345846568664e-9	NaN
10.95	-2.8877054447685697e-8	-0.09999999579977335	1.5570411585580348e-8	-1.558431899801114e-8	-2.2277356061280152e-7	-1.708510297808878e-9	3.4060310178446557e-9	0.00027014
10.9625	-2.4354056492753028e-8	-0.09999999580078535	1.276076197880227e-8	-1.2757701352283373e-8	-2.2675929044274573e-7	1.9512796255312392e-10	3.615268080799415e-10	NaN
10.975	-1.9819729966351207e-8	-0.09999999580057252	9.927731766073123e-9	-9.919237336976742e-9	-2.2513504995864857e-7	1.80652996847526e-9	-2.3881453940960443e-9	NaN
10.9875	-1.5344945386179534e-8	-0.09999999580000751	7.140650295965439e-9	-7.138163924080237e-9	-2.1851615331229705e-7	3.156058510140148e-9	-4.807385790325334e-9	NaN
11.0	-6.823520609854828e-9	-0.09999999579994334	4.460809989753384e-9	-4.474499962203943e-9	-2.0755772611845356e-7	8.443981110508701e-9	-6.87198906560485e-9	0.000267926
11.0125	-2.8837611635608105e-9	-0.09999999580107805	1.940882350182009e-9	-1.9389889307325132e-9	-1.921727589126903e-7	9.048211230631599e-9	-8.566455223161221e-9	NaN
11.025	7.833406026647214e-10	-0.09999999580108292	-3.736363629622352e-10	3.797686855164911e-10	-1.7393029399926616e-7	9.447947205110071e-9	-9.887958090809706e-9	NaN
11.0375	4.143137871286816e-9	-0.09999999580083446	-2.448564107933814e-9	2.450029174163194e-9	-1.5352235694447986e-7	9.676271258236576e-9	-1.0842584687128092e-8	NaN
11.05	9.840072022532392e-9	-0.09999999580096712	-4.2587267517334745e-9	4.249529139929507e-9	-1.3161379121848253e-7	1.2434460025963977e-8	-1.1444416393206551e-8	0.000266964
11.0625	1.2144795151997627e-8	-0.099999995801822	-5.787621566150837e-9	5.78814615368266e-9	-1.0838444790815219e-7	1.1992640289538881e-8	-1.1713162639328311e-8	NaN
11.075	1.4076793332389504e-8	-0.09999999580196839	-7.025984734753567e-9	7.028616278032388e-9	-8.501464039630352e-8	1.1468938354964898e-8	-1.1676083286363646e-8	NaN
11.0875	1.563628275672371e-8	-0.09999999580200694	-7.97359636527741e-9	7.973924597038214e-9	-6.20269676429309e-8	1.0887760477117904e-8	-1.1364732161518436e-8	NaN
11.1	1.766673913877914e-8	-0.09999999580222686	-8.637020771874418e-9	8.633698094038017e-9	-3.988142352834442e-8	1.1106875068215032e-8	-1.0813882580254179e-8	0.000268808
11.1125	1.8164510856446048e-8	-0.09999999580262617	-9.028771820134585e-9	9.028230064208704e-9	-1.8876129306725977e-8	1.0117839516187094e-8	-1.0060125132976391e-8	NaN
11.125	1.834224858905785e-8	-0.09999999580281914	-9.166344442988704e-9	9.165838781670221e-9	4.391011323083841e-10	9.153576548507593e-9	-9.141834586437363e-9	NaN
11.1375	1.8222925740186004e-8	-0.09999999580303405	-9.071911692640281e-9	9.071388529147228e-9	1.781907717570327e-8	8.224945197902205e-9	-8.097278976875449e-9	NaN
11.15	1.7198331141439473e-8	-0.09999999580324144	-8.770814006648138e-9	8.772408364061843e-9	3.308457831597528e-8	6.705524704946915e-9	-6.9637847494551944e-9	0.000268648
11.1625	1.635026003437073e-8	-0.0999999958032145	-8.290662036391496e-9	8.2895915118497e-9	4.595447968339826e-8	5.671035578984318e-9	-5.777413289157262e-9	NaN
11.175	1.5318441656987676e-8	-0.0999999958033767	-7.660980782566939e-9	7.658573768379576e-9	5.6468060206158415e-8	4.723528757887861e-9	-4.571653143776249e-9	NaN
11.1875	1.4133556193450364e-8	-0.09999999580363929	-6.91161768613734e-9	6.910700886711587e-9	6.46403636593967e-8	3.861556396450149e-9	-3.3770276733312346e-9	NaN
11.2	1.1426396201365864e-8	-0.09999999580377257	-6.072203755513298e-9	6.07652401018808e-9	7.05336869829301e-8	1.6821204680654187e-9	-2.220682455121235e-9	0.000269359
11.2125	9.963159182655042e-9	-0.09999999580347395	-5.171500571482254e-9	5.170422425436486e-9	7.396734625067317e-8	9.464347521835511e-10	-1.12687416373302e-9	NaN
11.225	8.464133755077787e-9	-0.09999999580356449	-4.237560275485623e-9	4.234668261201997e-9	7.535539329100096e-8	3.109850427437397e-10	-1.1524009462727843e-10	NaN
11.2375	6.955284460485717e-9	-0.09999999580377492	-3.2957917480979718e-9	3.2949075051380818e-9	7.487912273706742e-8	-2.333374269798708e-10	7.984845378216036e-10	NaN
11.25	4.00228531102757e-9	-0.09999999580381719	-2.36923232714924e-9	2.3739714338877528e-9	7.273978620079245e-8	-2.15415500530139e-9	1.6024702117555677e-9	0.000287703
11.2625	2.5995689073041115e-9	-0.09999999580343488	-1.478262244863144e-9	1.4775218477591033e-9	6.888014577895246e-8	-2.4597205209605206e-9	2.287926121490298e-9	NaN
11.275	1.2696859497201767e-9	-0.09999999580344945	-6.410531414222871e-10	6.38761004901234e-10	6.382900973956154e-8	-2.6881835616382575e-9	2.8505581941947964e-9	NaN
11.2875	2.7306083478156682e-11	-0.09999999580355884	1.2797599851371614e-10	-1.285577257815945e-10	5.781938102434269e-8	-2.850744004006069e-9	3.289350555112328e-9	NaN
11.3	-2.149112536915211e-9	-0.09999999580352778	8.174411641574205e-10	-8.139325776423382e-10	5.107987945115193e-8	-3.9913336907327735e-9	3.606299320971977e-9	0.000269128
11.3125	-3.0663965881215783e-9	-0.09999999580321198	1.4189459274735673e-9	-1.4192292045556954e-9	4.365261464667251e-8	-3.917103345192853e-9	3.805572138573792e-9	NaN
11.325	-3.862576627465304e-9	-0.09999999580317204	1.9265864292556347e-9	-1.9277558762484164e-9	3.597381315055348e-8	-3.805459035045669e-9	3.894324328478673e-9	NaN
11.3375	-4.535127510987051e-9	-0.0999999958031802	2.337748375572034e-9	-2.3379466709378926e-9	2.8236421987520555e-8	-3.6654747834002276e-9	3.881537739589016e-9	NaN
11.35	-5.509627865484789e-9	-0.09999999580311086	2.6523240850488108e-9	-2.6507385624294176e-9	2.0614449513697298e-8	-3.930840677767631e-9	3.777661802511536e-9	0.000267756
11.3625	-5.816404584024041e-9	-0.09999999580293903	2.8724618154605545e-9	-2.8723546648010183e-9	1.3201884055991795e-8	-3.630547890134596e-9	3.594057659861903e-9	NaN
11.375	-6.0088213583191725e-9	-0.099999995802876	3.0021968153825183e-9	-3.002256818620479e-9	6.235538282165156e-9	-3.330812530371282e-9	3.3431329113788408e-9	NaN
11.3875	-6.093157299380873e-9	-0.09999999580281499	3.047504666661619e-9	-3.0473878778587824e-9	-1.792776083531464e-10	-3.036446985887727e-9	3.037587368602144e-9	NaN
11.4	-5.96802959667837e-9	-0.09999999580274253	3.015723746792373e-9	-3.0159061697160577e-9	-5.959743364185545e-9	-2.642216772024664e-9	2.690106865807248e-9	0.000268106
11.4125	-5.7760547497739266e-9	-0.09999999580271997	2.915250781815084e-9	-2.914920973684121e-9	-1.1007615361703715e-8	-2.288737777281212e-9	2.3131713339109845e-9	NaN
11.425	-5.5105040836153615e-9	-0.09999999580266171	2.75537201342134e-9	-2.7546836628519368e-9	-1.5292407391659286e-8	-1.9606152363971417e-9	1.9186987254412293e-9	NaN
11.4375	-5.181403946449766e-9	-0.09999999580257465	2.5458105131218623e-9	-2.5455238467384956e-9	-1.879986818859678e-8	-1.6582869539042382e-9	1.517797719095205e-9	NaN
11.45	-4.373258511440637e-9	-0.09999999580252317	2.296467542589431e-9	-2.297753904650127e-9	-2.153341556236592e-8	-9.557669975474816e-10	1.120593853907457e-9	0.00026968
11.4625	-3.914432480696318e-9	-0.09999999580260588	2.0171792120122676e-9	-2.016808004790123e-9	-2.3423242794338652e-8	-6.796158506005845e-10	7.363373986996102e-10	NaN
11.475	-3.432234983141323e-9	-0.0999999958025693	1.7177329080010194e-9	-1.7167713809401441e-9	-2.4584145479120713e-8	-4.370880372869019e-10	3.7283809474821203e-10	NaN
11.4875	-2.9359324899672332e-9	-0.09999999580249277	1.4072258549390132e-9	-1.4069183794867081e-9	-2.5066260472891147e-8	-2.255685658901851e-10	3.662947363532564e-11	NaN
11.5	-1.935588270435427e-9	-0.09999999580247139	1.0940981804728067e-9	-1.095701826302745e-9	-2.4928621477885778e-8	4.5640187271737853e-10	-2.6706281448834406e-10	0.000264991
11.5125	-1.447160499959309e-9	-0.09999999580259704	7.860070485107929e-10	-7.857263742139345e-10	-2.4142253722396982e-8	5.939630678192685e-10	-5.340501626104338e-10	NaN
11.525	-9.75742227122622e-10	-0.09999999580258633	4.899597590432811e-10	-4.891241356555632e-10	-2.2881010140639406e-8	7.031944358461904e-10	-7.61704418699391e-10	NaN
11.5375	-5.272371450848603e-10	-0.09999999580254103	2.1175190974183987e-10	-2.115286763740813e-10	-2.1221408732495325e-8	7.878047853789781e-10	-9.485750010023296e-10	NaN
11.55	2.816210029096288e-10	-0.09999999580254629	-4.38183005349873e-11	4.251599782954573e-11	-1.924026503831032e-8	1.2395987870722198e-9	-1.0943171532571764e-9	0.000280791
11.5625	6.343467212319157e-10	-0.0999999958026602	-2.7295857427835266e-10	2.730904373671402e-10	-1.6944688252412828e-8	1.2423800729902427e-9	-1.1994000618323747e-9	NaN
11.575	9.489047454393692e-10	-0.09999999580266991	-4.727153147100155e-10	4.732027286545801e-10	-1.4492079130820097e-8	1.2292901315874342e-9	-1.2654363878060788e-9	NaN
11.5875	1.2234970483176716e-9	-0.0999999958026595	-6.413043116050902e-10	6.414012996756151e-10	-1.1952001783381745e-8	1.2035998413779075e-9	-1.2947773971671504e-9	NaN
11.6	1.6495212636078373e-9	-0.0999999958026806	-7.778456595908258e-10	7.771550147736564e-10	-9.388556585069221e-9	1.3605711912577804e-9	-1.2903961080907737e-9	0.000267636
11.6125	1.8009687002943841e-9	-0.0999999958027506	-8.822922398756922e-10	8.822844970094814e-10	-6.8302981660514535e-9	1.2738597079195784e-9	-1.2556741300869607e-9	NaN
11.625	1.912503894355717e-9	-0.09999999580277068	-9.552933459097285e-10	9.55397037068237e-10	-4.373822125196705e-9	1.1845456077977086e-9	-1.194499313245657e-9	NaN
11.6375	1.985525052255985e-9	-0.0999999958027865	-9.982682502778427e-10	9.982513315973812e-10	-2.062014439433567e-9	1.0944984715091492e-9	-1.1109747876197495e-9	NaN
11.65	2.0245548528323614e-9	-0.0999999958028113	-1.0131921325354768e-9	1.0131233139495345e-9	6.975937092941208e-11	1.0078040515944976e-9	-1.00930980167206e-9	0.000268097
11.6625	1.9956201153267826e-9	-0.0999999958028302	-1.0024945127585625e-9	1.0023972755437202e-9	1.9878893390264496e-9	8.89852594153687e-10	-8.93725991676941e-10	NaN
11.675	1.9382452545219178e-9	-0.0999999958028507	-9.689865538763964e-10	9.688051017206517e-10	3.6664706561836696e-9	7.787836786797152e-10	-7.683713725159444e-10	NaN
11.6875	1.8556012763330639e-9	-0.09999999580287874	-9.15742303992397e-10	9.156560759923193e-10	5.093762328273822e-9	6.750695592705058e-10	-6.371970687133503e-10	NaN
11.7	1.6278626830077217e-9	-0.09999999580289808	-8.459859822622052e-10	8.463473601375632e-10	6.264508576250925e-9	4.5576087690511044e-10	-5.038875579691794e-10	0.000268938
11.7125	1.4895314969834563e-9	-0.09999999580287741	-7.630031898779692e-10	7.628781668941164e-10	7.152490593581663e-9	3.547238192230934e-10	-3.7187534777831884e-10	NaN
11.725	1.3393750579070956e-9	-0.09999999580289165	-6.701329025924529e-10	6.698216436217086e-10	7.786463228514696e-9	2.6465732640262284e-10	-2.4416165379623863e-10	NaN
11.7375	1.1806577041633198e-9	-0.09999999580291882	-5.705602116098201e-10	5.704556790565575e-10	8.178902250034638e-9	1.8489910810496108e-10	-1.2334235605466397e-10	NaN
11.75	8.499313785703929e-10	-0.09999999580292847	-4.673059880164197e-10	4.67835479445903e-10	8.346019423069985e-9	-5.189711087514928e-11	-1.1586417651410524e-11	0.000267986
11.7625	6.836408695238837e-10	-0.09999999580288832	-3.6317461046718924e-10	3.630710244158594e-10	8.274766731727232e-9	-1.0971802494179171e-10	8.928289025189591e-11	NaN
11.775	5.202221322970489e-10	-0.099999995802894	-2.6079125440666954e-10	2.6049363279556704e-10	8.020705511619768e-9	-1.5734818710274612e-10	1.7797160183964694e-10	NaN
11.7875	3.619027333500531e-10	-0.09999999580291191	-1.6240197152330062e-10	1.6231851233005094e-10	7.608255150604549e-9	-1.960450468114344e-10	2.535994359029977e-10	NaN
11.8	6.855340728044153e-11	-0.0999999958029121	-6.993432218454783e-11	7.040642173243338e-11	7.062604289572516e-9	-3.6910843750976275e-10	3.156826127641975e-10	0.000269309
11.8125	-6.324896230233075e-11	-0.09999999580287193	1.501464292628918e-11	-1.5071400447425903e-11	6.38347757406359e-9	-3.8011839570621156e-10	3.640348411629021e-10	NaN
11.825	-1.8350030265895427e-10	-0.0999999958028701	9.112298745176069e-11	-9.131710509356905e-11	5.626434726148779e-9	-3.8475780332512177e-10	3.9889553678970224e-10	NaN
11.8375	-2.9122208346405375e-10	-0.0999999958028763	1.5747538722102983e-10	-1.5751825070614253e-10	4.81597645075249e-9	-3.8413460819704075e-10	4.207916300139453e-10	NaN
11.85	-4.667989526353236e-10	-0.09999999580287022	2.1347542971658076e-10	-2.1319152285174716e-10	3.975169132880601e-9	-4.6031622469336767e-10	4.3050076878255333e-10	0.000265933
11.8625	-5.341071497819876e-10	-0.09999999580284276	2.5882695341346066e-10	-2.588346321740448e-10	3.1122667424048308e-9	-4.37110388212994e-10	4.289718807588422e-10	NaN
11.875	-5.877338787022809e-10	-0.09999999580283664	2.934846048209917e-10	-2.935490469150189e-10	2.2651280845339107e-9	-4.119714921830254e-10	4.1737604886953935e-10	NaN
11.8875	-6.280147136576325e-10	-0.0999999958028331	3.1769865684830453e-10	-3.177014123826796e-10	1.4505459115474702e-9	-3.8574168867542135e-10	3.969979222139413e-10	NaN
11.9	-6.704030550332591e-10	-0.09999999580282483	3.3193700585876313e-10	-3.318666470991518e-10	6.828743656949179e-10	-3.74045874950243e-10	3.691971124238073e-10	0.000267636
11.9125	-6.738826969422374e-10	-0.09999999580281452	3.3685271391534146e-10	-3.3682602224318283e-10	-2.6685766785426124e-11	-3.356690148262124e-10	3.353672003255795e-10	NaN
11.925	-6.667264348767929e-10	-0.09999999580280748	3.3325400554283357e-10	-3.3321260609079667e-10	-6.638929751110752e-10	-2.9899139408022027e-10	2.969197901180579e-10	NaN
11.9375	-6.498559999583245e-10	-0.0999999958027987	3.2207765699702946e-10	-3.220532108999062e-10	-1.2223902558559069e-9	-2.6423849575391115e-10	2.5522921024644994e-10	NaN
11.95	-5.912367792298895e-10	-0.09999999580279163	3.0434257007957966e-10	-3.044347480872831e-10	-1.69809077538501e-9	-1.9850131082258586e-10	2.1160578569956923e-10	0.000268657
11.9625	-5.51675273153994e-10	-0.09999999580279578	2.8111824831224954e-10	-2.810773423585549e-10	-2.0814286300864286e-9	-1.6236364203094484e-10	1.6729257724716346e-10	NaN
11.975	-5.068115006993199e-10	-0.09999999580279041	2.53517058557751e-10	-2.534193522991449e-10	-2.3782073191797787e-9	-1.297253678028265e-10	1.23410685517317e-10	NaN
11.9875	-4.5775231691930187e-10	-0.09999999580278096	2.2262953450922995e-10	-2.2259496024634814e-10	-2.590939759374875e-9	-1.0042848918546018e-10	8.095692006718832e-11	NaN
12.0	-3.513555083970568e-10	-0.09999999580277694	1.8951296197107188e-10	-1.8968290891742685e-10	-2.7235996657778613e-9	-2.004541685918117e-11	4.0792793854903776e-11	0.000270571
12.0125	-2.9607471563396193e-10	-0.09999999580278932	1.5517080289082363e-10	-1.5513352121503286e-10	-2.7707186009874288e-9	3.1361728324172752e-12	3.667571027720088e-12	NaN
12.025	-2.4068133359121e-10	-0.09999999580278673	1.2056198096596976e-10	-1.2045818755740564e-10	-2.7494442033712073e-9	2.274795254149849e-11	-2.9844762226887e-11	NaN
12.0375	-1.8605812496058613e-10	-0.09999999580277981	8.653158159897566e-11	-8.650139462216879e-11	-2.667323348632591e-9	3.914408379047741e-11	-5.931228176974617e-11	NaN
12.05	-8.205289276641346e-11	-0.09999999580277909	5.3826174072684475e-11	-5.3993201743886483e-11	-2.532354780660184e-9	1.036227575718026e-10	-8.444219293220357e-11	0.000273216
12.0625	-3.400760553572198e-11	-0.09999999580279292	2.3087069710904437e-11	-2.3063963239470134e-11	-2.3435079451654652e-9	1.1091877085235236e-10	-1.0504780442957529e-10	NaN
12.075	1.070473090435334e-11	-0.09999999580279299	-5.132374205024803e-12	5.2070110338346095e-12	-2.1199418518712523e-9	1.1573469616782385e-10	-1.210971656027964e-10	NaN
12.0875	5.1649647838180945e-11	-0.09999999580279001	-3.041691369911267e-11	3.0434692402680724e-11	-1.870100479670812e-9	1.1846018037838245e-10	-1.3266685195801845e-10	NaN
12.1	1.2102364078451595e-10	-0.09999999580279165	-5.2461280024234306e-11	5.234936529684615e-11	-1.6020998770691222e-9	1.5198346909526415e-10	-1.399308252432915e-10	0.000271523
12.1125	1.490499781792272e-10	-0.09999999580280201	-7.106605747989344e-11	7.10724411142215e-11	-1.318155272765398e-9	1.4652161124880642e-10	-1.4313159602539658e-10	NaN
12.125	1.725540324500997e-10	-0.09999999580280386	-8.612027807992823e-11	8.615220179252216e-11	-1.0326477038105248e-9	1.4009951125572482e-10	-1.4260360960083084e-10	NaN
12.1375	1.9146585384542224e-10	-0.0999999958028043	-9.762304758006418e-11	9.76268957532796e-11	-7.519462758127402e-10	1.3294016443440514e-10	-1.3873329216437605e-10	NaN
12.15	2.160429806995031e-10	-0.09999999580280701	-1.056563268023185e-10	1.0561627850933572e-10	-4.816458999949783e-10	1.3547228898990627e-10	-1.3194625437572786e-10	0.000267285
12.1625	2.2203719525368193e-10	-0.09999999580281185	-1.1037441506292701e-10	1.1036757679500884e-10	-2.2541064450941456e-10	1.2339097197316263e-10	-1.226900253615235e-10	NaN
12.175	2.2409851544744705e-10	-0.09999999580281423	-1.1199231817081383e-10	1.1198602533767851e-10	1.0106950867206927e-11	1.1158692866467378e-10	-1.1143351202360454e-10	NaN
12.1875	2.2255085602451337e-10	-0.09999999580281685	-1.1078189582257056e-10	1.1077547384375877e-10	2.2191380593377302e-10	1.0023586427219841e-10	-9.864418578604584e-11	NaN
12.2	2.098719040154731e-10	-0.09999999580281937	-1.0705347386844213e-10	1.070732776491166e-10	4.078452280695964e-10	8.159067450673747e-11	-8.477773851464534e-11	0.0002697
12.2125	1.9945725678607288e-10	-0.09999999580281903	-1.0114488551303632e-10	1.0113175532560922e-10	5.64465844381706e-10	6.897327755261496e-11	-7.027428916607597e-11	NaN
12.225	1.8678131220303963e-10	-0.09999999580282098	-9.341711677581265e-11	9.338759848505328e-11	6.922930787460833e-10	5.739447362319003e-11	-5.554224351360073e-11	NaN
12.2375	1.7228342811836713e-10	-0.09999999580282425	-8.423492840951792e-11	8.42239066126624e-11	7.915272840326578e-10	4.6900102736006525e-11	-4.0953748418877105e-11	NaN
12.25	1.3913706890741037e-10	-0.0999999958028258	-7.39601120580017e-11	7.401280731197142e-11	8.629262920023473e-10	2.0252094411316892e-11	-2.6839503349176445e-11	0.00026999
12.2625	1.212512036431269e-10	-0.09999999580282218	-6.294388688400063e-11	6.293066938218667e-11	9.043116732140877e-10	1.1296327253807674e-11	-1.3494964579816547e-11	NaN
12.275	1.0291135869625883e-10	-0.09999999580282326	-5.1528416767447844e-11	5.1493037339167364e-11	9.207456726853367e-10	3.5395463774539562e-12	-1.158940565702295e-12	NaN
12.2875	8.45017401948807e-11	-0.09999999580282587	-4.002366230514253e-11	4.0012987822679695e-11	9.144558183190733e-10	-3.0629501803908084e-12	9.977263578762976e-12	NaN
12.3	4.843843812164607e-11	-0.09999999580282634	-2.8710321013550464e-11	2.8768078311458255e-11	8.87895194835387e-10	-2.6500190321252314e-11	1.9770192339542902e-11	0.000268888
12.3125	3.131610428873943e-11	-0.09999999580282169	-1.7836754922980374e-11	1.7827762890923233e-11	8.403864679582983e-10	-3.021175493601532e-11	2.8113364024130407e-11	NaN
12.325	1.510271046460428e-11	-0.09999999580282189	-7.624156632698893e-12	7.5962992279814e-12	7.783818135151586e-10	-3.2969443066165374e-11	3.495523991084726e-11	NaN
12.3375	-5.944564990889918e-14	-0.09999999580282316	1.7521250040041134e-12	-1.7592504595387411e-12	7.047256563790117e-10	-3.494592932207877e-11	4.028425300825805e-11	NaN
12.35	-2.6563706453529976e-11	-0.09999999580282283	1.01537229959489e-11	-1.0110988119635523e-11	6.222162895626063e-10	-4.880796539114999e-11	4.4125478615724666e-11	0.000267856
12.3625	-3.775166565053783e-11	-0.09999999580281892	1.7478921551260966e-11	-1.7482204751337207e-11	5.313730074712282e-10	-4.790085728770449e-11	4.6530595826431013e-11	NaN
12.375	-4.742454448674054e-11	-0.09999999580281846	2.3656249692534303e-11	-2.367061857782348e-11	4.3750282728635953e-10	-4.650407292780776e-11	4.758743980281114e-11	NaN
12.3875	-5.558878292941132e-11	-0.09999999580281857	2.865451339327322e-11	-2.865656322125166e-11	3.429832931268203e-10	-4.476735095075431e-11	4.740631657885117e-11	NaN
12.4	-6.741022749306729e-11	-0.09999999580281767	3.2473054963799156e-11	-3.245438788038351e-11	2.4989170776379385e-10	-4.795020841640107e-11	4.61151345714709e-11	0.00027023
12.4125	-7.114781661569995e-11	-0.09999999580281563	3.5138569749431376e-11	-3.513705127049866e-11	1.5943839584323927e-10	-4.430156192904973e-11	4.385301690992908e-11	NaN
12.425	-7.345851651139284e-11	-0.09999999580281484	3.670097851435929e-11	-3.6701732544335377e-11	7.444984560732505e-11	-4.0628175938638366e-11	4.0771657437535814e-11	NaN
12.4375	-7.44480163450765e-11	-0.09999999580281413	3.723360515980982e-11	-3.7232162888469e-11	-3.766632087195856e-12	-3.701998858807332e-11	3.702625366770229e-11	NaN
12.45	-7.287485529610833e-11	-0.09999999580281321	3.6826506486809326e-11	-3.682859776534434e-11	-7.42092582652031e-11	-3.218737610097343e-11	3.2771824980179906e-11	0.000272124
12.4625	-7.049240533257433e-11	-0.09999999580281292	3.5582445808732453e-11	-3.557859887985176e-11	-1.3569436933959192e-10	-2.785769924706379e-11	2.816064002262073e-11	NaN
12.475	-6.721841926591661e-11	-0.09999999580281227	3.3615032108172106e-11	-3.360656549613838e-11	-1.8783627996709912e-10	-2.384436721148908e-11	2.3338182191270292e-11	NaN
12.4875	-6.319350982146149e-11	-0.09999999580281116	3.104324157476825e-11	-3.103973579253812e-11	-2.3048311597444273e-10	-2.0168651998252352e-11	1.8439992119268586e-11	NaN
12.5	-5.328576728876403e-11	-0.09999999580281055	2.7987964804685086e-11	-2.8003747317756077e-11	-2.636766118731535e-10	-1.1570836153603972e-11	1.3589425868690353e-11	0.000274599
12.5125	-4.767202983649045e-11	-0.09999999580281155	2.4569369677597015e-11	-2.4564848071956836e-11	-2.865659248625856e-10	-8.205753671679156e-12	8.899244179468824e-12	NaN
12.525	-4.1769133630588337e-11	-0.09999999580281112	2.090693157727501e-11	-2.089510598176751e-11	-3.005592868986577e-10	-5.244944730090628e-12	4.464531631307557e-12	NaN
12.5375	-3.57183989019937e-11	-0.09999999580281016	1.7111666582210497e-11	-1.7108064302850723e-11	-3.062797101023744e-10	-2.683789673819505e-12	3.6477348392092264e-13	NaN
12.55	-2.3497238635406705e-11	-0.09999999580280994	1.3286441134470667e-11	-1.3305812025644163e-11	-3.044332004601431e-10	5.639099814164899e-12	-3.3365362661769908e-12	0.000268167
12.5625	-1.7518434121789225e-11	-0.09999999580281146	9.524657734790372e-12	-9.521323297905284e-12	-2.946929427027069e-10	7.32692219665682e-12	-6.588557569842691e-12	NaN
12.575	-1.1779293075963916e-11	-0.09999999580281133	5.9116547936946454e-12	-5.901487995857241e-12	-2.79163972921813e-10	8.638721511827603e-12	-9.35947585720187e-12	NaN
12.5875	-6.293841921368962e-12	-0.0999999958028108	2.517959894483722e-12	-2.5151825873059224e-12	-2.587882903208473e-10	9.678331762621024e-12	-1.1631910616900396e-11	NaN
12.6	3.5567543867010367e-12	-0.09999999580281084	-5.980079783048432e-13	5.821182744769007e-13	-2.3450775047711184e-10	1.516903913703395e-11	-1.3401875300559013e-11	0.000274569
12.6125	7.87084582966122e-12	-0.09999999580281226	-3.390252112690784e-12	3.391838188070741e-12	-2.0640690066490562e-10	1.521216647616557e-11	-1.4675415424418912e-11	NaN
12.625	1.1666439742089014e-11	-0.09999999580281231	-5.822850997875122e-12	5.828707895688393e-12	-1.7640823238558148e-10	1.501095993045086e-11	-1.5472357932766847e-11	NaN
12.6375	1.5049415599665784e-11	-0.09999999580281227	-7.874415651472308e-12	7.875700905329687e-12	-1.453546809338444e-10	1.4732158102896007e-11	-1.5821756796379847e-11	NaN
12.65	2.0206150816507253e-11	-0.09999999580281246	-9.534225280943191e-12	9.5257672103321e-12	-1.1403928738031183e-10	1.6610426549951368e-11	-1.5759914920455813e-11	0.000270712
12.6625	2.205313043874335e-11	-0.09999999580281335	-1.0802070385403604e-11	1.080191639411591e-11	-8.280143827198504e-11	1.5556888834770663e-11	-1.5328395019651092e-11	NaN
12.675	2.3385204120390778e-11	-0.09999999580281357	-1.1685974766196676e-11	1.1687193785271666e-11	-5.2819899535157834e-11	1.4444645110947319e-11	-1.457468162652696e-11	NaN
12.6875	2.428566996863718e-11	-0.0999999958028138	-1.2203519345329707e-11	1.2203401938661381e-11	-2.4615088798318183e-11	1.3362252647488346e-11	-1.3549026792969441e-11	NaN
12.7	2.473664463591761e-11	-0.09999999580281409	-1.2378884557721286e-11	1.237796694133831e-11	1.3748083456684357e-12	1.228718766060454e-11	-1.2302810751775103e-11	0.000269299
12.7125	7.504796582398367e-9	-0.09999999580281432	-1.2241918973212632e-11	8.767861978781534e-11	1.4763507027466942e-9	7.340347726067723e-9	-6.971448037662734e-12	NaN
12.725	-3.7876527857431933e-7	-0.09999999601221256	-1.4626586920509916e-10	-7.135608715548324e-9	-1.4004444069474433e-7	-3.643473589426443e-7	-5.201540424310312e-10	NaN
12.7375	1.0261519540760625e-6	-0.09999999828850512	-1.5948442069179079e-9	1.8208481880703094e-8	3.223964263903241e-7	9.911788580230625e-7	-5.841439046987118e-10	NaN
12.75	-1.4451930215844072e-7	-0.09999999217140111	2.3571934468188715e-9	-2.884713077248152e-9	-1.0019358041751134e-8	-1.411135824630215e-7	2.3369881709657567e-9	0.000280129
12.7625	2.999511210246936e-7	-0.09999999339934938	1.5497594064937858e-9	-4.341791156631111e-9	-5.740037545418111e-8	3.072777317049421e-7	1.2039039651358774e-9	NaN
12.775	-1.1623744117089102e-6	-0.09999999326563709	1.5769672296404581e-9	-1.861730158294712e-8	-3.341957991946217e-7	-1.1263789285678428e-6	3.4793122697446775e-10	NaN
12.7875	2.4073584303283928e-6	-0.09999999997653601	-2.7948038317552642e-9	3.6816482264831156e-8	6.524411886271894e-7	2.336615006254948e-6	-1.149697286544807e-9	NaN
12.8	2.379223815052874e-6	-0.0999999940361498	9.790913205223952e-10	-6.472173089994671e-8	-1.2313419382656895e-6	2.5079753267426366e-6	-2.591628391910976e-9	0.00108007
12.8125	-1.3980185112355815e-8	-0.09999999939583817	-2.481741416305702e-9	3.569808330863857e-8	6.415562876273151e-7	-8.303919537761478e-8	-6.263395850120142e-10	NaN
12.825	-2.6568293841598e-6	-0.09999998953539932	3.863737271755898e-9	-2.7175125824587286e-8	-4.503536481398528e-7	-2.60623586863194e-6	2.5557930596086665e-9	NaN
12.8375	4.030427304570315e-6	-0.10000000253894152	-4.4969775902128966e-9	5.291814930254759e-8	9.34190309317649e-7	3.92893125918325e-6	-1.8490790598494498e-9	NaN
12.85	-0.13962640011828814	-0.09999998796337924	4.866793666315661e-9	-5.188717207786642e-8	-9.08710024056594e-7	-0.1396263009781948	2.2110240961059465e-9	0.000977246
12.8625	-0.15016229993247207	-0.10103602791224711	-0.0006634750225135397	-0.006225302775764969	-0.1320127749428079	-0.1370723328596811	-0.0009913955877751948	NaN
12.875	-0.159678871007736	-0.10465587253530655	-0.0029645563498256543	-0.010885792278358088	-0.2622583008381891	-0.13515564708579209	-0.0034509948341295803	NaN
12.8875	-0.13945851189028502	-0.11084239458026027	-0.006838403406193455	-0.013273454557840174	-0.3731024425647435	-0.10678373031907817	-0.007122812302365802	NaN
12.9	0.12009238485895007	-0.11815175167383736	-0.011274257090231945	-0.004999559904982114	-0.28210737604756886	0.13976152831840577	-0.010422309985618316	0.000823075
12.9125	0.13334295914906694	-0.12330514215218137	-0.014084305034914413	0.004090605058594498	-0.1391972805931867	0.13649061268131815	-0.011700056397688703	NaN
12.925	0.03712645658849097	-0.1262046433524974	-0.015163907585089094	0.00924518622636933	-0.037644547139202636	0.02983878681336018	-0.011303088136645741	NaN
12.9375	0.1483738626513029	-0.12803709295714225	-0.015275458241782931	0.013542969207284657	0.06460744489188391	0.13147130630964027	-0.010011095553195003	NaN
12.95	0.16871745013129869	-0.12773493599450136	-0.013762442734909492	0.018385320726082257	0.2048134229057505	0.13968183141411739	-0.007188853607234563	0.000846119
12.9625	0.17724883137927652	-0.12501048559414177	-0.010502792192640359	0.02175103841054856	0.3434596278687868	0.13763789231955104	-0.002975245420388215	NaN
12.975	0.18470888638238062	-0.11977465485469205	-0.005537269236799924	0.023646478751834607	0.4772650098422767	0.13624462711874763	0.0024440084528765185	NaN
12.9875	0.19112364497743517	-0.11192234626539307	0.001072727285558816	0.024198870435140168	0.6052414529629424	0.135452218988222	0.008887662326834012	NaN
13.0	0.20095397581639884	-0.10132777541544472	0.009252668167857492	0.023538604675768578	0.7265644501425046	0.13963401973322004	0.016180251932021668	0.000754295
13.0125	0.20444787836152714	-0.0878479589644065	0.018917040738277796	0.021832484329421382	0.8412422419713937	0.1388707974495933	0.024155424898348137	NaN
13.025	0.20705465127234024	-0.0713241428768668	0.029972654669439956	0.01915655710273031	0.9477170436869025	0.138616807897891	0.032651974618820356	NaN
13.0375	0.2088248101418265	-0.05159091022348878	0.042316824681658996	0.015643001995548404	1.045640508720715	0.1388085016928009	0.04151867914785068	NaN
13.05	0.21005544356819536	-0.028475042310021972	0.05584190339455082	0.011420290704529764	1.1347899967369792	0.13962607303334268	0.050614895783758426	0.000406278
13.0625	-0.07125465891158456	-0.0017984304060825965	0.07043696679224072	0.00377505234951688	1.1604677679110331	-0.13537403519247515	0.059663852296286256	NaN
13.075	-0.09340679508051827	0.02549508540673987	0.08399035195777489	-0.013342836752989999	0.9674066489785936	-0.13036910407441515	0.06622773356381978	NaN
13.0875	0.16662047609609437	0.05213332963738838	0.09550819086627098	-0.019802342884578716	0.9294082639349652	0.1380935892560549	0.07060999464635681	NaN
13.1	-0.13250161783038392	0.08085346395084889	0.10662680810784839	-0.03130034936607649	0.7785149924053574	-0.141684048069386	0.07385916895090269	0.000271393
13.1125	-0.1505549404916828	0.10862564119514061	0.1153159393050935	-0.0431035975869899	0.5708135867736764	-0.13713364941692407	0.07430807366395088	NaN
13.125	-0.16697752944713307	0.1352469152949227	0.12142034447058639	-0.052327961061438125	0.3641546224150539	-0.13358560875127773	0.07223508042012775	NaN
13.1375	0.09912316822817396	0.16131370745887158	0.125361415714622	-0.05119481077813585	0.32090241818144477	0.13363105326087468	0.06873747630538816	NaN
13.15	-0.18825496328963554	0.18941274753627851	0.1288788052733587	-0.05547296761654942	0.17217590878902972	-0.14173514293011566	0.06488525063034971	0.000329843
13.1625	-0.20037382301908438	0.21637516439815668	0.13003360778641465	-0.06041737747737639	-0.02551299064389439	-0.1386297700282255	0.05902266732217683	NaN
13.175	-0.21094591281250025	0.2418807127954243	0.1287563031064554	-0.06324847068628475	-0.2162477307047557	-0.1364525601295682	0.051426928074424776	NaN
13.1875	0.06079292309544023	0.266418929527151	0.1255410651507584	-0.056222330951092594	-0.23849447125972115	0.12941696655203833	0.043184633188894504	NaN
13.2	-0.19491532842353218	0.29374456294429524	0.12299792904638739	-0.04490058991460131	-0.15006912832480646	-0.14221114383604094	0.03669681089951189	0.000355181
13.2125	-0.203928783196289	0.322241971764266	0.12026327417693715	-0.04746743030823906	-0.31999324661320044	-0.1398217040641635	0.02997446616005077	NaN
13.225	0.0697800018717965	0.34891993131030347	0.11558235710787304	-0.04282325548297214	-0.37421174010185726	0.13206226784006522	0.022366347024070612	NaN
13.2375	-0.197509750431813	0.37673357530783624	0.11103452353007437	-0.03889685120081782	-0.42543917546495097	-0.13649006210681774	0.015639509608733834	NaN
13.25	-0.19028947487724188	0.4041016327833127	0.10577796976769213	-0.028967396552179267	-0.3611890924082528	-0.14254024551983346	0.009222392833861448	0.000309946
13.2625	-0.19726189834280902	0.43190272057898865	0.10053998802116963	-0.03045701265426751	-0.5041420566939412	-0.14058949874045656	0.00289724688833206	NaN
13.275	-0.20310249630050237	0.4571388289162671	0.0935531821987727	-0.03052537201143443	-0.6399583381252227	-0.13929929070655633	-0.004459017139411079	NaN
13.2875	0.07349726100324627	0.48030719432973146	0.08531421078457815	-0.021376908383403927	-0.6074049669234558	0.1264592276666699	-0.011827896475078321	NaN
13.3	-0.1958771362422851	0.5039266136516716	0.07762250297511371	-0.01878462490230983	-0.6770386174282098	-0.14188650323370833	-0.018226819517098966	0.000443688
13.3125	-0.19977353220020708	0.524777715470948	0.06857668307454161	-0.017884860879862984	-0.7919043534678997	-0.1407096449400133	-0.02540591044304886	NaN
13.325	-0.20278483076804943	0.5425230421476476	0.05813506911526993	-0.01595632503263719	-0.899036739257272	-0.1400785952940341	-0.033191016713427016	NaN
13.3375	-0.20495949244781597	0.5570163657535308	0.046394532596751976	-0.013131381622883036	-0.9980367027341291	-0.1399302022827582	-0.04142795812658269	NaN
13.35	-0.20696752254864245	0.5681016280516963	0.03345765322972567	-0.009537608232234531	-1.0886018959996033	-0.14082261572442856	-0.04997262874907711	0.000198495
13.3625	-0.2069604113593965	0.5756159624194486	0.019431022131281544	-0.0053019456891602625	-1.1706192336862475	-0.14078626551855136	-0.0586919057523546	NaN
13.375	-0.20627528960092686	0.5793918378898151	0.004423241908118453	-0.0005312241847387812	-1.2438063046363157	-0.14106613757509967	-0.06746352046871314	NaN
13.3875	-0.204979848542165	0.5792614511179398	-0.011455348303253208	0.004661839340608081	-1.3081947361003383	-0.1416155616055555	-0.07617648491409323	NaN
13.4	-0.2009414182204444	0.5750580529264644	-0.028094639705865836	0.010167903928494317	-1.3639678028975366	-0.1401829963982668	-0.08473147715355964	0.0004289
13.4125	0.05953475900045612	0.5666169048089325	-0.04538667761663081	0.018512675995764324	-1.3608344932279326	0.11178547665254429	-0.09290496162555796	NaN
13.425	0.10154651983911045	0.5566615005622679	-0.061381091199659475	0.03561859488382122	-1.1495918896435997	0.12570670321675642	-0.09846295151767134	NaN
13.4375	0.12421316947400632	0.5472122785720376	-0.0746288345315471	0.05032371210068659	-0.9232258182546187	0.1218971999225599	-0.10079339016527242	NaN
13.45	0.16436491069146428	0.5383152752344396	-0.08502623224187317	0.06214149038272698	-0.69534562012535	0.1383813925552555	-0.10015371761624611	0.000484225
13.4625	0.18189099425134955	0.5299926482737538	-0.09256027045063273	0.07139558392030458	-0.46516176034786516	0.13468382186913397	-0.09682442681932121	NaN
13.475	0.19774005256925953	0.5223328633374846	-0.09724364610669531	0.07803365458140003	-0.23903956694801654	0.13213645546915637	-0.0911011509078916	NaN
13.4875	0.21167422955942802	0.5154574546844873	-0.09912884712888563	0.08223479648122617	-0.01907423333184223	0.13043129321145763	-0.08327752123670021	NaN
13.5	0.23382015337429987	0.5095260154580162	-0.09829768718511085	0.08417689681347616	0.19263300778377407	0.13962634015606745	-0.07364629238796318	0.000448687
13.5125	0.2424114106781399	0.5047286292333745	-0.09485890000563911	0.0841470227303303	0.39614326953860246	0.1376649379318023	-0.06249119066222003	NaN
13.525	0.24942718947674958	0.5012905566489577	-0.08893794326644067	0.08223227196380167	0.5879128560076141	0.13662344900055196	-0.050093035835385435	NaN
13.5375	-0.0252688642929425	0.49882154335030005	-0.08108723644466494	0.07073926991284346	0.6072411958392674	-0.12758467638942786	-0.03754341787363018	NaN
13.55	0.24264026450011944	0.4949178956036101	-0.07316057633380836	0.0654187030318895	0.7229850458707306	0.13962633908295194	-0.02589552052428956	0.001173808
13.5625	-0.03426952208663618	0.49288603541406173	-0.06333100640443043	0.0586861832284779	0.8243339767626502	-0.1358210721067719	-0.013622592498786362	NaN
13.575	0.22725522820972446	0.4902642341487435	-0.05347786510846383	0.047208056644269615	0.8114627324568224	0.13785110947770007	-0.0028480939366299918	NaN
13.5875	0.23045385756046957	0.48895240665895645	-0.04266120581866226	0.04344604903745148	0.9441892071489276	0.13790996975127384	0.008169627620023226	NaN
13.6	0.2125424077034708	0.489117945990081	-0.03104458255438902	0.028468481219040907	0.8547612831388115	0.1396263397612117	0.01825846892588078	0.000938723
13.6125	0.2147979699993593	0.48935512793478664	-0.019788235256760146	0.025321203135904764	0.9671314798239007	0.1391859299126117	0.02754865109446847	NaN
13.625	-0.06506864556904317	0.49249126287565925	-0.007311555276209688	0.01582421356897304	0.9620625495151388	-0.13092011171280343	0.03676853913785454	NaN
13.6375	-0.08551353067289695	0.4949742752109197	0.003878502717057541	-8.160735091383362e-5	0.7924049492336547	-0.12663698068213317	0.04339974457568695	NaN
13.65	-0.10182864621090308	0.4969818461337468	0.013716046483132578	-0.003324069152911513	0.828860233781437	-0.1416053092146263	0.04863509526629674	0.000221368
13.6625	-0.12030414036436163	0.5002192867599821	0.0231607144698358	-0.017076143044269725	0.6457715757372819	-0.13680811925843056	0.052378322517907805	NaN
13.675	-0.13735532166633146	0.5018850113585063	0.030312728584022116	-0.028366511068640635	0.4605725177963805	-0.13293858152310262	0.05354447537484276	NaN
13.6875	-0.15298807501455247	0.502006924140964	0.03514811222828896	-0.03731084205597935	0.27551640131310473	-0.13000408582685458	0.05237240532776241	NaN
13.7	0.08762330180774022	0.5006516917893659	0.037727088067330404	-0.043345183954950704	0.10703997959018025	0.12540240682400156	0.04919670283921389	0.000428781
13.7125	-0.09808662497375838	0.4998436783759463	0.039415392415464046	-0.038386825848248284	0.13965973414778549	-0.06696210530119494	0.046021557981660556	NaN
13.725	-0.17686156136030445	0.500018954286541	0.04057498580211348	-0.04208161365031326	0.0020965719448336334	-0.13488896945112255	0.042196226249964164	NaN
13.7375	0.09229912366900465	0.4993723628015165	0.040138686843131995	-0.03817269396390671	-0.011202290091398434	0.1310543367176641	0.03756030210557693	NaN
13.75	-0.0836787818230573	0.5001535323335091	0.03966097947712467	-0.04007717140345053	-0.12848093747203224	-0.036920601671061086	0.0330535468216461	0.000460199
13.7625	-0.04626865259171734	0.49996345032401596	0.03771465889033815	-0.0380148084849245	-0.18783680758954682	0.0015136698878635904	0.02774639633669594	NaN
13.775	-0.09023441555069821	0.5000272919432204	0.03521421147569964	-0.035072197561100124	-0.23036618084867913	-0.04318317658546677	0.022478846341372333	NaN
13.7875	-0.05733080719462439	0.49999212386289027	0.032064957931479794	-0.032072885473410154	-0.27369887895461636	-0.011025580015574181	0.017110680090557794	NaN
13.8	-0.05482565729126538	0.5000061976951133	0.02849483299426255	-0.02850152980510105	-0.3035617408339679	-0.010538916962797996	0.01190682130617747	0.000477783
13.8125	-0.046502736576792346	0.500002289135509	0.024590998309702433	-0.02460088323885331	-0.32331207551610264	-0.005089625411101702	0.006926489777306366	NaN
13.825	-0.04148399608467856	0.5000037975648537	0.020493478625092182	-0.020475744593671106	-0.3328091367170759	-0.0037021763817195047	0.002282178453137624	NaN
13.8375	-0.17682700102412377	0.4996823282398429	0.016108969884639092	-0.020341410920408413	-0.4155731054991957	-0.13487578861775718	-0.0023765855135476147	NaN
13.85	0.1108106328640382	0.498283384005413	0.011068729392421914	-0.011477342600168503	-0.33343008937047197	0.13962634011147124	-0.006750168952083965	0.000554888
13.8625	-0.03225571208418782	0.49910371134128495	0.007598211024321176	-0.0031577628494992983	-0.2245534205802481	-0.01742117136451562	-0.00911782414222093	NaN
13.875	-0.1547856568050521	0.5004710183959807	0.004694707431879504	-0.004098718581405454	-0.2788732299370485	-0.13618553026692012	-0.011146351321819861	NaN
13.8875	0.035703679702551866	0.5000204463934348	0.0008927893143800933	-0.0019356341335250726	-0.2860745520492975	0.05251519054264041	-0.013703108045169854	NaN
13.9	-0.033451519369977645	0.49994282509740356	-0.0023420004359455695	0.00336193799337727	-0.21770182876544408	-0.025492962267551822	-0.015262971299221545	0.000477392
13.9125	0.03172969746224625	0.5000149778340248	-0.005108108649353447	0.0047026096152944855	-0.21382517629145653	0.03814599701410751	-0.016391719252560777	NaN
13.925	0.00945392920170441	0.49999972957550903	-0.007528538774381344	0.007634143969514813	-0.17081486219682115	0.010702158066424298	-0.016972023102941033	NaN
13.9375	0.017696838042521885	0.5000052557043975	-0.009516155879212168	0.009482460048261816	-0.1395378393587995	0.015470345640917642	-0.017110528599876187	NaN
13.95	0.021992790942369438	0.49999876890875833	-0.011086475261747846	0.011113016056322287	-0.10448435956860895	0.016312961583614817	-0.016824827712739576	0.000472973
13.9625	0.025328179024474245	0.500001269944597	-0.012230988743697309	0.012219705247857208	-0.07219687304694072	0.016862711175057957	-0.016166467641089966	NaN
13.975	0.02590000917240458	0.5000001821750113	-0.012972324099203444	0.012975443125610739	-0.04047592523498128	0.015029314159012867	-0.015188127038456381	NaN
13.9875	0.02652847492972893	0.5000003075920992	-0.013330130125752676	0.013328727182758291	-0.011285843212348825	0.013786611594012777	-0.013945686611700026	NaN
14.0	-0.1264618814138885	0.4999997184792038	-0.013335241706952529	0.01333631321251316	0.015391582361774273	-0.14059855690921394	-0.0124949067100695	0.000168579
14.0125	0.14299175829187755	0.49886493985566815	-0.013748590362571853	0.009041701497526984	-0.05099397395399623	0.13660174343995837	-0.011829372073678778	NaN
14.025	0.15429736481736991	0.4980324864331518	-0.013672369575560266	0.015230543867454647	0.09206486695509032	0.13427944786825058	-0.01019766447390971	NaN
14.0375	0.10535675320311581	0.49943076587530744	-0.011903398703151217	0.018085285670809925	0.1990876417908401	0.0769189101591822	-0.007201827919577334	NaN
14.05	-0.12389620786213645	0.50130308207783	-0.00963558514505279	0.010809042129095324	0.11462664191548169	-0.14066583537083682	-0.004542785704382326	0.000481189
14.0625	0.06607925189776993	0.5006700464780103	-0.008848559827807271	0.00494221559440709	0.024965936977269697	0.05983880758054482	-0.00357741103964968	NaN
14.075	0.139448907494143	0.4996791077056223	-0.008198715529526035	0.00850400776870632	0.11233298939313557	0.1251035842769936	-0.002363137681881576	NaN
14.0875	-0.09035126021874826	0.5001905507048774	-0.0065205074963327735	0.006025350878736603	0.10003798440757783	-0.1015785862866789	-0.0005566077311223491	NaN
14.1	-0.0021388458796084576	0.49992544439895303	-0.00531763884461905	0.0058150782087594815	0.11932024614593029	-0.014158576887956313	0.000707761913884707	0.000490637
14.1125	0.0043040841525341725	0.5000166357690381	-0.0038970183975589614	0.003864797331609373	0.10667172396477016	-0.0051076428252432495	0.0019665902451313955	NaN
14.125	0.010148237978510931	0.4999896299658348	-0.00259493589995179	0.002578973548804644	0.10221606028491909	0.0022540292948904934	0.003008837746770932	NaN
14.1375	0.00011044484558980804	0.5000038478693266	-0.001336110108520077	0.0013275533545077317	0.09562813750496645	-0.00618977165917618	0.003900118162430434	NaN
14.15	-0.0006061787121641501	0.49999712117645534	-0.0001833149522612636	0.000196709582818533	0.08770627768495727	-0.005363614734600461	0.004597900263959131	0.000490897
14.1625	-0.0023283765825004295	0.49999967560524494	0.0008645282798056523	-0.0008637323972539941	0.0778683460609832	-0.005513798180417561	0.005120535315254408	NaN
14.175	-0.003420569698900473	0.4999990666829704	0.0017855517199114879	-0.001788724818906821	0.0672972755055159	-0.005131303206280479	0.00546764254654169	NaN
14.1875	-0.00494612155432676	0.49999936914069193	0.002572853455300825	-0.0025733375994369512	0.05629545207347636	-0.00530014746271058	0.005650822312786992	NaN
14.2	-0.006887079477788204	0.49999930973176326	0.0032202433023202233	-0.0032169541935916915	0.04507408667368194	-0.006013977791227974	0.0056810042650863035	0.000487381
14.2125	-0.007640663344559367	0.4999996728739343	0.0037267146535504064	-0.0037266263078709816	0.03377117732700696	-0.005670138257692747	0.005572784001747362	NaN
14.225	-0.008191742559984986	0.4999997457149674	0.00409381307574482	-0.004094439098395819	0.022831279623105636	-0.005284530001990659	0.005342549051125594	NaN
14.2375	-0.008590532111005317	0.4999998153625194	0.004326841673047401	-0.004326799393614021	0.012462051222447316	-0.004911759380958557	0.005008058193774474	NaN
14.25	-0.008890577599504141	0.4999999219097918	0.004433628592462996	-0.004433119808299748	0.0028260715054301004	-0.004604413509486758	0.004587611717263259	0.000473444
14.2625	-0.008822076055560775	0.5000000235181264	0.004424179827283184	-0.004423772785172119	-0.00592738529013684	-0.00409007923530154	0.0040997423893113045	NaN
14.275	-0.008622192984270713	0.5000001142954642	0.0043102937939716824	-0.004309581398704432	-0.013660075545752225	-0.003602287657187165	0.0035628306022033106	NaN
14.2875	-0.008306016865793958	0.5000002353871327	0.004105111111648866	-0.0041047498342889534	-0.020309031629284022	-0.0031451973867822353	0.0029945227718880937	NaN
14.3	-0.007380328797643394	0.5000003232847567	0.003822574223532578	-0.003824040688020486	-0.025841012232974147	-0.0022125554735082523	0.002411398685951233	0.000472894
14.3125	-0.006800635435872167	0.5000002443894455	0.0034770300100028136	-0.0034764825255960714	-0.03013678192537505	-0.0017570402501565921	0.0018290051136755688	NaN
14.325	-0.006162753374037103	0.5000003098592516	0.0030831716077631016	-0.003081828655640148	-0.03330625826529498	-0.0013489992886016166	0.001261086537137356	NaN
14.3375	-0.005481241255356959	0.5000004311857978	0.0026551452792949685	-0.0026546859488227603	-0.03539696660899462	-0.0009859130428664783	0.0007196517741977213	NaN
14.35	-0.004042678727319118	0.5000004772669502	0.002206470132698769	-0.0022087721352801373	-0.03647397276193938	6.273999158186699e-5	0.00021486162429411792	0.000452465
14.3625	-0.003311501909729084	0.5000003050273178	0.0017497935743480651	-0.001749325170826946	-0.03647481230014271	0.00033451350070528305	-0.0002446312349141885	NaN
14.375	-0.0025881401349433734	0.5000003329459184	0.0012970418914301895	-0.0012957119290318774	-0.03563800153861392	0.000560747874096428	-0.0006524988217456833	NaN
14.3875	-0.0018831152011097004	0.5000004159609676	0.0008585283314359267	-0.0008581503062008412	-0.03406833658106559	0.0007465886073065517	-0.0010042520935640775	NaN
14.4	-0.0005644558310782672	0.500000419903481	0.0004431984400737887	-0.0004453184516723206	-0.03187493672095719	0.0015383593300838275	-0.001297178089073339	0.000482342
14.4125	3.397771893435628e-5	0.5000002410245171	5.856445447506254e-5	-5.829675863324425e-5	-0.02905246099019531	0.0016030024490577568	-0.001529904442164099	NaN
14.425	0.0005837143692617343	0.5000002353912247	-0.00028905504813616284	0.00028995390997384955	-0.025848193960949128	0.0016378665452572395	-0.0017029885131724016	NaN
14.4375	0.001080200578817976	0.5000002668501682	-0.0005951428472193525	0.0005953473362837343	-0.022371271180626425	0.001648159343926816	-0.0018183101608246455	NaN
14.45	0.0019011006749737138	0.5000002418431497	-0.0008566016501427942	0.0008552747970671766	-0.01872510373451519	0.0020195312721013273	-0.0018789138012206736	0.000472152
14.4625	0.0022221553797976503	0.500000115430825	-0.0010716812435032233	0.001071731968512972	-0.014943593278330043	0.0019274902617578405	-0.001888648401061681	NaN
14.475	0.002483113591059318	0.5000000895338317	-0.0012397564367254057	0.0012400863619355675	-0.011201224294425589	0.0018254908924338813	-0.0018524199566974995	NaN
14.4875	0.0026847906344882044	0.5000000771103366	-0.0013615548734170508	0.0013615803302726127	-0.007575311142989143	0.0017171264836510272	-0.0017756973394226858	NaN
14.5	0.002917709200068548	0.5000000410198425	-0.0014388073309640277	0.0014384233691357212	-0.004132658564435964	0.0016941840762834972	-0.0016643420373248872	0.000482792
14.5125	0.002954442249822112	0.49999998925577044	-0.0014741070109830637	0.0014739990061390636	-0.0009221914172316748	0.0015283971973790956	-0.0015244121369477285	NaN
14.525	0.00294267900281425	0.4999999582671836	-0.0014707695948089146	0.0014706207401637967	0.0019848920578080993	0.001368843875644432	-0.0013621133076702873	NaN
14.5375	0.00288650467047694	0.4999999209469395	-0.0014327389803057678	0.0014326386720545422	0.004556756812429146	0.001216914644176082	-0.0011835359663084155	NaN
14.55	0.0026589449675160654	0.49999988903753034	-0.00136436953869467	0.0013647273236747305	0.0067718836911313095	0.0009420796919025068	-0.000994531015226219	0.000488924
14.5625	0.0024971239679169427	0.4999999027853351	-0.001270285504780619	0.0012701074812604659	0.008587016922025867	0.0007804916067111318	-0.0008006838895230518	NaN
14.575	0.0023098390731023767	0.49999987829536297	-0.0011553394656974405	0.0011549232028425505	0.01002146817554572	0.0006337995251314487	-0.0006070829425793844	NaN
14.5875	0.0021020268779959593	0.4999998364674833	-0.0010243363472982258	0.0010241852427259703	0.011083410034879771	0.0005015043134562408	-0.0004182921608192095	NaN
14.6	0.0016440937144557132	0.4999998174441418	-0.0008819715846398015	0.0008827032464377171	0.011787926204447342	0.00014841830538673433	-0.00023829661392792915	0.000480378
14.6125	0.001403175512827944	0.499999869884909	-0.0007327352505541623	0.0007325677633700749	0.012109229861327174	4.092779666885595e-5	-7.059653095085612e-5	NaN
14.625	0.0011600226047025271	0.49999985744709907	-0.0005809484326782801	0.0005804886530572733	0.012119989083240636	-5.070548068325932e-5	8.207075015988143e-5	NaN
14.6375	0.0009185628037947241	0.4999998259453905	-0.0004304554474454868	0.0004303189616518381	0.011852076848177738	-0.00012806415396235632	0.0002175945727152115	NaN
14.65	0.0004546946564722804	0.4999998214358742	-0.00028468413579657494	0.00028542909126269675	0.011339843596245357	-0.00042040630179517496	0.00033448235866538275	0.000482903
14.6625	0.00023832760864467615	0.4999998826485811	-0.00014660985717419094	0.00014650250739988314	0.010577177450527966	-0.00045818812618266127	0.00043171652656231227	NaN
14.675	3.570430655839472e-5	0.49999988208420126	-1.8831505018381338e-5	1.848919733749355e-5	0.009648730297018893	-0.0004845188662240813	0.0005089747255662059	NaN
14.6875	-0.0001511584003227232	0.49999986737817576	9.665937725856485e-5	-9.674289163684827e-5	0.008591827025762598	-0.0005011905140255301	0.0005664294357118703	NaN
14.7	-0.00047155327061917853	0.49999987384125544	0.00019835718444037822	-0.00019784016892001498	0.00744256865142704	-0.0006607266715733697	0.0006047005885313598	0.000473184
14.7125	-0.000603013823136688	0.4999999213720022	0.0002852274667951909	-0.00028526090328921146	0.0062097227378565545	-0.0006406585022160175	0.0006247257462920364	NaN
14.725	-0.0007126404822540624	0.4999999305966472	0.0003566301685211277	-0.0003567453295661472	0.004959699217471346	-0.0006137995119964252	0.0006278755534545807	NaN
14.7375	-0.0008096323961118876	0.4999999492710365	0.000412433243147895	-0.00041247975282203463	0.0037187027381825398	-0.0005905251856753451	0.00061576883584268	NaN
14.75	-0.00093136771130276	0.49999995145096215	0.000452845186013564	-0.00045261540050345935	0.0025168303981415313	-0.0006096274915026602	0.0005902021289351964	0.000462665
14.7625	-0.0009643384489933045	0.49999997866206525	0.0004784619039022385	-0.0004784411491095065	0.0013659953777165035	-0.0005569290595250562	0.0005531155630913421	NaN
14.775	-0.0009807225719563957	0.49999998841821974	0.0004901214222963388	-0.0004901036383625274	0.0003008111807437239	-0.000506261114992542	0.000506547982909851	NaN
14.7875	-0.0009807532335549302	0.500000000643974	0.0004889478424342634	-0.0004889199782835721	-0.0006652034687016509	-0.0004572426748988722	0.0004525555219945485	NaN
14.8	-0.0009276602849050782	0.4999999884713631	0.00047623027351215326	-0.0004765091995471192	-0.001525224937794217	-0.0003718393885926598	0.0003931302362810353	0.000430283
14.8125	-0.0008946815427695627	0.49999997872524093	0.00045343713456801467	-0.00045322060247048604	-0.002248502118336526	-0.00032453883014557736	0.0003303024866680893	NaN
14.825	0.012015019946648298	0.5000097777164313	0.0004284046657359411	-0.00017129615970984323	0.0020857768787600787	0.012077855708662617	0.00028531862908206087	NaN
14.8375	0.013268927294096147	0.5002008279873293	0.0005122549635445032	0.0003835591056672732	0.013763926490743424	0.012169644010910216	0.0003688688758267006	NaN
14.85	0.1406220782368106	0.5005672899017684	0.0006999003192120015	0.0002602145406032526	0.014144683397083717	0.139626340159559	0.0005130281517706572	0.000407601
14.8625	-0.12942424457496432	0.5019676838907541	0.0015376087443122772	0.0035134132647520106	0.09120451309363811	-0.1376802925205855	0.0014724334510335395	NaN
14.875	0.1392432386816835	0.503057758387805	0.0021463789982198575	0.001698452416579279	0.06477947921755495	0.13417625334579136	0.001842825780647058	NaN
14.8875	-0.1308107448911341	0.5049024710969131	0.0031941383483496625	-0.0007239493146139657	0.03388186184235964	-0.13184865239232282	0.0025761577619962924	NaN
14.9	0.14838105790459308	0.5060746419151759	0.003749731236027097	0.0029920997211856986	0.11081957738186303	0.1396263401595505	0.00306603717568948	0.000239943
14.9125	-0.12283141752874603	0.5096657028009278	0.005783076451786197	0.0052089244043965425	0.18513681749736868	-0.13766745644300574	0.0049118882854596105	NaN
14.925	0.1161672498593442	0.5129902840635459	0.007534446817168231	0.001871928180703824	0.14394711288290463	0.10681007180872933	0.0059971806568949616	NaN
14.9375	-0.12625724459874368	0.5168135269232053	0.009460918412765043	-0.0016989900165647314	0.0992539844770926	-0.12971946177498778	0.00712487450131246	NaN
14.95	-0.15147189504431602	0.5187552287340235	0.010009222690355219	-0.008706699465840146	-0.039051539058281	-0.14073451554744526	0.006571881997320785	0.0001799
14.9625	-0.1615726922958972	0.5182466301479502	0.008819571558776985	-0.014157252282597389	-0.17841918892696274	-0.13813764218909777	0.004403669954590093	NaN
14.975	-0.17060357930056713	0.5152391208877402	0.005906688423920357	-0.018010464741748018	-0.31472743919528656	-0.13622728772066423	0.0008053647324056876	NaN
14.9875	-0.17857102102993683	0.5096656237731098	0.0013099351442482237	-0.020384142973242845	-0.44678510577668373	-0.13495405255630644	-0.004040109475882531	NaN
15.0	-0.19136356480278732	0.5014339744871359	-0.0049154659405368254	-0.021399850077238266	-0.5735285555435639	-0.14014022983728375	-0.009953044292476555	0.000146927
15.0125	-0.1962957254951159	0.49043072526120096	-0.012700464585869065	-0.021235945548873838	-0.6950745402581207	-0.13891590385281977	-0.01676146265190342	NaN
15.025	-0.20028729150627772	0.47652066694045964	-0.021966856131150122	-0.019949902533309406	-0.8093789003857434	-0.13824968615290967	-0.024296144021111233	NaN
15.0375	-0.20338123426820176	0.45955889508637077	-0.03262375126706038	-0.01767331786062004	-0.9159085948391429	-0.13808066947594627	-0.03239635199058643	NaN
15.05	-0.20706546404687473	0.4393887205493413	-0.04457294342022425	-0.01453604176332737	-1.0142684723496025	-0.13978746172136802	-0.040910634725117564	0.000131829
15.0625	-0.20775714073115184	0.41584473303462244	-0.05771075603961884	-0.01067174607915093	-1.104325391818253	-0.13966047427745176	-0.04969804200691356	NaN
15.075	-0.2077527832711761	0.38875568314761233	-0.07192976723741883	-0.006181749693733486	-1.1855250924708252	-0.1399237287689597	-0.05862695536133829	NaN
15.0875	-0.20710735796938723	0.3579485957119567	-0.08711948670390265	-0.0011859514780663285	-1.25786430809878	-0.14051246247018434	-0.06757729736466697	NaN
15.1	0.08912422791422439	0.32407984528731115	-0.10263681090981897	0.010936907803150823	-1.1819727276407395	0.13964990194839202	-0.07555141691417791	0.000120006
15.1125	0.11108170245581737	0.29012489823294557	-0.11637013880291662	0.027443848146079836	-0.9736582405588898	0.13426808281879982	-0.08067049862996581	NaN
15.125	0.1314243876245585	0.25715540295018346	-0.12748982048329652	0.04111635566458331	-0.7618513999361927	0.1299243047566572	-0.08276423219442851	NaN
15.1375	0.150134576061993	0.2251302029255261	-0.13595506397881277	0.05207593160520537	-0.54923897332347	0.1266190710696081	-0.08210099548022173	NaN
15.15	0.18258548426608465	0.19406294560944476	-0.1417598803554259	0.06046501675169925	-0.33823795148235836	0.13970884099146802	-0.0789553580994015	0.000113845
15.1625	0.19633465717330287	0.16401670795586984	-0.14492977048446742	0.06658120770243242	-0.1283385617385528	0.1364270546812752	-0.0735970490774733	NaN
15.175	0.20845905015651656	0.13510768708479406	-0.14551249840853642	0.07041670684553869	0.07521185773256911	0.13413132670888428	-0.06630512528949158	NaN
15.1875	0.21899191668991577	0.10747760842308389	-0.14358892665059952	0.07215740924643195	0.2708043746399437	0.13275267996220674	-0.057353436766115026	NaN
15.2	0.23546357057399628	0.08130151298647921	-0.13926122281162215	0.07199549451671836	0.45707902001752043	0.13969996701636686	-0.0470085080890939	9.6983e-5
15.2125	0.24151355744691164	0.05678246464930004	-0.13264960446547056	0.07018739851972913	0.6340875697129695	0.13835360530210808	-0.03552394470875347	NaN
15.225	0.24619134357359213	0.03414995104782631	-0.1238869276742584	0.06683715796168876	0.7992076720358747	0.13779538666603786	-0.02314713855706095	NaN
15.2375	0.24956788410638928	0.01364485980992336	-0.11312215680153703	0.06214358483444431	0.9518103382415855	0.1379301616833825	-0.010111286343904305	NaN
15.25	0.2527223115187436	-0.00447827044597333	-0.10051306518539607	0.05630109691930646	1.0914644035433547	0.13966506561518266	0.0033656238077302628	8.0532e-5
15.2625	0.25266071835624426	-0.019955665832576092	-0.08622356805394102	0.04949717293123146	1.21790860538671	0.13983229794490387	0.01708183082990869	NaN
15.275	0.2516172136020201	-0.03251922240892397	-0.07042175614526068	0.04189349451818717	1.3306944460083105	0.14052760789140079	0.030851135196933797	NaN
15.2875	0.24967626628611916	-0.04190072664300589	-0.053277899193950755	0.03366526215865257	1.429947839527263	0.1416537164720489	0.044505219735504455	NaN
15.3	0.2434407905342864	-0.04783365666022029	-0.03496132306221421	0.024976874588363007	1.5159262891834595	0.13963574890838348	0.0578937625536661	6.4221e-5
15.3125	0.2393140868509149	-0.050056297815783406	-0.01563856654035805	0.015939458516717193	1.588201828780205	0.14078813323762704	0.07088224145660069	NaN
15.325	0.23462438086257895	-0.04831805193082866	0.004525973424919154	0.006726950521060334	1.647848023077551	0.14220933314148596	0.08335540807384578	NaN
15.3375	0.09405166024340889	-0.04268098700691411	0.02517966166822041	-0.00635161104824913	1.6182726140625037	0.016253095360407824	0.09481718061699933	NaN
15.35	-0.09158916939112217	-0.03545236972313333	0.04455282917843242	-0.025816936463016832	1.4203008023333918	-0.1396278746494417	0.10346004699057558	5.0736e-5
15.3625	-0.11581059910272617	-0.02864318745837996	0.061125942733664826	-0.04372031713157293	1.1842555336387965	-0.13367156972037067	0.10845961963716047	NaN
15.375	-0.13821225755023497	-0.02227742019489192	0.07474111953216121	-0.05845482986147452	0.9450244933180155	-0.12889870134129727	0.11011616882952602	NaN
15.3875	-0.1587638175971749	-0.016322063014814255	0.08536163046656976	-0.07016351664363969	0.7055616863731686	-0.12528950864493998	0.1087342221653729	NaN
15.4	-0.19427690686993257	-0.010804577049032255	0.0929891046068712	-0.07901169307475202	0.4685225605019084	-0.1396283869412798	0.104624259715523	3.8323e-5
15.4125	-0.2092557852924552	-0.005806840531413262	0.09765975762553382	-0.0853335500665589	0.2333605361879115	-0.13605698310766767	0.09809059271149806	NaN
15.425	-0.2224168334611786	-0.001468943467789668	0.09943421965758065	-0.08912914606010401	0.005811393313707898	-0.13358987985338738	0.08944683556125338	NaN
15.4375	-0.23380045888304288	0.0020411049751035675	0.09840924636111283	-0.09061014751024893	-0.21238133875236748	-0.13214648175767085	0.07899996765845284	NaN
15.45	-0.2514483132846615	0.004518999178724236	0.09470471929321839	-0.08999444876488628	-0.4197515391904991	-0.13962678448186927	0.067048031289139	4.4394e-5
15.4625	-0.257840996983012	0.005730076712928555	0.08846001456348246	-0.08756728033402604	-0.6163376290895437	-0.1382241599363297	0.05387415661046432	NaN
15.475	-0.2627108182335493	0.005411394833146996	0.07982814855716168	-0.08345073931766092	-0.7993357330528174	-0.13769462079714187	0.03975371924410691	NaN
15.4875	-0.21223061972858992	0.003409462780730679	0.06905722385792812	-0.07634637027815878	-0.9373547507599607	-0.08714180241091318	0.025104310569947608	NaN
15.5	-0.018220706274477905	0.0008012191676136013	0.05719945432481007	-0.06253834750075964	-0.9384634530120716	0.09311774078290945	0.011235678736099729	2.4797e-5
15.5125	-0.032102686936323316	-0.0004618728510398698	0.045855634217774104	-0.046732564334672336	-0.8652297839739613	0.05962182616499501	-0.0005666638559042106	NaN
15.525	-0.059012544475899764	-0.0004052709359172338	0.03531386973108754	-0.034286947888647175	-0.8193081782001732	0.017878428679156427	-0.010501899186295627	NaN
15.5375	-0.06636439442034996	-1.2525889219925103e-5	0.025199752908491975	-0.024434382958496502	-0.7964068451591116	-0.0005168555135796477	-0.019102524576868264	NaN
15.55	-0.029417596481827648	0.0001617699306675377	0.015378001026125215	-0.015407575411820005	-0.7675655947157908	0.025903389855213486	-0.026552677099309887	2.3364e-5
15.5625	-0.007973403479422781	0.00011753320153377986	0.006039492991371921	-0.006255698177192204	-0.7131787739241819	0.035367590941826885	-0.032731408130663074	NaN
15.575	0.008037164038324045	4.1928411097233995e-5	-0.0025356399854963175	0.002424615373856301	-0.6419733066414125	0.038995160609821194	-0.03751915613692018	NaN
15.5875	0.01965600598899246	1.3978445050968965e-5	-0.010170592076294435	0.01017002844582772	-0.5622572433754313	0.038723354198687165	-0.0409067577503513	NaN
15.6	0.03795771670346541	1.9772623599623514e-5	-0.016783002936744732	0.016783843990057955	-0.4789698712892997	0.046080306020451045	-0.04296753028720633	2.2543e-5
15.6125	0.04617937964039191	2.5911928360961076e-5	-0.02233644827062863	0.022347582230936604	-0.3924061903794517	0.0442369193091868	-0.04379912063834663	NaN
15.625	0.05341734077391704	2.479073903462032e-5	-0.02680899831175119	0.026805148017579414	-0.30558237221788276	0.042502476111667534	-0.04351031769882367	NaN
15.6375	0.05927350017563105	1.8296335767081015e-5	-0.030201033609598298	0.030184013763142573	-0.22011674230428854	0.040535557012311485	-0.04221706234244368	NaN
15.65	0.06650127537516691	1.1271656659550328e-5	-0.032536614606442575	0.03251180037568607	-0.1378412823098669	0.04115722167959392	-0.04004712380862546	2.2813e-5
15.6625	0.06809447915631996	5.656624205178434e-6	-0.03386412756787882	0.0338531742710865	-0.06007981451948522	0.03736545524024669	-0.037137537464818356	NaN
15.675	0.06852396060330003	1.8851226651043268e-6	-0.03425199865298021	0.03424211921954913	0.011147973440788191	0.03370214676482991	-0.03363269667145271	NaN
15.6875	0.06788967420105366	-1.8012853877765696e-6	-0.033785588496541424	0.03377583525417158	0.0749994978444184	0.030213865058972326	-0.02967586270534337	NaN
15.7	0.06377270308665349	-5.432931536194448e-6	-0.03256111047394333	0.03256017073852355	0.13087216527128526	0.02440717975402311	-0.025405825703693288	2.2292e-5
15.7125	0.06048323762318386	-7.906326917146096e-6	-0.03068252664023958	0.03067217751150896	0.17773225419830643	0.020568982893362966	-0.020956147615334875	NaN
15.725	0.05652164115389298	-1.0681317947037688e-5	-0.028260585864594335	0.02824641052266388	0.21577974745944967	0.017054683763337714	-0.016450450994880635	NaN
15.7375	0.05200578025746941	-1.3362916269673502e-5	-0.025406863860644523	0.02539959113427731	0.2450935578216044	0.01386132411646867	-0.012001143306696271	NaN
15.75	0.041772493528238315	-1.511947550618558e-5	-0.02223180907771401	0.022245394168537266	0.26593042467062467	0.005698717276828566	-0.007707864286543119	2.2503e-5
15.7625	0.036274525282918746	-1.4858987255119631e-5	-0.018842296718853867	0.01883655746286636	0.27763193173261175	0.003001107369956575	-0.003659345194816919	NaN
15.775	0.03065988635576612	-1.569204891039657e-5	-0.015342268501592472	0.015330711647770537	0.28177634241031696	0.0006768049026590998	7.306173732678917e-5	NaN
15.7875	0.025024223861216346	-1.661788987080478e-5	-0.011825529914121601	0.011822389465205318	0.27905444601985685	-0.0013089967970215284	0.0034325869172135218	NaN
15.8	0.014035930632243407	-1.6587647166002522e-5	-0.00837685411686345	0.008395444710708484	0.2702277750168564	-0.008411358379341613	0.0063770069902129994	2.3604e-5
15.8125	0.008835508753122443	-1.469211858694815e-5	-0.0050709638772224955	0.005069914909561251	0.25509697452575153	-0.009499448831777888	0.008875386364513165	NaN
15.825	0.003917318934670838	-1.4021760751758499e-5	-0.00197422359254288	0.0019680391131490253	0.23563725262299262	-0.010303857314873807	0.010913464030241238	NaN
15.8375	-0.0006655479598839351	-1.349396940542874e-5	0.0008610510615226275	-0.0008604365487933875	0.2127190397360296	-0.010866501477364086	0.012489077387696338	NaN
15.85	-0.008660090991022199	-1.2283982401217956e-5	0.003393880939494634	-0.003377879095183043	0.18719389109578413	-0.015016294232819933	0.013611145141752577	2.5458e-5
15.8625	-0.012012292021544385	-9.910029021519928e-6	0.005594412121544025	-0.005592043423691848	0.1592287985750909	-0.014700146123757266	0.014296551079130148	NaN
15.875	-0.014909654094328647	-8.465877490950557e-6	0.007442072898303692	-0.007442767936074586	0.13043297707120619	-0.014249400965956782	0.01457310401596719	NaN
15.8875	-0.017344107962240705	-7.1526763659931655e-6	0.008928452158072841	-0.008925568277986927	0.10151828856992229	-0.013697490689889737	0.014475234719809344	NaN
15.9	-0.020830322528516652	-5.552301997876029e-6	0.010054385946456457	-0.010045169797805797	0.07312470030604466	-0.014587637146625178	0.014042653414536237	2.3184e-5
15.9125	-0.021902324794534158	-3.6176521254460293e-6	0.0108290052077324	-0.010825140601748127	0.04560690765753848	-0.013448743390978032	0.013318318220360231	NaN
15.925	-0.022550490539680144	-2.1231528861155195e-6	0.011268380820702988	-0.011265245261277076	0.019822238517479013	-0.012316001681311976	0.012348860966899262	NaN
15.9375	-0.02279892770941075	-7.107153642161737e-7	0.011395639608503132	-0.011392180141693934	-0.003847842439782057	-0.011206659760848147	0.011181831421652515	NaN
15.95	-0.02221337951902351	6.377438607080686e-7	0.011238844108232117	-0.01123701786713934	-0.025105806092651374	-0.009670859735066298	0.009864567134074399	2.2432e-5
15.9625	-0.02144562240253762	1.6687895729199497e-6	0.010829855400006078	-0.010826235286443763	-0.043586251963865494	-0.00835290201397285	0.008443520179085782	NaN
15.975	-0.020409079779408132	2.7215311539976036e-6	0.010203729402542045	-0.010199071588031823	-0.05919859940551378	-0.007131681022289591	0.00696288148719707	NaN
15.9875	-0.01914135271710475	3.75045671002845e-6	0.009396979893394875	-0.009394241130972628	-0.07189981266335253	-0.006008321327637791	0.005463718038709356	NaN
16.0	-0.016064809829341723	4.504856042060508e-6	0.008446653512490437	-0.00845026611992434	-0.0817120366232286	-0.0033655178050094967	0.003983341451187843	2.3925e-5
16.0125	-0.014331415118895333	4.614218769916883e-6	0.007389432349351486	-0.007387123212763943	-0.08837893042100879	-0.002348587524238931	0.00255574168308213	NaN
16.025	-0.012516577228970427	5.0420276320445036e-6	0.0062617159724018155	-0.006257537269160758	-0.09234280312822458	-0.0014572141971419886	0.0012094640314844812	NaN
16.0375	-0.01065482146800412	5.491883747264129e-6	0.005097218054693587	-0.0050958233216372864	-0.09379679827001154	-0.0006815646363262338	-3.173498379001067e-5	NaN
16.05	-0.006918050119595963	5.616013443847942e-6	0.003927121100093154	-0.003933161720516611	-0.0929661992892399	0.0018493539639611234	-0.0011489905072951693	2.1651e-5
16.0625	-0.005100535877912802	5.08465458718751e-6	0.00277962180118557	-0.002778908269290856	-0.08974781569492189	0.0023452588075139925	-0.002127305655364874	NaN
16.075	-0.0033506264955531547	4.965664145700289e-6	0.0016804378530485158	-0.0016779018526387923	-0.08479377750875615	0.002736551787540958	-0.002957491317839877	NaN
16.0875	-0.0016898553344973362	4.891868985647556e-6	0.0006507300749425031	-0.0006506621447064144	-0.07839114014779117	0.0030371460978942193	-0.003634720183372836	NaN
16.1	0.0012937046479968553	4.562178416286072e-6	-0.00029208214538181714	0.0002863644840649114	-0.07082716400290008	0.004690352692082749	-0.004158249449556783	2.0999e-5
16.1125	0.002589043714922438	3.7783966957102063e-6	-0.0011343399338660648	0.0011337777001360263	-0.06213213644402263	0.0046861371098755895	-0.004530334492409263	NaN
16.125	0.0037402642109266118	3.337711796932994e-6	-0.0018655198659418286	0.0018661700804591416	-0.05288893544452556	0.0046243187735828	-0.004757431884759872	NaN
16.1375	0.004741216345725211	2.9430812574033227e-6	-0.002479437635936172	0.0024786116561505236	-0.0433551537709948	0.004517072685666417	-0.004848693395631572	NaN
16.15	0.006281596329325873	2.419772674318909e-6	-0.0029732573056594725	0.0029695686575687236	-0.033767527926492784	0.005067939123934774	-0.004815526850883663	2.2753e-5
16.1625	0.006822053934836455	1.7190635739644271e-6	-0.0033472179581619586	0.003345995592235389	-0.024234479071279444	0.004736251254307597	-0.004670813781465332	NaN
16.175	0.007213878830750484	1.206895106967985e-6	-0.003604129490367961	0.003603333273146547	-0.015108155908406758	0.0043961696648410886	-0.0044292457961394496	NaN
16.1875	0.007462989367755643	7.267129128421629e-7	-0.0037496190774502537	0.003748467822531142	-0.00654493530444032	0.004054858181055398	-0.004106257619173879	NaN
16.2	0.007565102267181013	2.4237866961111354e-7	-0.003791339955668488	0.0037901573111666074	0.001326882481651489	0.003705947066968528	-0.003717621068836326	2.4005e-5
16.2125	0.007437531484473557	-1.8107600066554375e-7	-0.003738592665256565	0.003737324669160047	0.00838195482803595	0.0032643451642556404	-0.0032791111385607483	NaN
16.225	0.007205585340331076	-5.775105589860943e-7	-0.00360206050457106	0.003600566291993892	0.014531718066849478	0.0028493697088610116	-0.002806165704339454	NaN
16.2375	0.006881236122004552	-9.613711537297374e-7	-0.0033933483561946	0.0033923490337461532	0.019736027046152804	0.002462613681858453	-0.0023134462218898	NaN
16.25	0.006005294210761295	-1.2661930712759468e-6	-0.003124574050886691	0.003125414779158377	0.02397863953373669	0.00163299017584861	-0.0018145824846474382	3.5177e-5
16.2625	0.005479051305903676	-1.3728179150788557e-6	-0.002808040649425117	0.002807145534897958	0.02716291288881185	0.001259434300787502	-0.001322239630309577	NaN
16.275	0.004910693999691021	-1.5672018770041582e-6	-0.00245621352027584	0.0024547351579642146	0.02940172082937548	0.0009270693585992813	-0.0008474410859583552	NaN
16.2875	0.004312370863299212	-1.7657699298268242e-6	-0.002080940447550493	0.0020803585312299503	0.03074409185930831	0.0006333195553852294	-0.00039968150958776287	NaN
16.3	0.003071706079820712	-1.8557173564081533e-6	-0.001693424365060589	0.0016953282647183747	0.03125261864712973	-0.0002487583545484088	1.3148221324716953e-5	2.4346e-5
16.3125	0.0024505539258704175	-1.7201596263255187e-6	-0.0013040333207430845	0.0013036677685589607	0.030880234160994453	-0.00045888601906025504	0.00038445169890873585	NaN
16.325	0.0018416028326760194	-1.719940546603733e-6	-0.0009224436964941073	0.000921445476881641	0.029836386671066088	-0.0006313347511010582	0.0007096103278033051	NaN
16.3375	0.0012532572927916575	-1.7335939777589943e-6	-0.0005568985660459505	0.0005567759725938429	0.028213155363793253	-0.0007706027587194345	0.0009855431872935214	NaN
16.35	0.00016699776581362508	-1.653689836657203e-6	-0.0002144398297810319	0.0002164377993256482	0.026105076462615076	-0.001406904009568007	0.001210639713963976	2.3855e-5
16.3625	-0.00031919453783634514	-1.4019764330847874e-6	9.913091913661687e-5	-9.903215527666466e-5	0.02351263182723349	-0.0014428192375758222	0.0013843893618320953	NaN
16.375	-0.0007613519184409957	-1.2738822598877792e-6	0.00037904544765752027	-0.00037941082478736205	0.020642215889994577	-0.0014553363199333517	0.0015078519601070654	NaN
16.3875	-0.0011562018531313997	-1.1616226666529733e-6	0.0006220497342051015	-0.0006218313871618304	0.017584955734689347	-0.0014487881641734154	0.0015831423006581811	NaN
16.4	-0.0017958068676738295	-9.954350847917893e-7	0.0008260750433765865	-0.0008246500432571152	0.01442635225663188	-0.001721327141761572	0.0016132906332863247	2.2122e-5
16.4125	-0.002038789361773913	-7.473305637481444e-7	0.0009901654131641933	-0.0009897927580766964	0.011197995948877798	-0.0016312923930388622	0.0016019498699486826	NaN
16.425	-0.002230798545608476	-5.758624881725804e-7	0.0011142945629310766	-0.0011141277765534456	0.008038695519102993	-0.001534682936048386	0.001553576464931076	NaN
16.4375	-0.0023729757694093663	-4.164878458330583e-7	0.0011995225025140865	-0.0011991493746553337	0.005009998166963562	-0.0014343462994361377	0.0014730292744493418	NaN
16.45	-0.002515698630744598	-2.4637488164505797e-7	0.0012477074803637182	-0.0012471119545023025	0.0021642980804197952	-0.0013811301764241248	0.001365426916231918	2.155e-5
16.4625	-0.0025215760724430006	-7.947360059451693e-8	0.0012613831065609378	-0.00126094878167422	-0.0004563986903125425	-0.0012368945588725284	0.001235998986603801	NaN
16.475	-0.0024881142632939422	6.603055821317691e-8	0.0012436491187069706	-0.0012431854466343289	-0.0028018225360225816	-0.001099234044786439	0.0010900191479984278	NaN
16.4875	-0.002418993878414487	2.0574341684303526e-7	0.0011980650534852892	-0.0011977087169771053	-0.004849429457846158	-0.0009691148296293813	0.0009326065732815154	NaN
16.5	-0.0021896865877067432	3.2438700132840323e-7	0.0011284805906990277	-0.0011286196322816528	-0.006585239035154891	-0.0007186345255970361	0.0007686265650265187	2.2252e-5
16.5125	-0.002037808294019829	3.848702586045516e-7	0.0010389186054225155	-0.0010385817333282968	-0.00797374398191378	-0.0005845918736320159	0.0006026837289836768	NaN
16.525	-0.0018667390411787287	4.670728503299078e-7	0.0009335491999659161	-0.0009330376589642566	-0.00903885827213221	-0.0004636807520635971	0.0004389134067543625	NaN
16.5375	-0.0016806595567498961	5.494676508148669e-7	0.0008164442870421888	-0.0008162122094564099	-0.009790844078924655	-0.000355323455189404	0.0002809793998085287	NaN
16.55	-0.0012796134980739054	5.965751576394452e-7	0.0006915396799483358	-0.0006921174961287428	-0.010245418706408313	-5.473422921193033e-5	0.00013203460684508845	2.1811e-5
16.5625	-0.001072272778715963	5.678748688555757e-7	0.0005625592008873265	-0.0005623934353457846	-0.010382629348502807	3.0017382751967728e-5	-5.190302372368866e-6	NaN
16.575	-0.0008650854630205957	5.823405705211521e-7	0.0004330517083205569	-0.00043267122766266853	-0.010267564880180461	0.00010149913841145679	-0.00012862231912052997	NaN
16.5875	-0.0006612326982764633	6.00871358262899e-7	0.0003061322109372942	-0.0003060555675222051	-0.009928795774914864	0.00016112024954131475	-0.0002367186015064741	NaN
16.6	-0.00027469921013026035	5.85978872418364e-7	0.00018454262145290365	-0.00018522532642430118	-0.009396570676855488	0.00039914779149052626	-0.0003284538705771322	2.2682e-5
16.6125	-9.677248119085085e-5	5.077624924385362e-7	7.062697107561099e-5	-7.062637098525845e-5	-0.008667502934470224	0.00042456404238685926	-0.0004031971227657804	NaN
16.625	6.833134243407947e-5	4.7309735158101065e-7	-3.3601910616175996e-5	3.3775333132608685e-5	-0.007813071720970994	0.0004408357387919625	-0.00046088992054568967	NaN
16.6375	0.0002190990519994632	4.437519739703204e-7	-0.0001266478810837875	0.00012659797996368035	-0.006864806849364327	0.0004494710282027279	-0.0005018740877289303	NaN
16.65	0.00047327731601639884	3.9282846491137044e-7	-0.00020742516652081495	0.00020689041744482295	-0.005852899876854762	0.0005707376921680236	-0.0005268489440462165	3.7802e-5
16.6625	0.0005753325158948977	3.0690876226754467e-7	-0.0002752416717464394	0.0002751334906548544	-0.00478593186439023	0.0005490674821883352	-0.0005367644325748537	NaN
16.675	0.000660309291689113	2.50956002542434e-7	-0.0003297339911003387	0.0003297161783923756	-0.003716872225675481	0.0005238704690318624	-0.0005329051933959685	NaN
16.6875	0.000728271839495086	1.9945765814402955e-7	-0.0003709457010227251	0.0003708284564295841	-0.002669178433462255	0.0004962406616055392	-0.0005167435441255207	NaN
16.7	0.0008146708240869681	1.4102499318330617e-7	-0.00039922486530801854	0.00039895729848435536	-0.0016634117151625128	0.0005022109347910635	-0.0004898904722465728	2.3905e-5
16.7125	0.00083441703160682	7.733998782564049e-8	-0.0004151853791799195	0.00041504005076014255	-0.0007132950145490851	0.00045646832160322985	-0.00045403351155549253	NaN
16.725	0.000839713306826456	2.5169295104108624e-8	-0.0004196637408708704	0.0004195258573350225	0.00015720180578721675	0.00041201295559049824	-0.00041093215861865464	NaN
16.7375	0.0008316405373234256	-2.4531224648547834e-8	-0.00041370199267234167	0.0004135777243535866	0.0009373817237846322	0.0003693189633330381	-0.00036233419012002673	NaN
16.75	0.000780278861002945	-6.933502146017443e-8	-0.0003984803058162333	0.0003984734162955086	0.0016195480591649392	0.00029758894563085953	-0.00030993812239449195	2.3324e-5
16.7625	0.0007396357968057166	-9.816678229304248e-8	-0.0003752761649819178	0.0003751525888521767	0.0021909574660190826	0.00025055341972054753	-0.0002553802473764669	NaN
16.775	0.0006908621349242041	-1.3127464580190422e-7	-0.0003454491817799083	0.00034527616575839143	0.0026543222447546356	0.0002075612124385716	-0.00020017321637847137	NaN
16.7875	0.0006353637704654025	-1.6400175720863592e-7	-0.00031036676566116713	0.00031027736339947834	0.0030107337006213637	0.00016852825463361328	-0.00014569058776551047	NaN
16.8	0.0005097484746013098	-1.856094890472229e-7	-0.0002713811923092058	0.000271547878023967	0.0032633986184826126	6.850386841624699e-5	-9.31487535469175e-5	2.3103e-5
16.8125	0.0004423151398832121	-1.8236571162891306e-7	-0.0002298003366586998	0.00022973032588128882	0.003404266661309974	3.556294761380464e-5	-4.3630415063010235e-5	NaN
16.825	0.00037348929311431316	-1.9242103245912932e-7	-0.00018689574818027708	0.00018675460635010152	0.003452730937362794	7.192678021346365e-6	1.9946848923978492e-6	NaN
16.8375	0.00030444381386024406	-2.0359029919446422e-7	-0.00014381428533757413	0.00014377621217073072	0.0034172864236714498	-1.7031292341402042e-5	4.303544565664185e-5	NaN
16.85	0.00016992124496966582	-2.0308197988645454e-7	-0.0001015917164190339	0.00010181956054977092	0.003307289657213748	-0.00010387737775522	7.897894071124729e-5	2.4817e-5
16.8625	0.00010629991183411645	-1.7978030557869355e-7	-6.114034433003494e-5	6.112779550288019e-5	0.0031203336329170633	-0.00011708523258045103	0.00010945044309658593	NaN
16.875	4.615856697158344e-5	-1.7148449659847245e-7	-2.3269809930086984e-5	2.319446941824285e-5	0.0028806167136000466	-0.00012682797155386187	0.00013427924425855967	NaN
16.8875	-9.855769951439817e-6	-1.649314099823388e-7	1.138242550465673e-5	-1.1374654555012818e-5	0.002598802413337181	-0.00013361884088996043	0.00015344251981744538	NaN
16.9	-0.00010749255396923106	-1.50044068490112e-7	4.231778205415877e-5	-4.21221215709297e-5	0.002285317653375025	-0.00018420695037380268	0.00016705281995543108	2.3424e-5
16.9125	-0.0001483931521494572	-1.2095869459125104e-7	6.917389862276138e-5	-6.91446810720336e-5	0.0019422305026687051	-0.0001802444572161963	0.00017531994855125613	NaN
16.925	-0.0001837159638546822	-1.032334954276456e-7	9.17020712196464e-5	-9.171021163846777e-5	0.0015892100382614352	-0.00017464467420580908	0.00017858702706342622	NaN
16.9375	-0.00021336528221312963	-8.711070007371236e-8	0.00010980229070649863	-0.00010976684792421071	0.0012349573813711964	-0.00016781621812022115	0.00017727785143916943	NaN
16.95	-0.0002557287069990333	-6.749982539543139e-8	0.00012348757410371073	-0.00012337524066782308	0.0008872902362039367	-0.00017849255861381494	0.0001718804402469716	2.3634e-5
16.9625	-0.0002686958230018055	-4.3853199314136075e-8	0.00013287226123934098	-0.00013282486707913446	0.0005505617867055156	-0.00016450016883135784	0.0001629222447523693	NaN
16.975	-0.0002764781598028454	-2.5560352795758494e-8	0.00013815546551486664	-0.000138116837755686	0.00023521378497445839	-0.00015059243886583125	0.00015097519133428974	NaN
16.9875	-0.00027937288849251004	-8.268521980781775e-9	0.00013962230981294925	-0.000139579935042065	-5.4107469464030024e-5	-0.00013697936503831548	0.000136622060044698	NaN
17.0	-0.00027193583225933155	8.216925690520275e-9	0.00013761803235846096	-0.00013759617537317394	-0.0003137836693329031	-0.00011802290608084665	0.00012044266811630857	2.2082e-5
17.0125	-0.00026241760330304254	2.0774496212155264e-8	0.00013253405786337345	-0.0001324897718166932	-0.0005393423893882427	-0.00010188202723816073	0.00010300572119680259	NaN
17.025	-0.00024962034937633357	3.362834454837593e-8	0.0001248006594982006	-0.00012474355653666744	-0.0007297261908824052	-8.693103091378105e-5	8.485185810176262e-5	NaN
17.0375	-0.00023400512459165215	4.6194622665377245e-8	0.00011486557858441293	-0.00011483211005633999	-0.00088443095183182	-7.31826050400575e-5	6.648321802286717e-5	NaN
17.05	-0.00019618897592215936	5.538727161174816e-8	0.00010318278425753876	-0.00010322735702217443	-0.0010037489705466609	-4.076667243155854e-5	4.835574663229031e-5	2.2402e-5
17.0625	-0.00017491165562094477	5.666424459352179e-8	9.02015070514316e-5	-9.01733355358749e-5	-0.0010845504534564726	-2.8341696505333286e-5	3.088457741358774e-5	NaN
17.075	-0.00015265012543802363	6.185807402532206e-8	7.636728843572163e-5	-7.631618206170758e-5	-0.0011322838012076686	-1.745518571351728e-5	1.4418000929021708e-5	NaN
17.0875	-0.0001298266956228317	6.732476875723313e-8	6.209252432569041e-5	-6.207554533389717e-5	-0.0011493284040952094	-7.986073275983643e-6	-7.54407423307602e-7	NaN
17.1	-8.405272195703895e-5	6.880186669458965e-8	4.7758430512989264e-5	-4.7832516363465636e-5	-0.0011384547747283486	2.2979442692300825e-5	-1.440301132168408e-5	2.3254e-5
17.1125	-6.180467656655284e-5	6.225650681904119e-8	3.3709508321896916e-5	-3.3700882514577074e-5	-0.0010984102857568721	2.9013540807381585e-5	-2.6345546440131932e-5	NaN
17.125	-4.0393896154495796e-5	6.07639002267916e-8	2.0259775207673248e-5	-2.022884946558725e-5	-0.001037189573557442	3.376881113607844e-5	-3.647084722221957e-5	NaN
17.1375	-2.0083037122530084e-5	5.982592789223232e-8	7.667357701956632e-6	-7.666614758215495e-6	-0.0009583118306870979	3.741579283141451e-5	-4.472109865267919e-5	NaN
17.15	1.6379112824378638e-5	5.576100059378208e-8	-3.855485304048251e-6	3.7855350104269903e-6	-0.0008652966310263377	5.758900262732121e-5	-5.108841750653345e-5	2.3264e-5
17.1625	3.219647979533831e-5	4.615239459776842e-8	-1.4142567072577703e-5	1.4135601572102402e-5	-0.000758523517124768	5.750410111372385e-5	-5.5601553841589715e-5	NaN
17.175	4.62450508320452e-5	4.073793743498171e-8	-2.3066115709345794e-5	2.307394732038174e-5	-0.0006451210416783643	5.671739767893841e-5	-5.834056426546565e-5	NaN
17.1875	5.845059046837214e-5	3.588714322948669e-8	-3.0551446243969015e-5	3.054127849694693e-5	-0.000528239620442753	5.5377772234448366e-5	-5.941837774781742e-5	NaN
17.2	7.720538206930906e-5	2.947008181814541e-8	-3.6564824299229444e-5	3.65198183745184e-5	-0.000410773030787076	6.204576129571861e-5	-5.897541072421188e-5	3.2612e-5
17.2125	8.376913298599683e-5	2.0900451595803925e-8	-4.1110101446390314e-5	4.109509836192458e-5	-0.0002940533174755811	5.7964807132802464e-5	-5.7170013050589685e-5	NaN
17.225	8.851364040674793e-5	1.4627856202578444e-8	-4.422255284780775e-5	4.421271252794735e-5	-0.00018237465044666095	5.3784409702026955e-5	-5.418252675236482e-5	NaN
17.2375	9.151213596965248e-5	8.745766558934352e-9	-4.59718296904002e-5	4.595771915493519e-5	-7.764400248352028e-5	4.9591904943860346e-5	-5.020225795736763e-5	NaN
17.25	9.266597718737539e-5	2.821159208722854e-9	-4.645228968982883e-5	4.643798359892779e-5	1.857573150036348e-5	4.52620555504287e-5	-4.542251027690792e-5	2.7041e-5
17.2625	9.106029090740519e-5	-2.3425425740544135e-9	-4.577835490161361e-5	4.5762834333183576e-5	0.00010474950187416211	3.9850482476765184e-5	-4.003652823072938e-5	NaN
17.275	8.818022388723322e-5	-7.186335163938906e-9	-4.408129021554498e-5	4.406295779419861e-5	0.0001798110377505596	3.476709213000551e-5	-3.423328773050135e-5	NaN
17.2875	8.417269426249166e-5	-1.1877542649891071e-8	-4.150351245067068e-5	4.1491293025672194e-5	0.00024327679125281978	3.0031008091672837e-5	-2.8192161770518046e-5	NaN
17.3	7.338791419544961e-5	-1.559594656641846e-8	-3.8193615016957905e-5	3.8204038484563926e-5	0.000294955456532328	1.9846191971204625e-5	-2.2079806860796665e-5	3.0277e-5
17.3125	6.692128482990672e-5	-1.6879700652364745e-8	-3.430236075358654e-5	3.429143132505576e-5	0.0003336662483799679	1.5279208589092634e-5	-1.605100974695085e-5	NaN
17.325	5.99434133653466e-5	-1.9245081682044228e-8	-2.998241750323774e-5	2.99643266025148e-5	0.0003608039142122866	1.1217283223792893e-5	-1.0240379292243135e-5	NaN
17.3375	5.260298377232291e-5	-2.1662783155458306e-8	-2.5378792691558952e-5	2.5371699097175997e-5	0.00037697439651019563	7.62861605661674e-6	-4.763765421285305e-6	NaN
17.35	3.739563744815255e-5	-2.2749232758667594e-8	-2.0628525053183755e-5	2.065189548164822e-5	0.0003829489451423867	-3.169603180899782e-6	2.8264685280225007e-7	3.2011e-5
17.3625	2.9787757165285675e-5	-2.107416816175679e-8	-1.585836817816043e-5	1.5853929883216043e-5	0.0003781548635829046	-5.730225624241405e-6	4.818535992649404e-6	NaN
17.375	2.2332809302663407e-5	-2.105852502420162e-8	-1.1186554279231033e-5	1.117437021191944e-5	0.000365161778162206	-7.829973373690747e-6	8.78780699428115e-6	NaN
17.3875	1.5133397282449807e-5	-2.1213296732780344e-8	-6.713720644429444e-6	6.7122509602611945e-6	0.0003450994064320941	-9.524022812280284e-6	1.2153183258026616e-5	NaN
17.4	1.8502152316892146e-6	-2.022412947322944e-8	-2.525767743117549e-6	2.5502248338020508e-6	0.000319126794940791	-1.729460293903397e-5	1.4895373289627857e-5	3.179e-5
17.4125	-4.090737381805409e-6	-1.7135965089180255e-8	1.3066096366800617e-6	-1.3053700536357017e-6	0.0002872530077343757	-1.7722523730357243e-5	1.7008534476448238e-5	NaN
17.425	-9.490677418203254e-6	-1.5559852046669432e-8	4.725385558691539e-6	-4.7298148320931106e-6	0.0002520036627498669	-1.7865053049103223e-5	1.850601506241917e-5	NaN
17.4375	-1.430989810551134e-5	-1.4177650699453779e-8	7.691070148076409e-6	-7.688375343351765e-6	0.0002144938949349914	-1.7775205298779128e-5	1.941404159979796e-5	NaN
17.45	-2.2107529126622993e-5	-1.2138127075329305e-8	1.0178677810357718e-5	-1.0161277055897015e-5	0.0001757694484565686	-2.1086263390467546e-5	1.9770006904856097e-5	2.4155e-5
17.4625	-2.5064909532818373e-5	-9.102104854926419e-9	1.2176832395341496e-5	-1.217225365996508e-5	0.00013621899468436066	-1.997604359644005e-5	1.9618892036043462e-5	NaN
17.475	-2.7398024744623638e-5	-7.000817514375829e-9	1.3685528135765934e-5	-1.3683451585089533e-5	9.753675017272037e-5	-1.8786484168515565e-5	1.9015460594531577e-5	NaN
17.4875	-2.9121136417507856e-5	-5.047278446241338e-9	1.4718024606866023e-5	-1.4713448019476962e-5	6.047394924662771e-5	-1.7552333758855535e-5	1.8019357244959277e-5	NaN
17.5	-3.0834659267016504e-5	-2.9652023192402198e-9	1.529732431725764e-5	-1.529009161848717e-5	2.5669578255369296e-5	-1.6879385717808536e-5	1.669336189644736e-5	2.3094e-5
17.5125	-3.089079339902832e-5	-9.281004773285178e-10	1.5454665605841e-5	-1.544934630115443e-5	-6.361605863491251e-6	-1.5110643592972342e-5	1.5101578513950242e-5	NaN
17.525	-3.046627512425123e-5	8.508262460769032e-10	1.5228190772118984e-5	-1.5222496654143943e-5	-3.501030923595399e-5	-1.342324238983768e-5	1.3308599749245125e-5	NaN
17.5375	-2.9606317083530653e-5	2.5592997617262873e-9	1.4661627332457676e-5	-1.4657267662909796e-5	-6.0003240003581124e-5	-1.182888094043464e-5	1.1377090542714029e-5	NaN
17.55	-2.677531181989151e-5	4.007812306896225e-9	1.3802219684205593e-5	-1.380397018028737e-5	-8.117186671813621e-5	-8.750404570261057e-6	9.366574799695923e-6	2.2021e-5
17.5625	-2.4906142314496733e-5	4.740908259460745e-9	1.269929831197099e-5	-1.2695182217429257e-5	-9.808208988105556e-5	-7.110691423252587e-6	7.333361303931553e-6	NaN
17.575	-2.2803459018850383e-5	5.742673771982375e-9	1.1403967541212263e-5	-1.1397704197553295e-5	-0.00011103150600312924	-5.632116509134368e-6	5.32798186938223e-6	NaN
17.5875	-2.051845830144437e-5	6.747190053692716e-9	9.966092902752127e-6	-9.963261051776945e-6	-0.00012014788702865433	-4.3075071241774e-6	3.395176560877176e-6	NaN
17.6	-1.5599083013252167e-5	7.318919168715704e-9	8.433845973927402e-6	-8.440946419747993e-6	-0.00012562555685697652	-6.256076369413938e-7	1.5734159782332773e-6	2.5398e-5
17.6125	-1.3057986932208234e-5	6.9617494063910796e-9	6.852778363293609e-6	-6.850761148700623e-6	-0.00012722137235599468	4.082855790041126e-7	-1.0400720676041903e-7	NaN
17.625	-1.052005666493102e-5	7.134266497101172e-9	5.266279041295244e-6	-5.261631510796405e-6	-0.0001257346231131418	1.279775247748759e-6	-1.6118612193886795e-6	NaN
17.6375	-8.024155992595228e-6	7.356789410773795e-9	3.712405238163246e-6	-3.711477641693452e-6	-0.00012151616939059147	2.0061624574089814e-6	-2.9314062849922143e-6	NaN
17.65	-3.294788958345966e-6	7.170407920537867e-9	2.2246325107359105e-6	-2.232994329058174e-6	-0.00011493715705424229	4.914937537532808e-6	-4.050236923240404e-6	2.2964e-5
17.6625	-1.11930991585204e-6	6.2099104833060934e-9	8.315548252185639e-7	-8.315584827133876e-7	-0.00010595724425052763	5.222025267888785e-6	-4.960770869648788e-6	NaN
17.675	8.98400618903848e-7	5.782411656394813e-9	-4.42297450282028e-7	4.4440597502671145e-7	-9.545160706795633e-5	5.417478211410866e-6	-5.662427161408324e-6	NaN
17.6875	2.739935342081304e-6	5.420098794362159e-9	-1.5787225968514634e-6	1.5781034862454747e-6	-8.38062993224463e-5	5.5197594206030365e-6	-6.159514515872538e-6	NaN
17.7	5.841711528380364e-6	4.794505262855328e-9	-2.564543403739028e-6	2.5580090869142175e-6	-7.139079655656893e-5	6.996023862407732e-6	-6.460705965339985e-6	2.3645e-5
17.7125	7.085592759553586e-6	3.7425208758920745e-9	-3.3914001549582354e-6	3.3900690067587268e-6	-5.8310909535037207e-5	6.727691048616795e-6	-6.57773206134076e-6	NaN
17.725	8.120187575886938e-6	3.0563622222047456e-9	-4.054955415853302e-6	4.0547246890932935e-6	-4.521363639588434e-5	6.416571979379631e-6	-6.5264034787349705e-6	NaN
17.7375	8.946386666352486e-6	2.4246583372683707e-9	-4.555845025030146e-6	4.554405719255143e-6	-3.238550817819936e-5	6.07602737236371e-6	-6.324813499663375e-6	NaN
17.75	9.992547921900295e-6	1.7090687615643624e-9	-4.898424035072381e-6	4.895167392411429e-6	-2.007750836926634e-5	6.141410964690716e-6	-5.992737849931322e-6	2.3104e-5
17.7625	1.0228716365343008e-5	9.311830738829809e-10	-5.090292184551939e-6	5.088511204791115e-6	-8.457918602703792e-6	5.58001692789249e-6	-5.5508774217389226e-6	NaN
17.775	1.0288223975718172e-5	2.929785739230159e-10	-5.141766325112074e-6	5.140070931273184e-6	2.1818534543615426e-6	5.034696664818188e-6	-5.0207962757680865e-6	NaN
17.7875	1.0184366198390052e-5	-3.1512851951650647e-10	-5.06566530567351e-6	5.064144062452278e-6	1.1711749338578923e-5	4.51121117033167e-6	-4.4239017652766304e-6	NaN
17.8	9.546634463456389e-6	-8.625222778521564e-10	-4.876487293801568e-6	4.876420344105401e-6	2.003843521283003e-5	3.628215488283826e-6	-3.7809858858040264e-6	2.4697e-5
17.8125	9.045228888376205e-6	-1.2130391601240256e-9	-4.589910138528066e-6	4.588399282911638e-6	2.7006025340437683e-5	3.0525162877618065e-6	-3.1120698976343783e-6	NaN
17.825	8.44474330395278e-6	-1.6169380526657823e-9	-4.22260738805403e-6	4.220487706150206e-6	3.264948965006218e-5	2.5264821359993417e-6	-2.4356489386134732e-6	NaN
17.8375	7.762404472654284e-6	-2.016316534680047e-9	-3.7913348478429235e-6	3.7902430799196747e-6	3.698296855131753e-5	2.0490470280660983e-6	-1.7685074657809834e-6	NaN
17.85	6.220199134222218e-6	-2.279203389067445e-9	-3.3126529102974302e-6	3.3147043443029357e-6	4.004643240897284e-5	8.230803046526943e-7	-1.1254993726124204e-6	2.4547e-5
17.8625	5.393176559605549e-6	-2.23737009120034e-9	-2.8025691594420954e-6	2.801715946853895e-6	4.174167510453904e-5	4.2089350731562303e-7	-5.19837707805761e-7	NaN
17.875	4.549561458765653e-6	-2.358889986010961e-9	-2.276638744355965e-6	2.2749135967653373e-6	4.23071374002008e-5	7.467671718987306e-8	3.787658111230657e-8	NaN
17.8875	3.7036918197023774e-6	-2.4941417273663073e-9	-1.7488820411583057e-6	1.7484195268785398e-6	4.1847272579153375e-5	-2.2078588129213785e-7	5.39231374115178e-7	NaN
17.9	2.0568333035462254e-6	-2.486447898130165e-9	-1.2319535311094027e-6	1.2347459239851938e-6	4.047699403379506e-5	-1.2827163101963114e-6	9.77996416528936e-7	2.1019e-5
17.9125	1.2784997306907048e-6	-2.199949803109049e-9	-7.369914799609864e-7	7.368417368762821e-7	3.816722111906302e-5	-1.4430375043768544e-6	1.3496330176324958e-6	NaN
17.925	5.430782321754433e-7	-2.0972047200670865e-9	-2.738733735862867e-7	2.729557515896907e-7	3.5214409513353666e-5	-1.5610268141086381e-6	1.6520986351403098e-6	NaN
17.9375	-1.4154809731401224e-7	-2.0158286698692936e-9	1.4963357086307435e-7	-1.4953541767593904e-7	3.174920200132659e-5	-1.642971183707056e-6	1.885158460415126e-6	NaN
17.95	-1.3339542303701812e-6	-1.8326820620055443e-9	5.274635946927136e-7	-5.250712773433126e-7	2.789927283778814e-5	-2.2596451405918518e-6	2.050231525809064e-6	2.2312e-5
17.9625	-1.8329756918936412e-6	-1.4763547684549457e-9	8.552188124069312e-7	-8.548584708292532e-7	2.369022878750778e-5	-2.210009118014793e-6	2.1499243112130116e-6	NaN
17.975	-2.2635973840826883e-6	-1.2588086060989653e-9	1.1298929879487847e-6	-1.1299881330161517e-6	1.9362475116585657e-5	-2.1404579571289908e-6	2.1884701060561677e-6	NaN
17.9875	-2.624684783546442e-6	-1.0608630533622013e-9	1.3502980243098392e-6	-1.3498624381706071e-6	1.5022364014456532e-5	-2.0559852741275746e-6	2.171085004294231e-6	NaN
18.0	-3.139439820408108e-6	-8.205537485033887e-10	1.5166272979909943e-6	-1.515258129982015e-6	1.0765393473956728e-5	-2.1839821510718427e-6	2.1037663065583163e-6	2.4376e-5
18.0125	-3.2962686807698136e-6	-5.315324643169628e-10	1.630311833115311e-6	-1.6297306204219371e-6	6.644989255507914e-6	-2.012077501634288e-6	1.9929900330563696e-6	NaN
18.025	-3.389673237572872e-6	-3.076297873965475e-10	1.6938181750813911e-6	-1.6933423397511627e-6	2.7883212040065504e-6	-1.8413236004300498e-6	1.8457705655701875e-6	NaN
18.0375	-3.423316390805741e-6	-9.59373199464487e-11	1.7106612639354259e-6	-1.7101422266872745e-6	-7.480201086022204e-7	-1.6742771184711509e-6	1.6692504607503532e-6	NaN
18.05	-3.328985812544297e-6	1.0560071803455471e-10	1.6850881971896583e-6	-1.6848267414080114e-6	-3.920034141421188e-6	-1.4403172957823837e-6	1.4705315416769865e-6	2.2643e-5
18.0625	-3.211005582740743e-6	2.5853959757088404e-10	1.6219076225327448e-6	-1.6213658641526416e-6	-6.672980142572047e-6	-1.242644751174355e-6	1.2565762830253697e-6	NaN
18.075	-3.0530241190584166e-6	4.1548061409591134e-10	1.5264005497732336e-6	-1.525700502466401e-6	-8.994542417539592e-6	-1.0596074108799567e-6	1.03399885030757e-6	NaN
18.0875	-2.8606946422939804e-6	5.68949914306207e-10	1.404057195712612e-6	-1.4036482065584833e-6	-1.0878827505071081e-5	-8.913474054718009e-7	8.089389696145976e-7	NaN
18.1	-2.395883308847513e-6	6.809622933171821e-10	1.2604404027951194e-6	-1.2609903017450317e-6	-1.2329672980863694e-5	-4.937500120975691e-7	5.869681787911499e-7	2.4937e-5
18.1125	-2.1347116919859318e-6	6.958383046288733e-10	1.1010516312251832e-6	-1.100707946172638e-6	-1.3308866372175133e-5	-3.419426944601868e-7	3.731565844937308e-7	NaN
18.125	-1.8616483278937576e-6	7.588893240619323e-10	9.313443617123253e-7	-9.307193296750557e-7	-1.388351765554683e-5	-2.0898608013026683e-7	1.7175369783849576e-7	NaN
18.1375	-1.5818587997379076e-6	8.253169537530053e-10	7.56363073820386e-7	-7.561563860234607e-7	-1.4082937485023969e-5	-9.338966449320041e-8	-1.3710863157849555e-8	NaN
18.15	-1.0211543346350261e-6	8.428795214696982e-10	5.807681781946201e-7	-5.8167679453089e-7	-1.3941196009673469e-5	2.854646523988843e-7	-1.8044192066459287e-7	3.6108e-5
18.1625	-7.488217317292262e-7	7.622574484319522e-10	4.0876864998486453e-7	-4.086643906600301e-7	-1.3443088814461602e-5	3.588832772828072e-7	-3.2622446453053746e-7	NaN
18.175	-4.868567652347541e-7	7.435458041787379e-10	2.4419862298963354e-7	-2.438215029969631e-7	-1.2686622552456543e-5	4.166691104899493e-7	-4.497138632039946e-7	NaN
18.1875	-2.3846314709920954e-7	7.316404513455114e-10	9.020673199608565e-8	-9.019872141898986e-8	-1.1714940446966552e-5	4.6091247756204104e-7	-5.502180230151816e-7	NaN
18.2	2.071344477119096e-7	6.815253931500017e-10	-5.062068720209455e-8	4.9764922396033594e-8	-1.0571164361488147e-5	7.070700721132597e-7	-6.276552408240523e-7	2.2903e-5
18.2125	4.002764676451365e-7	5.63732806653174e-10	-1.762617455933603e-7	1.761754644343308e-7	-9.260047790942706e-6	7.056234883398265e-7	-6.823914103391987e-7	NaN
18.225	5.717102046630641e-7	4.972103387762137e-10	-2.8516519700975263e-7	2.8525950073789295e-7	-7.86877111080843e-6	6.956268016872096e-7	-7.154189881287538e-7	NaN
18.2375	7.205397275917199e-7	4.375864874068849e-10	-3.764292776177546e-7	3.7630411965382925e-7	-6.435864031059508e-6	6.78900537552985e-7	-7.281313533517489e-7	NaN
18.25	9.488783557791707e-7	3.58898867706731e-10	-4.496530427397092e-7	4.491039290740785e-7	-4.996698443488739e-6	7.596027457665066e-7	-7.222567773181296e-7	2.2282e-5
18.2625	1.02858810450486e-6	2.5409433685543883e-10	-5.048949531482068e-7	5.047108124858556e-7	-3.567639138380438e-6	7.093945272147872e-7	-6.997417520506529e-7	NaN
18.275	1.0860308883277313e-6	1.7727418039861648e-10	-5.425975607187131e-7	5.424759594035901e-7	-2.201048674032877e-6	6.580094599738509e-7	-6.62799953584054e-7	NaN
18.2875	1.1221127265179744e-6	1.052214358353961e-10	-5.63622859208281e-7	5.634499141597339e-7	-9.201814488723054e-7	6.065122476996004e-7	-6.137531666980865e-7	NaN
18.3	1.1350608867887316e-6	3.2749860108432974e-11	-5.6913411485571e-7	5.689610840996522e-7	2.559247315744455e-7	5.527917166472082e-7	-5.549705321069158e-7	2.3224e-5
18.3125	1.1148666123877862e-6	-3.021581744576457e-11	-5.605389709380157e-7	5.603489982888126e-7	1.3084706589906426e-6	4.864771398314601e-7	-4.888192689306575e-7	NaN
18.325	1.0791129667668723e-6	-8.939819041064459e-11	-5.394502193949471e-7	5.392253045775261e-7	2.224622487587745e-6	4.2420729283478346e-7	-4.1761260858939605e-7	NaN
18.3375	1.029602818169108e-6	-1.4672909921447816e-10	-5.076155807495842e-7	5.074661673853776e-7	2.998557448611306e-6	3.662116634559423e-7	-3.4354502686129294e-7	NaN
18.35	8.968252365458163e-7	-1.9208736860675917e-10	-4.668571293977351e-7	4.669863372721151e-7	3.6280257308236487e-6	2.4118156127087144e-7	-2.6865426398708896e-7	2.2603e-5
18.3625	8.173639061745122e-7	-2.0753930680856056e-10	-4.1902229691544427e-7	4.1888885015991106e-7	4.098600674500979e-6	1.8534782094055024e-7	-1.948320132871909e-7	NaN
18.375	7.316969094664433e-7	-2.363213720150935e-10	-3.6598083302468376e-7	3.6575945562405676e-7	4.4275148936230555e-6	1.357066793739876e-7	-1.237219747726631e-7	NaN
18.3875	6.416439341940542e-7	-2.6575737453545466e-10	-3.0950748746679833e-7	3.0942101863768316e-7	4.622256381804022e-6	9.186558370256185e-8	-5.673766976572999e-8	NaN
18.4	4.5524433685369147e-7	-2.788778586773014e-10	-2.512785482585677e-7	2.515654141126628e-7	4.6923276826410305e-6	-4.032211675630495e-8	4.948499205046833e-9	2.4726e-5
18.4125	3.620643245868893e-7	-2.5818161142758363e-10	-1.9284360592610228e-7	1.9278972315758703e-7	4.6307607330306325e-6	-7.152495668829069e-8	6.035853024808751e-8	NaN
18.425	2.708001134834261e-7	-2.5783157855183876e-10	-1.3564727329413257e-7	1.3549856010974117e-7	4.469080456303131e-6	-9.709063035407786e-8	1.0881117150149662e-7	NaN
18.4375	1.8270427813496691e-7	-2.5957492073410993e-10	-8.091817765763736e-8	8.090056649899953e-8	4.221147038799041e-6	-1.1769593438158273e-7	1.4985547162201468e-7	NaN
18.45	2.027503041655333e-8	-2.473314011889157e-10	-2.9704148722194088e-8	3.0003522982834955e-8	3.90117053310498e-6	-2.1258936028774062e-7	1.8326046616023728e-7	2.3304e-5
18.4625	-5.231834682208977e-8	-2.094448265211346e-10	1.713339619681152e-8	-1.7117848191252578e-8	3.509300613311997e-6	-2.1768413052306106e-7	2.089596150523084e-7	NaN
18.475	-1.1826505136739618e-7	-1.9005267316599516e-10	5.8888355376219605e-8	-5.894204357099826e-8	3.0764424478512057e-6	-2.1929801508466064e-7	2.2712089738686415e-7	NaN
18.4875	-1.7708334763832907e-7	-1.7303514451188944e-10	9.508153107165757e-8	-9.5048275104293e-8	2.61624190472917e-6	-2.180796515799529e-7	2.380694992294876e-7	NaN
18.5	-2.7214410193394123e-7	-1.480058256776342e-10	1.2541121106354527e-7	-1.2519873347994313e-7	2.1414890834058487e-6	-2.583028007911022e-7	2.422668033727962e-7	2.3886e-5
18.5125	-3.081373111390548e-7	-1.1085495479930916e-10	1.4974212696643717e-7	-1.4968587073741033e-7	1.6569657654161903e-6	-2.446136602032864e-7	2.402666659134954e-7	NaN
18.525	-3.3648531959914577e-7	-8.510476291570378e-11	1.6807807279566628e-7	-1.6805222696931285e-7	1.1833501183886355e-6	-2.2996729878604198e-7	2.3274203344122494e-7	NaN
18.5375	-3.573662538466776e-7	-6.11596154080148e-11	1.8058483059017197e-7	-1.8052869772000786e-7	7.298113866642825e-7	-2.1478774823321243e-7	2.2042505352432197e-7	NaN
18.55	-3.779308176743297e-7	-3.5676673566636793e-11	1.8754709767330952e-7	-1.874592623587725e-7	3.0414228757027526e-7	-2.062869542692115e-7	2.0408570741261422e-7	2.2142e-5
18.5625	-3.784245324658089e-7	-1.0813489834663605e-11	1.893500021896171e-7	-1.892848560800165e-7	-8.734926930315634e-8	-1.8459751438202825e-7	1.8450976269144397e-7	NaN
18.575	-3.730456673546079e-7	1.0935253133025092e-11	1.8646286432720917e-7	-1.8639293968346142e-7	-4.3727910934495296e-7	-1.639142139852089e-7	1.6248834837260398e-7	NaN
18.5875	-3.6234958881387875e-7	3.182694964985245e-11	1.794228436896833e-7	-1.793695052144009e-7	-7.4233456611582e-7	-1.443786861614552e-7	1.3878854893340274e-7	NaN
18.6	-3.274015079793347e-7	4.951140927850497e-11	1.6880972419219412e-7	-1.6883174482789655e-7	-1.000484515232866e-6	-1.0654456835932914e-7	1.1413859132849988e-7	2.2984e-5
18.6125	-3.0439867673449733e-7	5.839606085751038e-11	1.5522840932430935e-7	-1.551781173748486e-7	-1.2064218903606433e-6	-8.648662106089526e-8	8.922705403513344e-8	NaN
18.625	-2.7855460322474874e-7	7.060373858130032e-11	1.3930516884429533e-7	-1.392284811529144e-7	-1.3638490349312864e-6	-6.840597225540745e-8	6.467140057667073e-8	NaN
18.6375	-2.5049621880369415e-7	8.284995571351295e-11	1.2165065781182735e-7	-1.2161610384681272e-7	-1.4743563150919529e-6	-5.221358657209987e-8	4.101795862178596e-8	NaN
18.65	-1.9015460597863762e-7	8.978828262739205e-11	1.0285445387848998e-7	-1.0294170432277186e-7	-1.5403460039633331e-6	-7.114909449772439e-9	1.873612277277633e-8	2.2623e-5
18.6625	-1.590123317175298e-7	8.534467724397983e-11	8.347375848601413e-8	-8.344921194509296e-8	-1.5588552747926202e-6	5.497354516779433e-9	-1.768209743570265e-9	NaN
18.675	-1.2792456486968288e-7	8.740067882466931e-11	6.403904486412788e-8	-6.39822767708066e-8	-1.5396991196367781e-6	1.612206612223619e-8	-2.0187941769337255e-8	NaN
18.6875	-9.736609259432562e-8	9.00717910598637e-11	4.501526465482914e-8	-4.500403971890496e-8	-1.487186168484726e-6	2.4971627885785105e-8	-3.6295470824926723e-8	NaN
18.7	-3.9501527439310095e-8	8.774038877316983e-11	2.6811107384999492e-8	-2.6913521968857618e-8	-1.4058702215299257e-6	6.051724604910367e-8	-4.994071680811165e-8	2.3735e-5
18.7125	-1.2902723237645907e-8	7.594579173387951e-11	9.775371831225606e-9	-9.775551196821569e-9	-1.295271089899368e-6	6.42269246339428e-8	-6.10326017176772e-8	NaN
18.725	1.1755037999014468e-8	7.067416520715242e-11	-5.792999498321907e-9	5.818634162197057e-9	-1.1661040902275988e-6	6.657381652865255e-8	-6.956565776130579e-8	NaN
18.7375	3.424785325256978e-8	6.620128498458318e-11	-1.9672579472332106e-8	1.966489987516616e-8	-1.023096030212409e-6	6.778394694844889e-8	-7.559414952677784e-8	NaN
18.75	7.209847331997741e-8	5.8516118608916e-11	-3.170345956583938e-8	3.1623615389787614e-8	-8.707683799298304e-7	8.575481368654098e-8	-7.9225620159285e-8	2.3374e-5
18.7625	8.725883697332658e-8	4.5636011797863834e-11	-4.1784682698533544e-8	4.1768303903149205e-8	-7.104257691335242e-7	8.243267306512063e-8	-8.060491261578186e-8	NaN
18.775	9.985455617910855e-8	3.7221685534418296e-11	-4.98645130599461e-8	4.986153365122287e-8	-5.499708569199145e-7	7.859150708772124e-8	-7.992660716284487e-8	NaN
18.7875	1.0989781643777229e-7	2.947305304878332e-11	-5.595198666678355e-8	5.593431804644834e-8	-3.929035343468955e-7	7.439448217736252e-8	-7.74130445907453e-8	NaN
18.8	1.2256364705664297e-7	2.0709790274392492e-11	-6.010156772610828e-8	6.006193178375047e-8	-2.422874038402001e-7	7.510066027258291e-8	-7.330697652701474e-8	2.116e-5
18.8125	1.2538671638359672e-7	1.1208409399411267e-11	-6.240732362076418e-8	6.238549831911889e-8	-1.0018602958512603e-7	6.82108916029044e-8	-6.786233460310577e-8	NaN
18.825	1.2605001241318371e-7	3.4013611070974437e-12	-6.29964863851504e-8	6.297564087410772e-8	2.98580740781605e-8	6.152175168701165e-8	-6.134339949116828e-8	NaN
18.8375	1.2471706888587624e-7	-4.038982427968233e-12	-6.202674248144921e-8	6.200812029776993e-8	1.462636952120155e-7	5.5103236437081504e-8	-5.401237162617975e-8	NaN
18.85	1.1680045173337181e-7	-1.0726694667367248e-11	-5.96761937261999e-8	5.96755868650753e-8	2.478991302551487e-7	4.4234110095028785e-8	-4.6123767744460505e-8	2.7262e-5
18.8625	1.1061520405502055e-7	-1.4987796940203165e-11	-5.613724113967772e-8	5.6118769527792235e-8	3.328575006921781e-7	3.7187844491235056e-8	-3.792255948995317e-8	NaN
18.875	1.032225988911233e-7	-1.991503903689619e-11	-5.161435628636645e-8	5.1588387704615375e-8	4.015885020818102e-7	3.075160907825378e-8	-2.9634882924143084e-8	NaN
18.8875	9.483371640644756e-8	-2.4788664709216822e-11	-4.6312856208217003e-8	4.629952393712089e-8	4.542747872110545e-7	2.491190353435183e-8	-2.1465835569583248e-8	NaN
18.9	7.5900214436808e-8	-2.798688071483902e-11	-4.043554164236679e-8	4.0460787857430034e-8	4.914143859706115e-7	9.885878508906164e-9	-1.359680142436994e-8	2.3193e-5
18.9125	6.57575586477776e-8	-2.7448798077673407e-11	-3.4178332750041206e-8	3.4167935077897724e-8	5.118093098358494e-7	4.975539458415713e-9	-6.189026140204627e-9	NaN
18.925	5.541734054092109e-8	-2.891713006647723e-11	-2.773151641052537e-8	2.771043061517208e-8	5.183911106420723e-7	7.505721723612526e-10	6.282834332612022e-10	NaN
18.9375	4.505483365598304e-8	-3.055472589154716e-11	-2.1266489495558803e-8	2.1260871234540008e-8	5.124440861448622e-7	-2.8531300580897983e-9	6.752738808045791e-9	NaN
18.95	2.4893877449240254e-8	-3.0442547289540276e-11	-1.493785531554607e-8	1.4972077517020842e-8	4.953795194560351e-7	-1.5837935079494418e-8	1.2108669546575743e-8	2.2803e-5
18.9625	1.5372001398229298e-8	-2.692013382675931e-11	-8.881597812786858e-9	8.87981213791437e-9	4.668461306854262e-7	-1.778380953532724e-8	1.664110967288893e-8	NaN
18.975	6.379239771874506e-9	-2.564781849497792e-11	-3.218217869333467e-9	3.207041948718475e-9	4.3047576024101396e-7	-1.9212541709376697e-8	2.0325632944456954e-8	NaN
18.9875	-1.988365351145398e-9	-2.4637522592595282e-11	1.9576470891377124e-9	-1.956408561659163e-9	3.8786893760415636e-7	-2.020114154490237e-8	2.3159910484019708e-8	NaN
19.0	-1.6550566756994057e-8	-2.2384517805897583e-11	6.572204158744505e-9	-6.542954017966166e-9	3.405889694210264e-7	-2.7718239148921267e-8	2.5161817679648942e-8	2.5187e-5
19.0125	-2.2638905526483815e-8	-1.8019191428277998e-11	1.0572081696928781e-8	-1.0567637919960122e-8	2.889528697021568e-7	-2.7096816831035845e-8	2.636372813034469e-8	NaN
19.025	-2.788848141384372e-8	-1.534925038640375e-11	1.392094755655381e-8	-1.3922057142987788e-8	2.3589894542868078e-7	-2.6233169433147336e-8	2.6817866159755667e-8	NaN
19.0375	-3.22858598148033e-8	-1.2919060612469163e-11	1.660470022104372e-8	-1.6599347113371016e-8	1.8272709937895355e-7	-2.5188321869137867e-8	2.658842854608714e-8	NaN
19.05	-3.854021103720277e-8	-9.974387115786768e-12	1.862612310746957e-8	-1.860943560273333e-8	1.3060387719990258e-7	-2.6722177048864374e-8	2.574911422299467e-8	2.3244e-5
19.0625	-4.0436664324189736e-8	-6.441874956747029e-12	2.0003117105955323e-8	-1.9995989608227164e-8	8.018494758099236e-8	-2.4610291990174173e-8	2.437943340932141e-8	NaN
19.075	-4.155727275051587e-8	-3.70136717862146e-12	2.0766231925930446e-8	-2.0760370699157023e-8	3.301905195104855e-8	-2.2513892752813374e-8	2.2565412205814345e-8	NaN
19.0875	-4.1947181832303196e-8	-1.1097936921214548e-12	2.0958796088296922e-8	-2.0952438636748897e-8	-1.0204578025644123e-8	-2.0464105138220806e-8	2.039458837134702e-8	NaN
19.1	-4.075220979039567e-8	1.3540134268788155e-12	2.063305488792938e-8	-2.0629929017025528e-8	-4.895090104790432e-8	-1.7576833918879118e-8	1.7953946426406758e-8	2.1852e-5
19.1125	-3.9290082590404546e-8	3.2165903047053994e-12	1.9848080745681325e-8	-1.9841453423096422e-8	-8.254992114810599e-8	-1.515603326760661e-8	1.5328724400333297e-8	NaN
19.125	-3.733998698254264e-8	5.132748656711639e-12	1.8668689262088862e-8	-1.866010726325352e-8	-1.1085857104732994e-7	-1.291523402482796e-8	1.259983871266615e-8	NaN
19.1375	-3.497123873191034e-8	7.007002765514214e-12	1.7162200382277648e-8	-1.7157202569884383e-8	-1.338081043511212e-7	-1.0856014735767655e-8	9.84235953202309e-9	NaN
19.15	-2.925827666671525e-8	8.37182885531579e-12	1.5396778902175263e-8	-1.540356251822572e-8	-1.5144867107431485e-7	-5.979383252625161e-9	7.1243684994965066e-9	2.2612e-5
19.1625	-2.605256342532581e-8	8.544682992177929e-12	1.3439796939749734e-8	-1.3435604171438666e-8	-1.6331373412958857e-7	-4.124645079148537e-9	4.507786705687826e-9	NaN
19.175	-2.2703193234104667e-8	9.31003726660425e-12	1.1358004788951069e-8	-1.1350360745578318e-8	-1.702298648139676e-7	-2.5008795182000315e-9	2.044461469081423e-9	NaN
19.1875	-1.9273349175801472e-8	1.0117170096867735e-11	9.21310627705537e-9	-9.210590340405333e-9	-1.7255810699115313e-7	-1.0897372718561747e-9	-2.2258617511103718e-10	NaN
19.2	-1.2405152299989885e-8	1.032580683907321e-11	7.062074639247787e-9	-7.073218030907725e-9	-1.70717419303798e-7	3.5453715347153366e-9	-2.259334224366564e-9	2.2844e-5
19.2125	-9.071646985214732e-9	9.332806164562716e-12	4.956332536291793e-9	-4.955072575320937e-9	-1.6452326512005602e-7	4.43863537634912e-9	-4.038865917908791e-9	NaN
19.225	-5.866501759115633e-9	9.098370089891215e-12	2.9426936101852256e-9	-2.938094990190198e-9	-1.5517709180869764e-7	5.140802005126843e-9	-5.544919362018605e-9	NaN
19.2375	-2.8287924492598178e-9	8.947456741158358e-12	1.0595640611009508e-9	-1.0594792624142014e-9	-1.432078004453193e-7	5.677492436310987e-9	-6.769213828596587e-9	NaN
19.25	2.616691111594316e-9	8.329648989852552e-12	-6.615431055214187e-10	6.510739159445975e-10	-1.291437122655649e-7	8.681090233459093e-9	-7.710930186462143e-9	2.1651e-5
19.2625	4.975056891842901e-9	6.8856467136176636e-12	-2.1960300191848354e-9	2.194961432977277e-9	-1.1304432911570162e-7	8.658400572882109e-9	-8.374718091302298e-9	NaN
19.275	7.0670048769044775e-9	6.068371045707854e-12	-3.52506484075235e-9	3.5262000766093185e-9	-9.597582907485372e-8	8.531547912187553e-9	-8.772878732701321e-9	NaN
19.2875	8.881724523434081e-9	5.335525669513162e-12	-4.637761590805721e-9	4.636221058029096e-9	-7.840942514365497e-8	8.322793572875044e-9	-8.922602965882233e-9	NaN
19.3	1.166162421863512e-8	4.370656279229619e-12	-5.529359137908404e-9	5.5226595999188965e-9	-6.077747654729914e-8	9.29939339917578e-9	-8.845161651171248e-9	2.625e-5
19.3125	1.2629543631365387e-8	3.0889406572782765e-12	-6.200711482906929e-9	6.1984514813615416e-9	-4.328102631831033e-8	8.681705518555982e-9	-8.56448092009584e-9	NaN
19.325	1.3324926352612694e-8	2.1481422264383126e-12	-6.657367305801847e-9	6.655864787817522e-9	-2.655855975429933e-8	8.050106672018737e-9	-8.107732721052552e-9	NaN
19.3375	1.375898012230681e-8	1.265544647217474e-12	-6.9099930253402394e-9	6.90787336909524e-9	-1.0893642929741453e-8	7.417576185558126e-9	-7.503392515921106e-9	NaN
19.35	1.3903090913493726e-8	3.790633788695913e-13	-6.972928692323567e-9	6.970836220241966e-9	3.481830578411572e-9	6.751199503174359e-9	-6.780496148622133e-9	2.3424e-5
19.3625	1.3649302298045886e-8	-3.887135042610203e-13	-6.863490681264061e-9	6.86116543856077e-9	1.6337636978505696e-8	5.938579736602819e-9	-5.968041283735792e-9	NaN
19.375	1.320554741724192e-8	-1.111802903245664e-12	-6.6014940235386975e-9	6.598734671263834e-9	2.7519350681846407e-8	5.175806510522072e-9	-5.09434350065623e-9	NaN
19.3875	1.259394921508532e-8	-1.8124286104633995e-12	-6.20838603368819e-9	6.206559104738757e-9	3.695687467753232e-8	4.465632627114882e-9	-4.186249955700324e-9	NaN
19.4	1.0959332394714831e-8	-2.3657097444607344e-12	-5.706508842259621e-9	5.708110198561819e-9	4.46237943540926e-8	2.9307848897401968e-9	-3.2686761072047575e-9	2.5789e-5
19.4125	9.98294996795601e-9	-2.551643255845819e-12	-5.118500308404448e-9	5.116870973871704e-9	5.034384985216992e-8	2.2481988017714703e-9	-2.3647405152864156e-9	NaN
19.425	8.931246639743634e-9	-2.9018485719415237e-12	-4.467259239164938e-9	4.464550294319482e-9	5.4329933746593024e-8	1.6415397906013146e-9	-1.4945139161723972e-9	NaN
19.4375	7.826492571949711e-9	-3.2602235441287395e-12	-3.774506532309318e-9	3.773452533501594e-9	5.667456948009322e-8	1.1059624254832705e-9	-6.752427352564977e-10	NaN
19.45	5.541793106754684e-9	-3.4186425980080998e-12	-3.060746616245153e-9	3.0642677349523384e-9	5.749483042695185e-8	-5.12205810399151e-10	7.878299505436253e-11	2.1801e-5
19.4625	4.400557567623897e-9	-3.1629575551052904e-12	-2.344923288163689e-9	2.3442691792239465e-9	5.670593936980636e-8	-8.9242045882998e-10	7.556555063254676e-10	NaN
19.475	3.2833082429974456e-9	-3.1567334861143756e-12	-1.64468716640212e-9	1.642872078745927e-9	5.4694645149359606e-8	-1.2036853835151806e-9	1.3471018560857313e-9	NaN
19.4875	2.205336161988698e-9	-3.1762236767906e-12	-9.75037615090163e-10	9.7482667906346e-10	5.163099089940579e-8	-1.4543020438438635e-9	1.8476674901040563e-9	NaN
19.5	2.1915017423030063e-10	-3.0247000449182226e-12	-3.48755942784984e-10	3.524204692386398e-10	4.768919047882928e-8	-2.613108199907462e-9	2.2545886102706936e-9	2.3164e-5
19.5125	-6.678644877802496e-10	-2.5599053236960563e-12	2.2366180381145133e-10	-2.234669052297829e-10	4.287154967130744e-8	-2.673718165458454e-9	2.5671116205945894e-9	NaN
19.525	-1.4732231423522942e-9	-2.3213189655074977e-12	7.336236577372848e-10	-7.342743556918414e-10	3.755623959896683e-8	-2.691873245806728e-9	2.787348787102028e-9	NaN
19.5375	-2.191081731997921e-9	-2.1118116101187875e-12	1.1753151931098239e-9	-1.1749048238684951e-9	3.191024189004338e-8	-2.675509486411682e-9	2.9193313805241997e-9	NaN
19.55	-3.349932448860715e-9	-1.8046552615632997e-12	1.5450938022959002e-9	-1.5424993243320698e-9	2.6089985112451587e-8	-3.1641123503761278e-9	2.9687518438127563e-9	2.3214e-5
19.5625	-3.787973607682318e-9	-1.3500579763574065e-12	1.8413524600533817e-9	-1.840661294028625e-9	2.0154296461802923e-8	-2.9953357296674448e-9	2.942429500607185e-9	NaN
19.575	-4.1323875389869385e-9	-1.0345078398192326e-12	2.0641848814948465e-9	-2.063863286909995e-9	1.4355550777852898e-8	-2.815012892525294e-9	2.848633396099287e-9	NaN
19.5875	-4.3853980780875525e-9	-7.410096028789831e-13	2.2156628407965013e-9	-2.2149743721208854e-9	8.805661597045656e-9	-2.628318109013041e-9	2.696350539426048e-9	NaN
19.6	-4.6321018256527244e-9	-4.2912330842277586e-13	2.2993094767261723e-9	-2.2982428646392963e-9	3.5996620565019314e-9	-2.5210413879515286e-9	2.495024390394735e-9	2.3915e-5
19.6125	-4.635779284392191e-9	-1.2567018311060245e-13	2.3198725870551104e-9	-2.3190747474732955e-9	-1.185151024638861e-9	-2.255076683637675e-9	2.2542864914597045e-9	NaN
19.625	-4.5677071400128836e-9	1.402208528631239e-13	2.2831266432387716e-9	-2.2822679808796784e-9	-5.4592968069949194e-9	-2.001555725169469e-9	1.9838264220972895e-9	NaN
19.6375	-4.434707003693855e-9	3.956866383250384e-13	2.195670053387768e-9	-2.19501749196952e-9	-9.182625513465165e-9	-1.7621929850241463e-9	1.693033963900091e-9	NaN
19.65	-4.003320526011635e-9	6.115867267158393e-13	2.064617773403008e-9	-2.0648945756051034e-9	-1.233066434247493e-8	-1.2972314045978347e-9	1.390818258216474e-9	2.5268e-5
19.6625	-3.7202505823784416e-9	7.192513469571631e-13	1.897387152119333e-9	-1.8967726768601256e-9	-1.4838532947157636e-8	-1.051874192266119e-9	1.085599542415508e-9	NaN
19.675	-3.402611890715683e-9	8.680114036249476e-13	1.7016528305925531e-9	-1.7007138886812745e-9	-1.6752278449835547e-8	-8.307795226429598e-10	7.849226667569314e-10	NaN
19.6875	-3.058081501284081e-9	1.0173027523606978e-12	1.4848928010555707e-9	-1.4844711864706681e-9	-1.8091690071716193e-8	-6.328424310841707e-10	4.954587958835163e-10	NaN
19.7	-2.3179392943012175e-9	1.1014970878089934e-12	1.2543228708345347e-9	-1.2553949723302343e-9	-1.8886461737523375e-8	-8.044831161976748e-11	2.2293506401229e-10	2.1872e-5
19.7125	-1.936283079128027e-9	1.0462292057220195e-12	1.0167588028225344e-9	-1.0164601211085636e-9	-1.9100491002050028e-8	7.340257408713813e-11	-2.7700053670171254e-11	NaN
19.725	-1.5554867961700177e-9	1.0707140366951271e-12	7.78686060954017e-10	-7.779926691017445e-10	-1.8854299284622788e-8	2.0292943573211182e-10	-2.52709025124301e-10	NaN
19.7375	-1.181350679176907e-9	1.1027648954228458e-12	5.457849424899311e-10	-5.456491274524164e-10	-1.8200795952664775e-8	3.1073983781407764e-10	-4.493277179599246e-10	NaN
19.75	-4.733785741431048e-10	1.0736161391083039e-12	3.230448745424901e-10	-3.242992175389187e-10	-1.7195852977478893e-8	7.451049982247163e-10	-6.157407452299274e-10	2.5057e-5
19.7625	-1.4816938387622994e-10	9.28786154077886e-13	1.1472051832309599e-10	-1.147243603076974e-10	-1.5833759249057737e-8	7.899104573824698e-10	-7.508544786407922e-10	NaN
19.775	1.5315998172216455e-10	8.637847727866376e-13	-7.554513833341175e-11	7.585677743378467e-11	-1.4245707030533531e-8	8.180799698761235e-10	-8.546220951029509e-10	NaN
19.7875	4.2788614496538637e-10	8.085705498304088e-13	-2.450585269909756e-10	2.449632861464865e-10	-1.2489570076237293e-8	8.323805027832391e-10	-9.277264503141251e-10	NaN
19.8	8.8976276584539e-10	7.141641368258199e-13	-3.918792839915124e-10	3.909036673725327e-10	-1.0620679244903587e-8	1.051134419207844e-9	-9.71500799427262e-10	2.3825e-5
19.8125	1.0745309306163228e-9	5.56467190310833e-13	-5.147884212613659e-10	5.145869012310922e-10	-8.655119265113362e-9	1.0100102311711255e-9	-9.877334210572892e-10	NaN
19.825	1.2278718589071507e-9	4.5328471177379293e-13	-6.131692702906074e-10	6.131309028536042e-10	-6.689414243082424e-9	9.625904966938325e-10	-9.788188814754434e-10	NaN
19.8375	1.3499504001910661e-9	3.58240022619956e-13	-6.871477630121304e-10	6.869308719761927e-10	-4.766313551646283e-9	9.108678329004802e-10	-9.474893461328562e-10	NaN
19.85	1.5032752635272677e-9	2.5092483478148624e-13	-7.374047023845206e-10	7.369223223779874e-10	-2.9232119515095427e-9	9.183599626277766e-10	-8.967245757271757e-10	2.3485e-5
19.8625	1.5370017651107017e-9	1.3487353720431742e-13	-7.651042598170855e-10	7.648368025610659e-10	-1.185413555023228e-9	8.338064674108437e-10	-8.29639410235669e-10	NaN
19.875	1.5443242814751667e-9	3.9372604894985755e-14	-7.71815400811594e-10	7.715591068314821e-10	4.0401934557371556e-10	7.517561686738514e-10	-7.49472715940119e-10	NaN
19.8875	1.5272541927440347e-9	-5.16605693408673e-14	-7.59477767807374e-10	7.592498090510507e-10	1.8258639358191623e-9	6.730594590303876e-10	-6.594359138929365e-10	NaN
19.9	1.4290009743223154e-9	-1.3336545134941493e-13	-7.302791769663521e-10	7.302743499395454e-10	3.0663992918811287e-9	5.392738612049512e-10	-5.626445219833771e-10	2.3104e-5
19.9125	1.3527068997212863e-9	-1.851630814296967e-13	-6.865807503285828e-10	6.863549211420181e-10	4.1022997824719615e-9	4.5303238989072617e-10	-4.620958663668842e-10	NaN
19.925	1.2617008197534524e-9	-2.4527004776446604e-13	-6.308899222510028e-10	6.305717817532814e-10	4.93933462057446e-9	3.7428363773029907e-10	-3.605548224952109e-10	NaN
19.9375	1.1585690659558206e-9	-3.047417193189032e-13	-5.657225017194012e-10	5.655596959128522e-10	5.579856568276037e-9	3.0285682849261447e-10	-2.605275368470955e-10	NaN
19.95	9.261301516578051e-10	-3.4364853678317375e-13	-4.935619761654509e-10	4.938726572370162e-10	6.030068986925643e-9	1.1869390710065552e-10	-1.642288859517477e-10	2.4446e-5
19.9625	8.017423928781446e-10	-3.367439063797832e-13	-4.16806218919099e-10	4.1667951169296274e-10	6.275358306234643e-9	5.874424926098036e-11	-7.362659095213559e-11	NaN
19.975	6.750041589264485e-10	-3.544827231395088e-13	-3.377829849137151e-10	3.3752526562619136e-10	6.35176568959302e-9	7.187077441420115e-12	9.704592071560368e-12	NaN
19.9875	5.480580337560117e-10	-3.743078086071308e-13	-2.5858754171947625e-10	2.5851930017196846e-10	6.2750815412437716e-9	-3.676550656063298e-11	8.451849074935768e-11	NaN
20.0	3.012497871775963e-10	-3.727144871722565e-13	-1.811086890701152e-10	1.8152809265180563e-10	6.062637743123809e-9	-1.9553546811664743e-10	1.4989610397229588e-10	3.5016e-5


==> data/scenario453.dat <==
t delta s psi beta omega alphaf alphar tdaqp 
0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4987e-5
0.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4847e-5
0.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4166e-5
0.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3033e-5
0.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1801e-5
0.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4506e-5
0.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5308e-5
0.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3033e-5
0.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3535e-5
0.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4686e-5
0.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3574e-5
0.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2542e-5
0.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3404e-5
0.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1401e-5
0.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2913e-5
0.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.4335e-5
0.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4466e-5
0.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1611e-5
0.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5197e-5
0.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.7171e-5
0.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.658e-5
1.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3514e-5
1.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3595e-5
1.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1641e-5
1.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0799e-5
1.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5798e-5
1.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3725e-5
1.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4166e-5
1.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2663e-5
1.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3795e-5
1.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2152e-5
1.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2262e-5
1.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5098e-5
1.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5067e-5
1.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4647e-5
1.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2232e-5
1.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3203e-5
1.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2993e-5
1.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4787e-5
1.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5017e-5
1.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4777e-5
2.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1802e-5
2.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2884e-5
2.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2212e-5
2.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.128e-5
2.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.2912e-5
2.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4125e-5
2.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4086e-5
2.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3865e-5
2.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2863e-5
2.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1781e-5
2.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2452e-5
2.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2873e-5
2.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4296e-5
2.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3464e-5
2.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3665e-5
2.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4236e-5
2.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3865e-5
2.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2943e-5
2.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5358e-5
2.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4356e-5
3.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3976e-5
3.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5218e-5
3.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2072e-5
3.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3324e-5
3.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4436e-5
3.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3374e-5
3.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0158e-5
3.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4316e-5
3.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1451e-5
3.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.7231e-5
3.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3263e-5
3.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4166e-5
3.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2132e-5
3.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3024e-5
3.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1831e-5
3.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.2782e-5
3.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1621e-5
3.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3825e-5
3.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2242e-5
3.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2031e-5
4.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3735e-5
4.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2793e-5
4.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2863e-5
4.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2312e-5
4.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2593e-5
4.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2763e-5
4.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.3794e-5
4.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3555e-5
4.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3073e-5
4.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3044e-5
4.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2643e-5
4.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2131e-5
4.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1591e-5
4.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.7	-0.13962634015955244	0.0	0.0	0.0	0.0	-0.13962634015955244	0.0	0.000143481
4.7125	-0.15016218780535276	-0.001036022589302402	-0.0006634687061314046	-0.006225263106637329	-0.1320118906378858	-0.13707230638554538	-0.0009913869149004266	NaN
4.725	-0.15967876481149082	-0.004655849678518792	-0.0029645389005305686	-0.01088576171890394	-0.2622574028492946	-0.13515561814442356	-0.003450976303524164	NaN
4.7375	0.11107409072973375	-0.010277605628316581	-0.006476270296874931	-0.0062014443240843205	-0.23025530661703186	0.12924881099790372	-0.006385845770980086	NaN
4.75	0.08748992096917818	-0.014067857089307993	-0.008669349124776519	0.002379819077603448	-0.0934487644486561	0.08996943764290485	-0.007488351534129981	0.000216379
4.7625	0.144836658784842	-0.01581780776247847	-0.009372520222712087	0.007623973230073326	0.008760413419218696	0.13675714405696932	-0.007145070629822704	NaN
4.775	0.15555710877984455	-0.015503249898131349	-0.008572327906656622	0.013340376888455316	0.14715028867916713	0.13456491688007255	-0.005296161107327514	NaN
4.7875	0.16520268498252055	-0.012728728802571957	-0.006053249820206114	0.01746116508921321	0.2830430295909978	0.13302328235457545	-0.001988146138238665	NaN
4.8	0.1813150748825507	-0.0074294206211551785	-0.0018487380908895823	0.020098650801327705	0.41519392158601653	0.13962634015875014	0.0025986169120411975	0.000279127
4.8125	0.18782250540952766	0.00048510481976907845	0.003991433620016706	0.02143720769483214	0.5437872422511442	0.13810836111763602	0.008289828214897071	NaN
4.825	0.19333501530782582	0.011131515080803397	0.011406003421692354	0.021510392803493015	0.6662334464630078	0.13718048328825638	0.01491036893648474	NaN
4.8375	0.19788767383151318	0.02463864854212554	0.02031753395676927	0.020446670044988912	0.7817997645324105	0.1367874160308389	0.022291717082782856	NaN
4.85	0.20427618418702262	0.04115078593808318	0.030638717468178346	0.018374971202759657	0.8899014005714899	0.1396263401545455	0.030272972028481785	0.000371713
4.8625	0.20620270496505694	0.060824417731845215	0.04227433785496349	0.015442486687759136	0.9904662048960851	0.13925597562270137	0.038702999179893505	NaN
4.875	0.2073494430503734	0.08382603089918196	0.055123684410293854	0.01173842671740083	1.0824962448877187	0.1393212115988112	0.04743803466979445	NaN
4.8875	-0.07357933968610669	0.10969160168834535	0.06867347556691986	-0.0005546818720775205	1.0054168250668643	-0.12530633271750613	0.0555174683090661	NaN
4.9	-0.11484419890668324	0.13465939969629281	0.08030676265366313	-0.01593539960641106	0.8182467215758298	-0.14145762882221533	0.06066622038588976	0.000210929
4.9125	-0.13325347628194809	0.15822889452796274	0.08955943001787134	-0.028912053326017026	0.6235615217527088	-0.1367666220870719	0.06300008318183177	NaN
4.925	-0.15013160969116265	0.18043392869510824	0.09638110646562126	-0.039364803795520674	0.4280998278055169	-0.13302799694152886	0.06276759438222226	NaN
4.9375	0.11512188768901288	0.20190670893049628	0.10117012534459832	-0.03950311378390186	0.39411413585118193	0.13413106640865327	0.061048019877099804	NaN
4.95	0.10772628366161582	0.22526637101486668	0.10564237673001765	-0.0450603977586953	0.2530856816923914	0.13962622597230678	0.05889574835787936	0.00058229
4.9625	-0.1657713767545749	0.24946621140036726	0.10917534939051342	-0.041600677109891675	0.27240309064731066	-0.13833566035834338	0.05649204606527799	NaN
4.975	-0.1792629033713149	0.27419856456328456	0.11163442424103542	-0.04818712152628591	0.08322107481279273	-0.1354032777352942	0.052736540282718576	NaN
4.9875	0.08998468613554292	0.29798716108156403	0.11215721368849692	-0.04471075521908403	0.059180185718004985	0.13161807169729067	0.047945938705001634	NaN
5.0	-0.19252679798930145	0.3233979942238116	0.11250417940052565	-0.04695714026850717	-0.06928330915096775	-0.14196692564494395	0.043169652701587596	0.000335304
5.0125	-0.20230000963758457	0.347241806090169	0.11074815656042321	-0.05014600357414015	-0.24546808008942395	-0.13938966589879437	0.03672708186258497	NaN
5.025	-0.21069986879576477	0.3691897547909797	0.10683025375212231	-0.0515150776866882	-0.41424985914934476	-0.13764379843331065	0.028869418719857355	NaN
5.0375	-0.21778174757387905	0.38909392887511607	0.10084402950616872	-0.051236155862213376	-0.5745042434750361	-0.1366713710509638	0.01982992388557807	NaN
5.05	0.07361288399312711	0.4080398698032803	0.09370405339687216	-0.039281959693746905	-0.5140672441562549	0.13962634038299926	0.011179617013204971	0.000944234
5.0625	0.08915100691764671	0.42954771321795165	0.08788620412990386	-0.02623924556321591	-0.3918797933144105	0.13576800173321196	0.0048164835286948066	NaN
5.075	-0.17816137401887241	0.45349152789709535	0.08347936261291361	-0.02053701348435169	-0.3727841860727174	-0.1382395828587394	0.0001581446457098075	NaN
5.0875	-0.18555299094694122	0.4760397287609761	0.07815143558907651	-0.022320115136848073	-0.505740706079918	-0.13693435909393742	-0.005327043462187441	NaN
5.1	-0.17661418663015802	0.49713425025610586	0.07199553913280081	-0.012539409304829592	-0.4209226023643756	-0.14218680200238087	-0.010471026291089607	0.000445702
5.1125	-0.18300474842238032	0.5182819854248167	0.06611088208074446	-0.014339563748467217	-0.5441871549478366	-0.1403674526166256	-0.01540933405534785	NaN
5.125	-0.18843082061845762	0.5365161306967534	0.05871614998420695	-0.014884501514632328	-0.6617500922975197	-0.13913531430435427	-0.02129117019763208	NaN
5.1375	-0.19293892882967684	0.551728029967366	0.04988327682118691	-0.0142989003678035	-0.7728803003263224	-0.1384502528449046	-0.02795188938336879	NaN
5.15	-0.19936167758520626	0.5637927667411069	0.03969397256039334	-0.012708068706656023	-0.8769921030051154	-0.14105001952228424	-0.03523416625762362	0.000411357
5.1625	-0.2013232470116885	0.5725721659380462	0.028237703828970617	-0.010257576676162629	-0.9740469661581556	-0.14041522809530177	-0.042990324140483205	NaN
5.175	-0.20257383327674439	0.5779170981037929	0.015609424298708	-0.007031833670609475	-1.063012942106971	-0.14026532661657243	-0.05107954049790493	NaN
5.1875	-0.20312655591121373	0.5796736629102325	0.0019100126737957818	-0.0031535856559505825	-1.143753184114485	-0.1404978046813099	-0.05937158840897459	NaN
5.2	-0.2022579554789576	0.5776831157679129	-0.012757063006704015	0.0012635754314790546	-1.2161556425474345	-0.14028143749797006	-0.06774675055740546	0.000451463
5.2125	-0.2010015094399664	0.5717850047387708	-0.028286767016204813	0.006120091580909847	-1.280038463928799	-0.14055960089657868	-0.07609552760901751	NaN
5.225	0.05168017931238945	0.5620092890883246	-0.04445204176027127	0.016197727501480384	-1.239204738711702	0.09992109822391756	-0.08394091988438675	NaN
5.2375	0.09935005376387834	0.5515948445926133	-0.05897875009222507	0.0323279674625556	-1.0367449759584857	0.12093282505116401	-0.08900335948161947	NaN
5.25	0.14165075358328716	0.5418987129915539	-0.07085554019150041	0.04613162753520375	-0.8204768744536556	0.1381839235196735	-0.09098436333867024	0.000463967
5.2625	0.1603068906662923	0.5329481429278217	-0.08000033976806564	0.05737911835857478	-0.5991823050521918	0.1340852521704315	-0.09013441770142794	NaN
5.275	0.17736384663734633	0.5247831493556431	-0.08639453456316278	0.06597979992103024	-0.3796547054404895	0.13112609139922154	-0.086734257151777	NaN
5.2875	-0.0868573849927008	0.5168485211885514	-0.09046596148749057	0.064205670135475	-0.32345691629675116	-0.13424329548074476	-0.0818879815596974	NaN
5.3	0.19884052376274478	0.5066049001870069	-0.09395732875558813	0.06772686907307725	-0.16370594661425053	0.13962636391360855	-0.0766761274879896	0.001806022
5.3125	0.2108883318906542	0.49723061292274756	-0.09495744128642802	0.07184839757521828	0.04351901028797687	0.13677694578046112	-0.06946935834614222	NaN
5.325	0.22133370757565443	0.4890747359058062	-0.09341180495860253	0.07382319200993974	0.2426781910768826	0.1348912496297168	-0.06055678423107016	NaN
5.3375	0.23022111654546798	0.48231061253410057	-0.08942245975726572	0.07384647388010182	0.43238617604006896	0.13389056151128256	-0.050209362923244724	NaN
5.35	0.24354124968022778	0.47714055718934256	-0.08310992509439052	0.07211694188146456	0.611499434261833	0.1396263372171479	-0.038688306141817695	0.001687037
5.3625	0.24810109520067455	0.4737906311010397	-0.07461001650351125	0.06887993049665482	0.7799880662384469	0.1386617852596205	-0.026240582875619728	NaN
5.375	0.25135520872706985	0.47250807442511294	-0.06406922619157544	0.0642583812380214	0.9357474330533672	0.13843796097027336	-0.013104188231104	NaN
5.3875	-0.027160955173224657	0.47291638439126576	-0.05205228682553603	0.05053151587039301	0.918380973470384	-0.12544828166407762	-0.00032668932067868306	NaN
5.4	0.23494400738374202	0.47261306253085905	-0.04042044147150675	0.04344666834071261	0.9975190832087804	0.13962634671617283	0.011084374874700709	0.001271693
5.4125	0.23580631406469735	0.47490334051483657	-0.027343907124249348	0.038189355829160124	1.116590950087816	0.1395542288309708	0.022850949442307145	NaN
5.425	-0.045781348343052274	0.48000389740683436	-0.012974716350357433	0.02663044107786035	1.1157558430543075	-0.13043109325973662	0.03436421167577512	NaN
5.4375	0.21358781349292671	0.4850378927227403	0.0005551625519747234	0.016671397830903687	1.1084064842287606	0.13927927848212746	0.04392148997360189	NaN
5.45	0.19232772106951582	0.49163699646990977	0.014044086811727589	0.0015803792649276929	0.9830961864523592	0.13962634010906544	0.052162212261134606	0.000665537
5.4625	-0.0888465569388969	0.4989552406472423	0.02673534955404695	-0.00415993643000204	1.0073256808379885	-0.13706755591247027	0.05922707364914541	NaN
5.475	-0.1094584006915768	0.5068646609156354	0.038369431678574775	-0.019506787312151507	0.8137428905541555	-0.13226624368824139	0.06399139866244534	NaN
5.4875	-0.12855543686545556	0.5134179907910996	0.047565283407920746	-0.03220286007353155	0.6170508053196835	-0.12843921866854757	0.0659349707643409	NaN
5.5	-0.16213044667074886	0.5186585655299455	0.05428829257059625	-0.042365145267770986	0.4197495278761202	-0.14159227685253611	0.06531145279166556	0.000218042
5.5125	-0.17662400669098632	0.5225784579484065	0.05853616646051447	-0.05027671976875826	0.2212574926491866	-0.13785267653998576	0.062372129366913796	NaN
5.525	-0.18956957631990842	0.5251132233023295	0.0603291684996316	-0.05590412945425785	0.02700455984860127	-0.13506968397777785	0.05738037872598139	NaN
5.5375	-0.20098249937041857	0.5261705655784561	0.0597220467862953	-0.05941332408363855	-0.16127182353510267	-0.13318304046295468	0.0505971310637196	NaN
5.55	-0.2194605311492422	0.525622042758697	0.05679225321395884	-0.06098121152498377	-0.34212244594387126	-0.1406889524351771	0.04227851781338548	0.000183698
5.5625	-0.22657013972549966	0.5233075251898283	0.051636427074361335	-0.06085917661717586	-0.5156653945803142	-0.13889636259014745	0.03266946838011868	NaN
5.575	-0.2323551416443091	0.519036612851542	0.044365084075642755	-0.059128033116460456	-0.6789565986200837	-0.13792136539960428	0.022011739058562546	NaN
5.5875	-0.17734629331977803	0.5127387061881438	0.035192832508124786	-0.05429601027705604	-0.7973067896116708	-0.0815903299829151	0.010709905778284706	NaN
5.6	-0.2175325718211646	0.5059933382700417	0.02541019176891476	-0.03982736075607418	-0.7198870549753071	-0.14027108420637444	0.0004735350840907246	0.000157227
5.6125	0.058770084861353995	0.4995226490088337	0.015743146623695636	-0.03452056569375703	-0.7971280131042798	0.13474130723653358	-0.009055765689276934	NaN
5.625	0.0773151583388514	0.4933980222187374	0.006473976853919864	-0.01916692870986821	-0.6555509512541781	0.13057073651393686	-0.016669856625360188	NaN
5.6375	0.09477701266868517	0.48949838157563796	-0.0009911446368657503	-0.005969770096165028	-0.5076205641028038	0.12714305209819599	-0.02178015407478824	NaN
5.65	0.10514094917381803	0.4864702502021282	-0.007380024810630693	-0.0050418090320456035	-0.5662229385236365	0.13962635100909274	-0.02591171160724652	0.001535201
5.6625	0.12114797557860464	0.4826350204512315	-0.013664688491797649	0.006656029696924113	-0.4077092905193925	0.13569282898868895	-0.0289441375786509	NaN
5.675	0.13593295221028975	0.48079520769852735	-0.01796441360378378	0.01624363757780373	-0.24736101106642072	0.1325520872079399	-0.029766039516101395	NaN
5.6875	0.14947748551226037	0.4809343132327201	-0.02025830150975064	0.023819037505893113	-0.08712778275736704	0.13018909270975035	-0.028582022963295844	NaN
5.7	-0.10746820358100416	0.48307577142815805	-0.02055078436697224	0.02949475454326974	0.0712405922048013	-0.14066746891892357	-0.025600268836073935	0.000208694
5.7125	0.16149368769052688	0.485199118865765	-0.02020098109387115	0.023823598929013833	0.017480607910114337	0.1367610971501871	-0.022867992363260915	NaN
5.725	-0.10816106921981312	0.48719973471461253	-0.019349328243168082	0.02313456947120423	0.0635394343733939	-0.13459968927843383	-0.019661080392125364	NaN
5.7375	0.16044943256666075	0.4880827696918957	-0.018708357801864865	0.023008043010690364	0.11059025419230381	0.1316906963379706	-0.016962442448177757	NaN
5.75	0.1587860614753129	0.4893413331714759	-0.017390734688705244	0.016738266453407674	0.046566444022113795	0.1396263399327553	-0.014192634180198787	0.001075381
5.7625	0.1688554749444682	0.4900293321849084	-0.01607438711662262	0.02164378456915749	0.1923369898683923	0.13721016690215432	-0.011129362456352047	NaN
5.775	0.17779853595698786	0.49306750668772553	-0.012958425898082888	0.024929295401548868	0.334313065965458	0.13548496112523517	-0.00665351446210383	NaN
5.7875	0.16134693803185549	0.4984880403738816	-0.008126500843418285	0.026034501461766446	0.4574632707187111	0.11152434649271606	-0.0010265093291435719	NaN
5.8	-0.10554597632973828	0.5049127564962697	-0.0025961827252805833	0.016228013352263523	0.37274169421057957	-0.14115655778095193	0.004148532597914825	0.000209145
5.8125	-0.11964472350264954	0.5090219890797573	0.0013714187149910996	0.005645886591336493	0.23447371690794716	-0.13748324337319928	0.007172009932964617	NaN
5.825	-0.13266351895736955	0.5106853951175699	0.0036068051836181886	-0.003065771959538914	0.09444086265952269	-0.1345086718561258	0.008228539118259487	NaN
5.8375	-0.1446085942365317	0.5099277714126129	0.004089779336749055	-0.00999316509866412	-0.04563199310134847	-0.13224256549659746	0.007498616142457071	NaN
5.85	-0.165242905881533	0.5067378891740887	0.002822398496533174	-0.015236273428502227	-0.18421692441654736	-0.1404273523833703	0.005165748227064306	0.000182174
5.8625	0.10600824142635665	0.5010720738980661	-0.00017325481535882285	-0.016168176236622506	-0.2672937641992955	0.1360756934013425	0.001556117127061019	NaN
5.875	0.11940005170142227	0.49596535878452813	-0.00286893593791306	-0.0066519997055871066	-0.13694372645093827	0.13317312518245816	-0.0008342573403975189	NaN
5.8875	0.13178648140385457	0.4933997650494065	-0.0039257785668023685	0.001133451284386578	-0.005073365421722851	0.1309168451213976	-0.0014107952607740938	NaN
5.9	0.13234192046649398	0.49210911145589453	-0.0041318302291325285	-0.0029110598142990554	-0.08410308088907355	0.13962634048702485	-0.0016865752743036315	0.000945537
5.9125	0.14369260402740877	0.49048841320456144	-0.004511182143129373	0.0042422592101785655	0.049734081438958716	0.13686417258240435	-0.0015234627581821561	NaN
5.925	0.15401029258658613	0.4914014795250434	-0.003226584733950731	0.009763053002537846	0.18256914466195442	0.13475364406162665	0.00021739357231566163	NaN
5.9375	0.16329615958677632	0.49488189921216336	-0.00029193039265625715	0.013750437295463247	0.31303956727934446	0.13326766479278715	0.0033623923824742472	NaN
5.95	-0.11729502245532723	0.500076964889031	0.0036751162483199037	0.008896041896098054	0.28637591496793013	-0.14108261192975766	0.006759174788815461	0.000431866
5.9625	-0.13052445912802293	0.5038050915185117	0.006550521325751364	-0.0004981746046749016	0.14581656229454537	-0.13760874576266438	0.008469480010110048	NaN
5.975	-0.14271203775130012	0.5051126237599841	0.007671079389451462	-0.00806567345825324	0.004740214120682363	-0.13489285542732235	0.00832480516351721	NaN
5.9875	-0.15376752253530643	0.5040006491556365	0.0070318298913627925	-0.01390278653585836	-0.13525563596274184	-0.13283144292938548	0.00650881176989514	NaN
6.0	0.11999172236892493	0.5011886559807889	0.0051306862789776446	-0.012018591697055377	-0.1464620402398173	0.1396263401584508	0.004012000163945366	0.000472583
6.0125	-0.14827481226484718	0.4996659382913706	0.003943447283129415	-0.006632942570900758	-0.07243554669142058	-0.13787522126599255	0.0026731326851031	NaN
6.025	0.1217796507851895	0.4978556859701187	0.0025005711395445817	-0.0064009237729181784	-0.09964284041794055	0.13336200225984057	0.000953781830070762	NaN
6.0375	0.13379906297044566	0.4974130212271358	0.0019014108939823969	0.0010298820971439977	0.0304389996441342	0.1311863528918067	0.0006341165500686717	NaN
6.05	-0.12571786476513497	0.49954081180599713	0.002933687380077853	0.006847406935568005	0.16020777516586268	-0.14089607600932783	0.0019106181068324866	0.000448357
6.0625	-0.13776998866737636	0.5021834233816359	0.004257150093873287	-0.0012703518519151765	0.02481563992477697	-0.1377900500915496	0.002626940167802984	NaN
6.075	-0.14875927871218672	0.5022931441524136	0.00389414666535277	-0.007681016446636452	-0.11023462935920164	-0.13534606153887177	0.0016548567083334298	NaN
6.0875	0.06409279056589821	0.5003567405185209	0.0021725360640920803	-0.006192555276597001	-0.11644566683902956	0.07634052051812476	-0.00017314117726994777	NaN
6.1	-0.058249855851484816	0.49970173999020306	0.0012675871226209738	0.000907651280304332	0.0038043711769451642	-0.0593553344329903	-0.0006996789892979964	0.000535943
6.1125	-0.14404597210748088	0.5000720014299161	0.0010365897219967292	-0.0026417173400577953	-0.06741149250885736	-0.1378988571569625	-0.0010434442504264068	NaN
6.125	0.1259938037570314	0.49864086868109986	-0.0003250610985676643	-0.002669306658644982	-0.09101808244028624	0.13339605070257127	-0.002306348514757332	NaN
6.1375	-0.1422814354553633	0.49788254646824104	-0.001205106828360313	-0.00342631766416728	-0.11753855168381801	-0.13274311310363746	-0.00299912316121477	NaN
6.15	0.13962311483019363	0.49634365854464313	-0.002514993240788674	0.0018170943272389217	-0.03500614143267083	0.1396263398574536	-0.003730763392224927	0.000595265
6.1625	0.15049506438203986	0.4970890335507101	-0.0022704620405575183	0.008267277134810555	0.10072272305856728	0.13699020564818382	-0.0027611016076088775	NaN
6.175	-0.12019842149142207	0.5001328883082359	-0.00047808980336486916	0.007639741093768873	0.1269399446977749	-0.13443903970947524	-0.0007003574502905128	NaN
6.1875	-0.13245061903065183	0.5017929221723834	0.00045554867191000535	-0.00015904514959438486	-0.004531157731332034	-0.13205595367902817	-8.865813971843298e-5	NaN
6.2	0.12626023477842976	0.5008731771525075	-0.0002603486509335692	-0.006304234332808575	-0.13580521252087083	0.13962634016232361	-0.0011197839516656968	0.000595866
6.2125	-0.14209286632398566	0.4994341053385307	-0.0012887742227369388	-0.0013207510113268414	-0.056786449066991096	-0.13781921996117527	-0.0017835748710020051	NaN
6.225	0.1277937482615676	0.4976217159199943	-0.0025136208249489874	-0.0015148155542593178	-0.07965747434200353	0.13345075248161112	-0.0028397930431035413	NaN
6.2375	0.1396309222213164	0.49710392564922434	-0.0028438864541894798	0.0054727338812594825	0.05410303982485218	0.1313448302691646	-0.002515101037500897	NaN
6.25	-0.12032782577287773	0.4990960889060991	-0.001499965908766708	0.010837630506414633	0.18692905136477178	-0.1408857669502605	-0.0006188423651404436	0.000487491
6.2625	-0.13264173302495635	0.5015547614668332	0.00017016844298272022	0.0022621513110820174	0.05395956286995522	-0.13770978160527605	0.0006876381258088676	NaN
6.275	-0.14390221875198897	0.5014436745181373	0.00018137400806800987	-0.0046034607496772805	-0.07923321844066153	-0.1351786306433973	0.0002720448082544503	NaN
6.2875	0.12596095696665002	0.4993897420797882	-0.0010626411152766567	-0.0019441999777024077	-0.051439326488285565	0.1305800019217433	-0.0008678165369905364	NaN
6.3	-0.058146235445769384	0.4992756286431293	-0.0010468843688061459	0.004778769116457745	0.07985295713700287	-0.06707735833335128	-0.0004134741263015886	0.000477131
6.3125	-0.06952144783802952	0.5001773016156686	-0.0003654421281426462	0.0007437640044716361	0.015593168877784218	-0.07107605662414594	0.00010866256084723436	NaN
6.325	-0.1432506130195001	0.49973741369276425	-0.0005445828728357209	-0.003989188758672036	-0.07899401218316587	-0.13515373562730343	-0.0003291505740076984	NaN
6.3375	0.12658777545130664	0.497637285587089	-0.0017825253995542216	-0.001364432312368155	-0.05060402042610568	0.1305836168258323	-0.0014019208042589553	NaN
6.35	0.14916923070954333	0.49746670769447465	-0.0017536606347341146	0.0053200225812384825	0.08120899983635767	0.13962634013681424	-0.0008805972568509306	0.000532666
6.3625	-0.12159529070531738	0.49983663576155873	-7.073438252191413e-5	0.007686621128931695	0.15947444757569218	-0.13757458310818507	0.0010313153385394765	NaN
6.375	-0.13390809576050666	0.5016760886853965	0.0012577598003538312	-0.00044199607616350655	0.025642524894897604	-0.13479951097887782	0.0018437874370845755	NaN
6.3875	-0.14515412349473752	0.5009710542867836	0.0009122873658875039	-0.006876558998316133	-0.1080508184625897	-0.13265892193636672	0.0009697809223612307	NaN
6.4	0.13656167092745494	0.49896223177157895	-0.0002987253316224446	-0.0015358825130101785	-0.029399744309901086	0.13962634014457997	-7.130350926441405e-5	0.000485227
6.4125	-0.014233775032180472	0.49930864779325185	-2.379688359453909e-6	0.003411558789955492	0.0713820554731498	-0.021357200706739753	0.0004906602425766965	NaN
6.425	-0.13535650384045783	0.5003433144838937	0.0007271595560169434	-0.0007154291126082789	0.004484887019229337	-0.13487428885284947	0.0009606029363261493	NaN
6.4375	0.08776575370898404	0.49985719152068897	0.0004600232660195729	-0.00033060366414078843	0.005219364015104536	0.0878249504443394	0.000615928896966503	NaN
6.45	-0.0019283531768800842	0.500041444109228	0.0006058275798210078	-0.0007347615803171539	-0.00108796147059114	-0.001137017600092191	0.0006752863532581716	0.000481489
6.4625	0.005927079973413724	0.49998961674821607	0.0005834559692784335	-0.0006563391743290903	-0.0012811702942872114	0.006650040003045749	0.000586301864908056	NaN
6.475	-0.006326326275696408	0.5000066541243288	0.0005901710314218519	-0.0005570656219107719	-0.00036975418037452036	-0.005750033436406161	0.0005368523933836315	NaN
6.4875	0.0010213857819895888	0.4999969280943417	0.0005661674748583871	-0.0005686107405247188	-0.002056760622301212	0.0016969480748739705	0.00045617449317225255	NaN
6.5	-0.0012716233875397307	0.500000625530013	0.0005390184985844215	-0.0005367278423523714	-0.0028164939246887654	-0.0005884378611035435	0.0003827595078027189	0.000470359
6.5125	-0.0007183745880079112	0.4999998470909044	0.0004991078171874415	-0.0005027351698030467	-0.003629990180573608	-2.687992881503687e-5	0.0003042957065983561	NaN
6.525	-0.0010463959625632228	0.5000001565883327	0.0004519297390274798	-0.00045051716891156214	-0.004077301760187385	-0.0003838591021219167	0.00022762467268798515	NaN
6.5375	-0.000773849188759054	0.4999999852877191	0.0003983999384961288	-0.00039857220977215313	-0.004500529761034547	-0.00014124943141310443	0.0001525432495022646	NaN
6.55	-0.000644654388615981	0.500000042531521	0.0003408474814603542	-0.0003409128073256122	-0.004744823607232307	-5.7010753714288815e-5	8.152911679691274e-5	0.000475568
6.5625	-0.0005284995048979263	0.5000000210763434	0.0002808623146657198	-0.00028093432258995273	-0.0048538379971960095	4.8343935462189435e-6	1.559117874323757e-5	NaN
6.575	-0.00044310545294280317	0.5000000282643766	0.00022017888964953394	-0.0002199564928396706	-0.004830607382502078	2.804262378697551e-5	-4.411671073710965e-5	NaN
6.5875	-0.00034282343219023284	0.5000000382796529	0.00016029759219135216	-0.00016025418279546429	-0.004703090437343959	6.199145334711734e-5	-9.684809444600545e-5	NaN
6.6	-0.00016024418898758484	0.500000039562198	0.00010255772009939775	-0.00010284247002488493	-0.0044794410135214026	0.00017552921374041307	-0.0001420336387142851	0.000469267
6.6125	-7.439425439890656e-5	0.5000000157955357	4.811030841801248e-5	-4.807323554032615e-5	-0.004159618463478762	0.0001899791412423152	-0.00017931924046317947	NaN
6.625	4.796230754490328e-6	0.500000015713142	-2.046366627572926e-6	2.180955680037954e-6	-0.0037762531071725146	0.00019898043664742313	-0.00020861612553880207	NaN
6.6375	7.788848549007429e-5	0.5000000212759718	-4.715500840274421e-5	4.718679640518311e-5	-0.0033447304779069247	0.00020462767393605126	-0.00023003206253076162	NaN
6.65	0.00020223255917022905	0.5000000184803323	-8.665246213817602e-5	8.645208970877256e-5	-0.002879187755926491	0.00026549823276963405	-0.0002438476870327541	0.000473424
6.6625	0.0002528475695951254	0.49999999993537986	-0.00012016208199849127	0.0001201740558769279	-0.002383409461638864	0.00025661080572341843	-0.0002504671064465191	NaN
6.675	0.00029546669922749327	0.4999999968571516	-0.00014746329666252795	0.00014752204667722987	-0.001883010370235212	0.00024586119180249446	-0.0002504599469167548	NaN
6.6875	0.0003301075422122757	0.49999999619685187	-0.00016853155076694345	0.00016853927312202507	-0.0013893617733943342	0.000233815081306756	-0.000244491050067582	NaN
6.7	0.00037597958929353224	0.4999999915082508	-0.00018348975772344473	0.0001834147750865531	-0.0009124865109857998	0.00024001411277824075	-0.00023329737102044347	0.000472904
6.7125	0.0003877549235999965	0.4999999826425765	-0.00019259055421306362	0.00019257950336118622	-0.00045873893992945614	0.000219029845115142	-0.00021765723207732983	NaN
6.725	0.0003926049924398453	0.4999999785138153	-0.00019619519171791783	0.0001961861280430614	-4.032837797419484e-5	0.00019851594005144206	-0.00019839074603898404	NaN
6.7375	0.0003910131652115129	0.49999997398668483	-0.00019476822971434876	0.00019475745575683797	0.0003373017652948304	0.00017871601765934373	-0.00017631829258738725	NaN
6.75	0.0003707232548748544	0.49999996951212916	-0.0001888445582478677	0.00018887603908179543	0.0006701277195035641	0.00014700057437887361	-0.0001522423904156006	0.000512418
6.7625	0.0003532400692602953	0.4999999698447005	-0.00017901011291858278	0.00017898736186495765	0.000952083915112733	0.00012474434380947553	-0.00012694010783879492	NaN
6.775	0.0003317194587299177	0.4999999663326497	-0.00016589385123137463	0.00016584311108204416	0.0011836733999086566	0.0001043253308526234	-0.00010113563188703761	NaN
6.7875	0.00030681815704463916	0.4999999607040988	-0.00015013421272000227	0.00015011469726866028	0.0013650686474096152	8.57198901106789e-5	-7.549094454360133e-5	NaN
6.8	0.0002494865470811901	0.49999995779025797	-0.00013236694623252107	0.00013245841029987536	0.0014974704759988951	3.915967202937221e-5	-5.05966909452691e-5	0.000470619
6.8125	0.00021832667667118103	0.49999996406389147	-0.00011321090384980196	0.00011318768853808211	0.0015769290391120685	2.3138678099271335e-5	-2.698223439995571e-5	NaN
6.825	0.00018630988403802479	0.49999996207281505	-9.327118303651198e-5	9.320916997797234e-5	0.0016121440059779736	9.2692257491978e-6	-5.078630984509794e-6	NaN
6.8375	0.00015399865277612	0.4999999575086271	-7.309767639548583e-5	7.30786152041252e-5	0.0016069240863400976	-2.640014917690308e-6	1.4766568182466802e-5	NaN
6.85	9.053434077908357e-5	0.4999999565463293	-5.319044512693467e-5	5.329227735533875e-5	0.0015655227685065943	-4.4165120538598086e-5	3.228963398968839e-5	0.000469166
6.8625	6.028455745100851e-5	0.49999996473184777	-3.399336319918226e-5	3.397721836542341e-5	0.0014866357292217215	-5.099771883394442e-5	4.729220149869735e-5	NaN
6.875	3.1540628616479914e-5	0.49999996437307587	-1.5903601108361868e-5	1.5853880414626276e-5	0.0013815863180386924	-5.615574033615838e-5	5.967283830482223e-5	NaN
6.8875	4.624389723876059e-6	0.4999999619585695	7.618550999767494e-7	-7.745618313472521e-7	0.00125536326926786	-5.987993844670542e-5	6.940108721799026e-5	NaN
6.9	-4.270784789189724e-5	0.4999999625847418	1.575100438223828e-5	-1.567471003951316e-5	0.001112875218093066	-8.490264919322352e-5	7.651188862860077e-5	0.000467123
6.9125	-6.274885522399468e-5	0.49999996942633734	2.8876007337692177e-5	-2.888237543728777e-5	0.0009549711275141827	-8.352497841744442e-5	8.108746374139642e-5	NaN
6.925	-8.020938377566337e-5	0.49999997025445814	4.000254716874492e-5	-4.00283915010739e-5	0.0007911013724331887	-8.131826364111528e-5	8.327526652742154e-5	NaN
6.9375	-9.502802493338177e-5	0.49999997002003704	4.9067435343203066e-5	-4.907192828714651e-5	0.0006254453557299507	-7.84792551441927e-5	8.326294106705048e-5	NaN
6.95	-0.00011671890299614859	0.49999997149136577	5.606178252744786e-5	-5.602651342727311e-5	0.0004617828290019655	-8.470509667697769e-5	8.127064141271389e-5	0.000473124
6.9625	-0.00012368254001616515	0.49999997527597995	6.102571795986522e-5	-6.1023636651865885e-5	0.00030210838144373965	-7.836853919937373e-5	7.753889483745698e-5	NaN
6.975	-0.00012817918832048398	0.4999999766211414	6.404037114915526e-5	-6.404231069337459e-5	0.00015163883421987276	-7.202209700654278e-5	7.23319002973943e-5	NaN
6.9875	-0.00013033812694230565	0.49999997789416034	6.522944929549429e-5	-6.522711590280777e-5	1.2693792319655654e-5	-6.577108824011998e-5	6.592104321628227e-5	NaN
7.0	-0.0001282836722509158	0.4999999794535558	6.474668379988013e-5	-6.474958570800004e-5	-0.00011288985899632312	-5.766381387510695e-5	5.857827341620105e-5	0.000469267
7.0125	-0.00012443919794882875	0.4999999800264263	6.276929758318046e-5	-6.276232375529373e-5	-0.00022299820996240943	-5.0080967275489735e-5	5.057175494401534e-5	NaN
7.025	-0.00011898611216453012	0.49999998128406914	5.949425686129066e-5	-5.947986765871867e-5	-0.0003168545626675177	-4.302980724710053e-5	4.2158484899561034e-5	NaN
7.0375	-0.00011213795934104275	0.4999999831434763	5.512881209762382e-5	-5.512273311307324e-5	-0.00039409870687034704	-3.6522093470711464e-5	3.35786704708276e-5	NaN
7.05	-9.512849076400317e-5	0.499999984265326	4.988474316992842e-5	-4.991181279890699e-5	-0.00045475438882284326	-2.156944974630832e-5	2.5051906209924898e-5	0.000472122
7.0625	-8.540129829956538e-5	0.4999999825451232	4.397307920105244e-5	-4.396510517158303e-5	-0.0004973008744537664	-1.5576547656386496e-5	1.677932403477713e-5	NaN
7.075	-7.514077039854882e-5	0.49999998334567775	3.760434787747338e-5	-3.758379739991793e-5	-0.0005241267069677635	-1.0302384236307184e-5	8.931537419013527e-6	NaN
7.0875	-6.454799444917134e-5	0.49999998499976833	3.097486737846637e-5	-3.096825776575736e-5	-0.0005362740211610227	-5.6934875830407975e-6	1.6519446089547885e-6	NaN
7.1	-4.3112677763590344e-5	0.4999999854776011	2.4267288630168787e-5	-2.430164340298341e-5	-0.000534982006053319	9.00802995416566e-6	-4.9440395945980254e-6	0.000467604
7.1125	-3.260919451791536e-5	0.49999998279668945	1.7647815955590396e-5	-1.7641717904878004e-5	-0.0005196029682928671	1.2051877738191737e-5	-1.0763244361798728e-5	NaN
7.125	-2.244859601239622e-5	0.4999999830424597	1.1269004757474215e-5	-1.1250933531296208e-5	-0.0004938470959509676	1.4482386508350307e-5	-1.5746041047356684e-5	NaN
7.1375	-1.2759894409014932e-5	0.4999999840360796	5.2576157305068615e-6	-5.252757261251492e-6	-0.00045934718677418507	1.637891656449418e-5	-1.9858222282403955e-5	NaN
7.15	4.774359892134412e-6	0.4999999839387909	-2.808761058540203e-7	2.526475971863232e-7	-0.0004177476367239461	2.624458940459329e-5	-2.3089518404762038e-5	0.000517527
7.1625	1.2451062702215903e-5	0.49999998147815394	-5.262533957810856e-6	5.265461537904397e-6	-0.00036918037633598504	2.638298073378273e-5	-2.5447322110938243e-5	NaN
7.175	1.931788100881469e-5	0.49999998128118317	-9.621375387913284e-6	9.632075648607838e-6	-0.0003170455523585767	2.617217408285284e-5	-2.6963899177543362e-5	NaN
7.1875	2.5334165865340385e-5	0.49999998152499747	-1.3316632412453442e-5	1.33187962911186e-5	-0.00026284545150022094	2.5683333052233275e-5	-2.7687680973130676e-5	NaN
7.2	3.4733503168622003e-5	0.49999998108059296	-1.632706767095711e-5	1.6311834337480845e-5	-0.00020796837437908987	2.9236024298853832e-5	-2.768077213687109e-5	0.000474366
7.2125	3.811322732321372e-5	0.4999999795465042	-1.864948588329697e-5	1.8649399410993805e-5	-0.00015301678015324028	2.742070048018841e-5	-2.7014316726037605e-5	NaN
7.225	4.063341621909423e-5	0.4999999791211003	-2.029577184294597e-5	2.0298227640648388e-5	-0.00010010677507244119	2.5540740882212787e-5	-2.5770731344608506e-5	NaN
7.2375	4.2324415506756785e-5	0.4999999787946084	-2.1294632580500727e-5	2.1294337832097237e-5	-5.017757372448969e-5	2.3639311508333012e-5	-2.4037378529036007e-5	NaN
7.25	4.33904599933251e-5	0.49999997826323617	-2.168694713782071e-5	2.1685095234914508e-5	-4.008072683443373e-6	2.1913784537949645e-5	-2.190420320827608e-5	0.000544248
7.2625	4.2872031177083944e-5	0.4999999778255559	-2.1523606529809935e-5	2.152156640243037e-5	3.768139743339991e-5	1.9391032108116778e-5	-1.9461650009404505e-5	NaN
7.275	4.17345121602488e-5	0.49999997738515756	-2.0863901538721328e-5	2.0860158052963868e-5	7.429102873885389e-5	1.7011220612864528e-5	-1.679891514857319e-5	NaN
7.2875	4.0045272656978735e-5	0.4999999767875339	-1.9773084459023083e-5	1.9771267306908983e-5	0.00010555010736477361	1.4785399767101524e-5	-1.4001194770968026e-5	NaN
7.3	3.5295180934973574e-5	0.49999997636781907	-1.8319875666886104e-5	1.8327407697909184e-5	0.0001313277572092155	1.0138729862185182e-5	-1.114815697047207e-5	0.000473815
7.3125	3.237921767502343e-5	0.4999999767898587	-1.6574548471690195e-5	1.65718723764505e-5	0.00015105502544037657	7.952483975673344e-6	-8.314197652376583e-6	NaN
7.325	2.9198897412470555e-5	0.49999997647952243	-1.4608716338514446e-5	1.4602087417278393e-5	0.0001653193255213499	6.000205068081965e-6	-5.564630955444599e-6	NaN
7.3375	2.5824521909364178e-5	0.49999997589355427	-1.2490921509648317e-5	1.248868101009737e-5	0.00017437535467808147	4.268322456006572e-6	-2.956161621028918e-6	NaN
7.35	1.8760642133749504e-5	0.49999997568057797	-1.0286351409938071e-5	1.0297658485726932e-5	0.0001785597587498185	-8.221238069679904e-7	-5.363916740701891e-7	0.000472944
7.3625	1.5195210197464194e-5	0.49999997653362344	-8.055692919937684e-6	8.053449021428492e-6	0.0001775838457418393	-2.092598802539945e-6	1.6544678791253897e-6	NaN
7.375	1.1682574565970342e-5	0.49999997640737276	-5.855907038756735e-6	5.84948758690789e-6	0.00017262875999157485	-3.14360854049944e-6	3.5875512926315343e-6	NaN
7.3875	8.27262863864331e-6	0.499999976015232	-3.7359221064198992e-6	3.7341151646326933e-6	0.00016421363065603246	-4.0005953201030715e-6	5.242896644563747e-6	NaN
7.4	1.9321500962079565e-6	0.4999999760058084	-1.7378928257791316e-6	1.7480888864173536e-6	0.00015287544936458657	-7.765462157167898e-6	6.6091023455133785e-6	0.000476149
7.4125	-9.274114563800194e-7	0.49999997687113396	1.0307571903534539e-7	-1.0432263342445768e-7	0.0001386014581011962	-8.030364644217764e-6	7.681202342956514e-6	NaN
7.425	-3.5424867160294755e-6	0.49999997690599285	1.7577504747451953e-6	-1.7619927360404136e-6	0.0001225878004314335	-8.155059602423604e-6	8.463459159625443e-6	NaN
7.4375	-5.892448065358073e-6	0.4999999767658401	3.2056401485402577e-6	-3.206588035473227e-6	0.0001053624845505765	-8.164709226514824e-6	8.966403857571409e-6	NaN
7.45	-9.743020695457417e-6	0.499999976893205	4.433122229132225e-6	-4.426895798401967e-6	8.742358253099753e-5	-9.862151188667322e-6	9.206051643429831e-6	0.000472954
7.4625	-1.1230112249368567e-5	0.49999997749168196	5.433059606462693e-6	-5.433255053050491e-6	6.894376015604828e-5	-9.381932724432587e-6	9.202180608247797e-6	NaN
7.475	-1.2424395254753633e-5	0.4999999776213624	6.20373227076924e-6	-6.20519567357232e-6	5.074899637336271e-5	-8.858147392596174e-6	8.979474141982815e-6	NaN
7.4875	-1.3331032429801569e-5	0.49999997769136867	6.749850742020614e-6	-6.749932825217403e-6	3.320538336796499e-5	-8.307779539718347e-6	8.565160449332823e-6	NaN
7.5	-1.432164277981483e-5	0.4999999778681792	7.080874595643908e-6	-7.07923557138e-6	1.6627170472261424e-5	-8.107020072992424e-6	7.988187557196957e-6	0.000474297
7.5125	-1.443415428181777e-5	0.49999997810111685	7.2103174920730606e-6	-7.209759717781283e-6	1.2540446053726997e-6	-7.289604883515868e-6	7.278314156208324e-6	NaN
7.525	-1.4315122884292346e-5	0.499999978251923	7.155090114261755e-6	-7.154262049339161e-6	-1.2593742778148866e-5	-6.505986210489444e-6	6.465804110800356e-6	NaN
7.5375	-1.3985022279477812e-5	0.4999999784378241	6.934971483426594e-6	-6.9344583967859506e-6	-2.4772836503959077e-5	-5.76237638448599e-6	5.580210001236188e-6	NaN
7.55	-1.2781064633334566e-5	0.4999999785909613	6.571587578962512e-6	-6.573484575011305e-6	-3.518965282272978e-5	-4.377718111541313e-6	4.64978355403541e-6	0.00047118
7.5625	-1.1954323681780195e-5	0.49999997850962513	6.087732354799223e-6	-6.086856698376711e-6	-4.36366020373183e-5	-3.5983636774629327e-6	3.7013891203366437e-6	NaN
7.575	-1.1009872034547178e-5	0.49999997862640494	5.507189738899291e-6	-5.505118581903749e-6	-5.0227592243701216e-5	-2.892918655970966e-6	2.759343539248083e-6	NaN
7.5875	-9.971743314943962e-6	0.4999999788294214	4.853359288355005e-6	-4.852618011445297e-6	-5.50112174586986e-5	-2.2585419956463374e-6	1.845338123703107e-6	NaN
7.6	-7.707809569599388e-6	0.49999997891834513	4.148993186776699e-6	-4.152611704446623e-6	-5.8068668808050696e-5	-5.356270871341295e-7	9.781911429398513e-7	0.00047651
7.6125	-6.526362568819379e-6	0.4999999786562792	3.415743488201844e-6	-3.414937092888792e-6	-5.9279407078063274e-5	-2.8896307871295463e-8	1.7432950595466665e-7	NaN
7.625	-5.339424200249506e-6	0.4999999787135916	2.6743555525312695e-6	-2.672125337131727e-6	-5.900652226455156e-5	4.0104029463890245e-7	-5.535645466637583e-7	NaN
7.6375	-4.165732005881336e-6	0.49999997886335806	1.9431744922080784e-6	-1.942518734714049e-6	-5.740933740481322e-5	7.620722738830009e-7	-1.1958583767490736e-6	NaN
7.65	-1.9243477949630666e-6	0.49999997888182285	1.2384642049653584e-6	-1.242064646066167e-6	-5.4658127643349474e-5	2.159939488557274e-6	-1.7459129984369373e-6	0.000475499
7.6625	-8.851082027724787e-7	0.49999997858422385	5.742471608282969e-7	-5.737424867981283e-7	-5.072786771715358e-5	2.326483405317636e-6	-2.199380948406267e-6	NaN
7.675	8.411680331129466e-8	0.4999999785842403	-3.731947406828375e-8	3.894568191867365e-8	-4.603007796812793e-5	2.4387351757352736e-6	-2.555256610843e-6	NaN
7.6875	9.740238806393895e-7	0.4999999786514236	-5.870412350680034e-7	5.87432441937784e-7	-4.074624499836424e-5	2.505396178616546e-6	-2.8148938351816955e-6	NaN
7.7	2.4884819972352543e-6	0.4999999786177098	-1.068086112584037e-6	1.0656414410505337e-6	-3.50511009395198e-5	3.2454978050397505e-6	-2.9817682924109488e-6	0.000473665
7.7125	3.1040751304866927e-6	0.49999997839130444	-1.4759015794380239e-6	1.476047593050533e-6	-2.899035234009134e-5	3.1355258591209095e-6	-3.060853520975526e-6	NaN
7.725	3.622268034804813e-6	0.4999999783536548	-1.8078378822171397e-6	1.8085504202282562e-6	-2.287660944622549e-5	3.003301305780282e-6	-3.059138403288583e-6	NaN
7.7375	4.042913879816855e-6	0.49999997834521226	-2.0636363952091367e-6	2.0637294238521604e-6	-1.684826741730524e-5	2.855294361664567e-6	-2.984768042664847e-6	NaN
7.75	4.59841148819476e-6	0.49999997828791237	-2.244835238646481e-6	2.2439269408194596e-6	-1.1027474167787887e-5	2.9279132041002705e-6	-2.8467621953251973e-6	0.000474116
7.7625	4.739964742195943e-6	0.4999999781802331	-2.3545528182308597e-6	2.354416696640631e-6	-5.491906764485926e-6	2.67112719730858e-6	-2.6546409330991953e-6	NaN
7.775	4.7970619198279745e-6	0.49999997812978764	-2.397230417951984e-6	2.397116024755814e-6	-3.898436330701621e-7	2.420217763991809e-6	-2.418427476696983e-6	NaN
7.7875	4.775621799830691e-6	0.4999999780743183	-2.3785650775944687e-6	2.3784325593930843e-6	4.212613169632672e-6	2.1781333556167077e-6	-2.148143039453165e-6	NaN
7.8	4.524312095416977e-6	0.4999999780197202	-2.305107903181458e-6	2.3054980308428893e-6	8.266686362299261e-6	1.7889463737345261e-6	-1.8535858430371965e-6	0.000476851
7.8125	4.3093078674621185e-6	0.4999999780242897	-2.1840286394958217e-6	2.1837503183665782e-6	1.1698363430353488e-5	1.517242650717159e-6	-1.544239784173921e-6	NaN
7.825	4.045188337756555e-6	0.49999997798146006	-2.023018457620417e-6	2.02239686915857e-6	1.4514489798854335e-5	1.2680379990575591e-6	-1.2289380934878664e-6	NaN
7.8375	3.739978037165306e-6	0.4999999779127037	-1.8298790444549e-6	1.8296403766725306e-6	1.67174825372405e-5	1.0410285685562696e-6	-9.157513313033833e-7	NaN
7.85	3.0381995782454404e-6	0.4999999778772274	-1.6123751915662823e-6	1.6134948238107876e-6	1.832228758395777e-5	4.7194580006884874e-7	-6.118764358877629e-7	0.000474767
7.8625	2.6571397348264965e-6	0.499999977954126	-1.378061694236197e-6	1.3777783309278582e-6	1.928081541050895e-5	2.767590025521729e-7	-3.2376042182003576e-7	NaN
7.875	2.2657981195608527e-6	0.4999999779299098	-1.134322322146793e-6	1.1335648382362425e-6	1.969969897360964e-5	1.0784893469690896e-7	-5.664796101224898e-8	NaN
7.8875	1.87103436851591e-6	0.4999999778742638	-8.878634871318837e-7	8.876308745327574e-7	1.962562490061845e-5	-3.7129000849006734e-8	1.8523662003438446e-7	NaN
7.9	1.0961243612136898e-6	0.49999997786262756	-6.447807998190457e-7	6.460242171591781e-7	1.91106756631094e-5	-5.436549904271773e-7	3.986927190908024e-7	0.000491809
7.9125	7.269822015103911e-7	0.49999997796263645	-4.1048193465914366e-7	4.102852834720695e-7	1.8139079287561065e-5	-6.265352049148538e-7	5.813177175812686e-7	NaN
7.925	3.763501072542656e-7	0.49999997795834833	-1.8980272925403857e-7	1.891965803867978e-7	1.684918066201616e-5	-6.890038675573725e-7	7.318919624700855e-7	NaN
7.9375	4.814240537699638e-8	0.49999997792899914	1.3401001966464096e-8	-1.3555731897567002e-8	1.530193192727657e-5	-7.340023229438184e-7	8.500613439220195e-7	NaN
7.95	-5.286420828166826e-7	0.49999997793672973	1.9606741525997943e-7	-1.9513767690528028e-7	1.3557278336897034e-5	-1.038482879430048e-6	9.362688926556514e-7	0.00047623
7.9625	-7.72671560413857e-7	0.49999997802015533	3.55918189913439e-7	-3.559953680403077e-7	1.1625700977084756e-5	-1.0212126431819567e-6	9.91533688120941e-7	NaN
7.975	-9.851470965337128e-7	0.49999997803032836	4.913286169378849e-7	-4.916427157920171e-7	9.622435719975907e-6	-9.938710381804427e-7	1.0176692018173667e-6	NaN
7.9875	-1.165333647705254e-6	0.49999997802758833	6.015415905283666e-7	-6.015959692212118e-7	7.598446433906468e-6	-9.588568930471785e-7	1.0169777076080988e-6	NaN
8.0	-1.4286422202428772e-6	0.4999999780455927	6.864621225336617e-7	-6.860339495477293e-7	5.599801476918452e-6	-1.0337979474949074e-6	9.92156430285938e-7	0.000473134
8.0125	-1.5129056380991779e-6	0.49999997809161334	7.465926452096604e-7	-7.465667737511927e-7	3.650908121802364e-6	-9.561860866817082e-7	9.461497510763886e-7	NaN
8.025	-1.5670662363213867e-6	0.49999997810805946	7.829352958413042e-7	-7.829576398820557e-7	1.8152014205942915e-6	-8.784990703102341e-7	8.821886508745436e-7	NaN
8.0375	-1.5927124225064272e-6	0.4999999781236801	7.97010277777886e-7	-7.969814200698814e-7	1.2088841269262808e-7	-8.020171998965625e-7	8.035899866304117e-7	NaN
8.05	-1.5663191991777702e-6	0.49999997814271707	7.907028856086658e-7	-7.90740423534204e-7	-1.4097200168959707e-6	-7.022733347649758e-7	7.136757292772242e-7	0.000487371
8.0625	-1.5187978240408798e-6	0.49999997814953046	7.661837052529494e-7	-7.660983188341375e-7	-2.7508173590840853e-6	-6.096570025343698e-7	6.157203032042075e-7	NaN
8.075	-1.4516913081653417e-6	0.49999997816487496	7.25863104803535e-7	-7.256865805384194e-7	-3.893170858707147e-6	-5.235598429741506e-7	5.128599069290953e-7	NaN
8.0875	-1.3676106064957967e-6	0.49999997818760117	6.72275175645579e-7	-6.722007745229649e-7	-4.83249301351578e-6	-4.4412019527001124e-7	4.080244897841022e-7	NaN
8.1	-1.1591827183228577e-6	0.4999999782012689	6.08007873895795e-7	-6.083395960386137e-7	-5.569177030802165e-6	-2.6124591668253136e-7	3.038912516880954e-7	0.000487441
8.1125	-1.0401374543032345e-6	0.49999997818014663	5.356386458776133e-7	-5.355412688688406e-7	-6.084695571197973e-6	-1.8819201573209926e-7	2.0291124431001816e-7	NaN
8.125	-9.146427855845125e-7	0.499999978189892	4.5773769393603453e-7	-4.5748653733599816e-7	-6.4083761738482165e-6	-1.2392068720840702e-7	1.07161973165629e-7	NaN
8.1375	-7.851519386139954e-7	0.4999999782100683	3.7670043491598573e-7	-3.766197359154943e-7	-6.553015761359002e-6	-6.777538310783298e-8	1.8388207627868892e-8	NaN
8.15	-5.232923137521931e-7	0.4999999782158645	2.9475446963893053e-7	-2.951741683966803e-7	-6.533805960743409e-6	1.1163976460314448e-7	-6.200722412395935e-8	0.000528108
8.1625	-3.950563186986887e-7	0.49999997818309105	2.1392579874086307e-7	-2.138514770131006e-7	-6.342890206134945e-6	1.486254490334291e-7	-1.3289318758894303e-7	NaN
8.175	-2.710537555846605e-7	0.49999997818605985	1.360731106420683e-7	-1.3585269289906053e-7	-6.0256241139970485e-6	1.7813139124224654e-7	-1.9354809199944477e-7	NaN
8.1875	-1.5285527217256762e-7	0.49999997819815006	6.273963070725268e-8	-6.268043117346577e-8	-5.601968406358351e-6	2.0112751613153245e-7	-2.43560508374124e-7	NaN
8.2	6.093012547707208e-8	0.49999997819693076	-4.791626124075117e-9	4.447442825158363e-9	-5.0920151564728545e-6	3.212674707885022e-7	-2.828109380456744e-7	0.000492311
8.2125	1.5446575732290836e-7	0.49999997816691133	-6.550079778973562e-8	6.553635230162877e-8	-4.497417827144181e-6	3.2279513203277703e-7	-3.11395193518844e-7	NaN
8.225	2.3809091160521278e-7	0.49999997816448294	-1.1858739042574219e-7	1.1871757561274039e-7	-3.85965733498899e-6	3.200755174118999e-7	-3.297121765921385e-7	NaN
8.2375	3.1131452299985875e-7	0.4999999781674169	-1.6355861579239262e-7	1.6358487580097814e-7	-3.1970615367559207e-6	3.139768471101885e-7	-3.3835757314363514e-7	NaN
8.25	4.255797086547119e-7	0.4999999781619737	-2.0015995513144213e-7	1.999747567742813e-7	-2.526560145344976e-6	3.569860794383694e-7	-3.3809337805314e-7	0.000594673
8.2625	4.6658984004938223e-7	0.49999997814330194	-2.2835689567294658e-7	2.2835567310397122e-7	-1.855532168079984e-6	3.3472183968557017e-7	-3.29791431625677e-7	NaN
8.275	4.971068771805061e-7	0.49999997813809716	-2.4829881437074463e-7	2.4832832943271496e-7	-1.209732963429411e-6	3.1168466184612055e-7	-3.144603981001894e-7	NaN
8.2875	5.175048231846216e-7	0.499999978134081	-2.6033993374600435e-7	2.603361995330936e-7	-6.005941960390128e-7	2.883995218455566e-7	-2.93168682249893e-7	NaN
8.3	5.300528237351434e-7	0.4999999781275907	-2.649826253468263e-7	2.649607668213631e-7	-3.758824667743225e-8	2.670466457410067e-7	-2.670155909730628e-7	0.000489626
8.3125	5.235090469099859e-7	0.49999997812230973	-2.628510079574731e-7	2.628259999111325e-7	4.7048679855500797e-7	2.3621773347399293e-7	-2.3710605492345873e-7	NaN
8.325	5.094225520930732e-7	0.49999997811693414	-2.546713469655977e-7	2.546253139983334e-7	9.163946592910223e-7	2.0714471581160658e-7	-2.045290726237575e-7	NaN
8.3375	4.886180995237966e-7	0.49999997810962493	-2.4124206421311294e-7	2.4121980238819876e-7	1.2968684647783438e-6	1.7996113696712392e-7	-1.703243263136493e-7	NaN
8.35	4.303210918214222e-7	0.49999997810450875	-2.234034242276779e-7	2.234958712085123e-7	1.6103468256614825e-6	1.230871856785128e-7	-1.3546357807235126e-7	0.000498151
8.3625	3.945990380792615e-7	0.4999999781097074	-2.0201417583698176e-7	2.0198148018538458e-7	1.8498943254729679e-6	9.642305296928258e-8	-1.0085392372619567e-7	NaN
8.375	3.556704445939838e-7	0.49999997810592706	-1.7794903168540133e-7	1.7786796601338142e-7	2.022746026649244e-6	7.261968519484166e-8	-6.729118322322277e-8	NaN
8.3875	3.143933038169543e-7	0.499999978098776	-1.5204471900948602e-7	1.5201735157892987e-7	2.132039778609925e-6	5.150988375030831e-8	-3.546584368158733e-8	NaN
8.4	2.2805156012534272e-7	0.4999999780961883	-1.2509664095103842e-7	1.252348495850592e-7	2.181910101069745e-6	-1.0642614715343227e-8	-5.957097393246467e-9	0.000487892
8.4125	1.8449992535088772e-7	0.49999997810662355	-9.784493661497373e-8	9.781757534125841e-8	2.1688493190576492e-6	-2.6097814581368435e-8	2.0746187433893073e-8	NaN
8.425	1.416105456880956e-7	0.49999997810509283	-7.098398986262303e-8	7.090565252513575e-8	2.1073058531445408e-6	-3.8875011200556275e-8	4.429373411343247e-8	NaN
8.4375	9.999087034056307e-8	0.4999999781003175	-4.5109871762895993e-8	4.508784329795846e-8	2.003630418200659e-6	-4.928575470382967e-8	6.444395289701088e-8	NaN
8.45	2.2646814517553318e-8	0.49999997810021385	-2.073579262948255e-8	2.0860169898523657e-8	1.864387866346145e-6	-9.51615244309699e-8	8.105970012839893e-8	0.000490748
8.4625	-1.2214495171930016e-8	0.4999999781107756	1.7112177582824763e-9	-1.7263797050157233e-9	1.689438010065659e-6	-9.833889199032857e-8	9.408232425527173e-8	NaN
8.475	-4.408104560266184e-8	0.49999997811121005	2.1875916132373055e-8	-2.1927571335233973e-8	1.4933801887670613e-6	-9.980924408331505e-8	1.0356568832116666e-7	NaN
8.4875	-7.270300441946185e-8	0.4999999781095135	3.95097898386543e-8	-3.952131095804221e-8	1.2826592362802385e-6	-9.987997374799204e-8	1.0964001587469524e-7	NaN
8.5	-1.1956015489457105e-7	0.49999997811107555	5.444816367672686e-8	-5.4372392301308556e-8	1.0633518263678234e-6	-1.204820575643893e-7	1.1250229214274957e-7	0.000487902
8.5125	-1.3763357125390213e-7	0.49999997811836494	6.660548423687727e-8	-6.660781109571271e-8	8.375756402189545e-7	-1.1457969344957505e-7	1.1239527942768221e-7	NaN
8.525	-1.5213067395472859e-7	0.499999978119953	7.596228756841232e-8	-7.59799936432033e-8	6.153909942871016e-7	-1.0815101201445457e-7	1.0962136799756486e-7	NaN
8.5375	-1.6311579435941967e-7	0.4999999781208191	8.257746428015778e-8	-8.257841792935042e-8	4.012569884589653e-7	-1.0140273982993546e-7	1.0451379996510719e-7	NaN
8.55	-1.7504711805442094e-7	0.49999997812297975	8.656774890212324e-8	-8.65480001638116e-8	1.9899875498422918e-7	-9.884705314978926e-8	9.742659876961612e-8	0.000490126
8.5625	-1.7634401346454355e-7	0.4999999781258024	8.809922010423737e-8	-8.809237043670537e-8	1.154537938422114e-8	-8.885200275581768e-8	8.872351784304279e-8	NaN
8.575	-1.7481821607232567e-7	0.499999978127644	8.737930414857051e-8	-8.736907037472903e-8	-1.5722266478025168e-7	-7.927356712902356e-8	7.877423136674194e-8	NaN
8.5875	-1.707207986719753e-7	0.49999997812991953	8.465023742517473e-8	-8.464394243716644e-8	-3.055681137538606e-7	-7.01873143196081e-8	6.793955221862206e-8	NaN
8.6	-1.5590482009165034e-7	0.49999997813178715	8.017663616795032e-8	-8.01999843124815e-8	-4.3236102741668643e-7	-5.322206235350114e-8	5.656424814703598e-8	0.000512969
8.6125	-1.4576240106239814e-7	0.49999997813077707	7.423721178270092e-8	-7.422650738324776e-8	-5.350696624692113e-7	-4.371227123075138e-8	4.497603250159755e-8	NaN
8.625	-1.3418969081653828e-7	0.4999999781322003	6.71226240442243e-8	-6.70972768135366e-8	-6.151082853093121e-7	-3.5106783166917456e-8	3.347135721662754e-8	NaN
8.6375	-1.21480233319062e-7	0.49999997813467917	5.9118661287935976e-8	-5.9109601207737815e-8	-6.730806818633726e-7	-2.7370436654428818e-8	2.2314523932540118e-8	NaN
8.65	-9.379042330660656e-8	0.4999999781357608	5.050307169298082e-8	-5.054733153414299e-8	-7.099874993057515e-7	-6.3237418085644805e-9	1.1734681572095244e-8	0.000485929
8.6625	-7.935152358889531e-8	0.4999999781325524	4.154005108608502e-8	-4.153021225655632e-8	-7.243623342137964e-7	-1.5446995322157336e-10	1.9317379862021207e-9	NaN
8.675	-6.485158649988944e-8	0.4999999781332485	3.248262342121492e-8	-3.245539551832935e-8	-7.206505785147164e-7	5.077639101205179e-9	-6.940169440475144e-9	NaN
8.6875	-5.0519456776578114e-8	0.49999997813507346	2.35544067189308e-8	-2.354640831222892e-8	-7.008028148426406e-7	9.468697907468116e-9	-1.4764145565835428e-8	NaN
8.7	-2.3165074829196256e-8	0.49999997813529484	1.49535380132079e-8	-1.4997478699036554e-8	-6.669021644146617e-7	2.6511316419402716e-8	-2.1459839622298288e-8	0.000494054
8.7125	-0.14064407143036642	0.49999997813166075	6.850735037891597e-9	-0.0014183572932336215	-0.027292950001042406	-0.1378064807370786	-7.365730682336313e-5	NaN
8.725	-0.15111679458384863	0.498436089182914	-0.00100067266442334	-0.007337953000922383	-0.15951031685365546	-0.13548430510653617	-0.0013819443204107808	NaN
8.7375	-0.16056201557574282	0.4942663199641399	-0.0036449963854085507	-0.011700715044806811	-0.2896199370204978	-0.13380106380587012	-0.004131841512313734	NaN
8.75	-0.17644971250085725	0.48743960405384873	-0.007904486030389653	-0.014614460863947245	-0.41641587981134687	-0.14018162588671998	-0.008149607232406384	0.000252567
8.7625	-0.18290710291562548	0.4778789217752032	-0.013734868481801	-0.01625786311798772	-0.5400950700961505	-0.13856429615263793	-0.013267334047268507	NaN
8.775	-0.18840801214536326	0.4654808850082886	-0.02108060957813039	-0.016660265678171433	-0.6581011485419824	-0.13752648674300874	-0.019315930442123607	NaN
8.7875	-0.19298504438290026	0.45012963249967075	-0.029870185251246514	-0.015944695746004038	-0.7697029773222969	-0.13701579381613677	-0.026132400347614854	NaN
8.8	-0.18414237764384933	0.4326090166163544	-0.039435582594466306	-0.006809899795495236	-0.7205543636989991	-0.13986365093600614	-0.03258040542005004	0.000132881
8.8125	-0.18766586938545016	0.41396095554029555	-0.04894408084368753	-0.006059881757944334	-0.8194369717818916	-0.13899526509484744	-0.038736006032799065	NaN
8.825	-0.19043540753824192	0.3919835311384969	-0.059655049894130986	-0.004431023042431549	-0.9118562068168333	-0.13858786174133503	-0.04541711626355533	NaN
8.8375	-0.1924864281753623	0.36654787850132986	-0.07148754673776797	-0.0020346069630492246	-0.9974552087660681	-0.13858415035647753	-0.05249294444949582	NaN
8.85	0.10577217632241517	0.3387678034016074	-0.08355380198536094	0.011168800580167232	-0.8658353603208574	0.13962681447893252	-0.05850113361104076	0.000557033
8.8625	0.12465301288887909	0.3121938596961141	-0.09342080251947185	0.02475661657027141	-0.6748658467731009	0.13498942035080894	-0.061649282860534255	NaN
8.875	0.14206395525183274	0.2869778197606297	-0.10089867911497534	0.03582973870518102	-0.4821606948330021	0.13130657267796783	-0.06218785668938513	NaN
8.8875	0.15798238624112446	0.2631086111054354	-0.105968110024648	0.0445093759342247	-0.29001467622564	0.12855377347063304	-0.06036351156789302	NaN
8.9	0.18533420169729278	0.24062223099588784	-0.10863962156901559	0.050933462448989476	-0.10048338365136904	0.1396258751981745	-0.05642655408859765	0.00071453
8.9125	0.19678954917091873	0.21959686045332277	-0.10895054602902272	0.05536862816119059	0.08683567991926355	0.13690546565392644	-0.05062161099227085	NaN
8.925	0.20679644406093375	0.20015545999422613	-0.10695713722678202	0.057824447843495996	0.26752935626647534	0.13506046969158103	-0.04319950970092868	NaN
8.9375	0.21538915150418575	0.1824423539415401	-0.1027434089034712	0.058473053744256445	0.4402700809356406	0.134022053551276	-0.03440495598644143	NaN
8.95	0.2285237918011292	0.1666295044296615	-0.09641102559597932	0.057490793457350906	0.6039515691042413	0.13962751675035773	-0.024474774346319048	0.001145284
8.9625	0.2331704102342049	0.1529118322245553	-0.08807638608727109	0.05510243583475855	0.7585792497921048	0.1386218534102569	-0.013633436846123496	NaN
8.975	0.23661362426761381	0.14150522304632707	-0.0778662054367051	0.05141138496997541	0.9020672659859151	0.13829474146637083	-0.0020983744294120546	NaN
8.9875	0.23893752733428675	0.13263427938750771	-0.06591994230849589	0.04659633397627698	1.0339541555401754	0.13857557726992065	0.00992649319325261	NaN
9.0	0.2404626745663508	0.1265339918807234	-0.05238359913931664	0.04083084278288607	1.153948117407699	0.13962652967826436	0.022251654302068144	0.001104056
9.0125	0.23981736223793437	0.12344569846045576	-0.037407525289740555	0.034275214905338566	1.2617844957043372	0.13992935355597025	0.034702337526498525	NaN
9.025	0.2383345768248793	0.12361242762240651	-0.02114497648572948	0.027079082176288984	1.357273605532122	0.14067726716091997	0.047118541592800336	NaN
9.0375	0.23609072422193667	0.12727618809432473	-0.0037498034813644083	0.019396285981223303	1.4406007875578597	0.14178319728770464	0.05935655707193969	NaN
9.05	-0.050428514989536086	0.1346759714718952	0.014625926498380081	0.01137040381554539	1.5120618539366844	-0.14042613520978908	0.07128897753299335	0.00010057
9.0625	0.20441934802739248	0.14396711495588266	0.032502750135764466	-0.006568906830674662	1.3608234508831434	0.1402254354121437	0.0809605888122865	NaN
9.075	-0.07851764278243463	0.15516920382379482	0.04963724382439356	-0.017961438959436464	1.3032877134922776	-0.12832716492459662	0.08920783396368095	NaN
9.0875	-0.10246363271375375	0.16675081208696385	0.06483797706662559	-0.03515565658358422	1.0827547242317155	-0.12361122179021874	0.09434624817491799	NaN
9.1	-0.12467966245872669	0.1788593271639358	0.07805418015361543	-0.03917251970138972	1.0694069425219508	-0.14111630376847842	0.09763343255925636	0.00021187
9.1125	-0.1454629008556705	0.19315584772628772	0.09026333861663359	-0.05320425906014398	0.8384173072064766	-0.13585634177026332	0.0990377385207647	NaN
9.125	-0.1644768442217079	0.20679529870362726	0.09959402906163112	-0.06431851040937396	0.6077375715928627	-0.13176068753516282	0.09754149765645045	NaN
9.1375	0.0986520819147563	0.2203841124509482	0.10645782641113051	-0.06476554370993859	0.5397176923092216	0.13535230562461537	0.09427011088950937	NaN
9.15	-0.19224141510602624	0.23650845203138643	0.11258664319199117	-0.07029073170710226	0.3664553995261984	-0.1410063641742863	0.0903236268812011	0.00022736
9.1625	0.0742846747265631	0.25200568935984846	0.11604633671613752	-0.0733705019197	0.19862757231967026	0.13732654288564022	0.08422880920650865	NaN
9.175	0.0830721024017682	0.2696658518551655	0.1187655300509063	-0.06507899397235113	0.2475255579204648	0.13527976736225517	0.07861039113866987	NaN
9.1875	-0.19002087149543337	0.2907778189145865	0.12171525573891494	-0.0656435465773779	0.14090888925475534	-0.13170458715930275	0.07334656585663786	NaN
9.2	0.06666939550845927	0.31131750106241335	0.1224472868560097	-0.06967330144272577	-0.06314684496515377	0.13962633288937304	0.06622127391796402	0.000866397
9.2125	-0.20374241314216882	0.3326317486036953	0.12199098889877569	-0.061995800494046197	-0.05030903531708001	-0.13913054281163445	0.059245573230045825	NaN
9.225	-0.21406929026611926	0.3545265982757794	0.12040037579530295	-0.06453450549715888	-0.24162749282074736	-0.1369701551422815	0.051325535889624685	NaN
9.2375	-0.2228840808653038	0.37481111673026846	0.11646045767899572	-0.06515117923633598	-0.42421433913171913	-0.13567375599411843	0.041960795363802005	NaN
9.25	-0.21560324350482277	0.39456587044811176	0.11108939471366902	-0.053828269890413165	-0.3855240844600611	-0.14172772122248642	0.03275295327326316	0.00036509
9.2625	-0.2222975223254122	0.4152152682307035	0.1054336747846796	-0.05373392158691204	-0.5506404883766894	-0.1399302953429123	0.023632241555653015	NaN
9.275	-0.22770995475979994	0.4337146777042137	0.09776553140478811	-0.052102331671134865	-0.7059170573898704	-0.1388999361043918	0.013512199200488621	NaN
9.2875	-0.23188834713429274	0.44987195127779983	0.08820851094096471	-0.04911299996310741	-0.8506180035183671	-0.13854321098823025	0.0026125491041033427	NaN
9.3	-0.23686173115858797	0.46347862530293976	0.07689619259837367	-0.04494427721905847	-0.9842193263316257	-0.14073804897028497	-0.008859712620403727	0.000453798
9.3125	-0.23779529333324767	0.4743138725955629	0.06396951266802875	-0.03977756827321074	-1.1065155587960485	-0.1404789160026424	-0.020711948940973238	NaN
9.325	-0.23779255310512923	0.4821487156362651	0.04957458419441614	-0.03375317346196308	-1.216784498549686	-0.14076658571858247	-0.03276437912541975	NaN
9.3375	-0.2369162448361272	0.48675107529086953	0.03386140569102838	-0.02703489540790684	-1.3150261062547588	-0.1414999919029729	-0.044853198400686634	NaN
9.35	-0.23281932912284484	0.4878872634740255	0.01698066536270493	-0.019776986915404013	-1.4013570404170501	-0.1401717761057542	-0.05683053129406139	0.000178407
9.3625	-0.22972159983173185	0.4853253005800179	-0.000917898336696278	-0.012092234510435193	-1.4753968752880793	-0.14090872780631652	-0.0685627946719798	NaN
9.375	-0.2260851784004595	0.47884079569168664	-0.019685104044070874	-0.004136235959891021	-1.537851921736066	-0.14198064251029305	-0.07993300242834725	NaN
9.3875	0.03659691451725266	0.4687969889174328	-0.038803411022957215	0.011261002325439919	-1.4418089963846525	0.10030998000381469	-0.09007989412780092	NaN
9.4	0.10335915260516469	0.4586822189639081	-0.055776997455296955	0.029711619451993118	-1.2281575783709855	0.13751172722846283	-0.09685090040294032	0.000454669
9.4125	0.12575810162540701	0.44916490964775496	-0.06999147532378783	0.04554920732039275	-1.0009359557726265	0.13225756400519084	-0.10026703956929633	NaN
9.425	0.14656778437360882	0.44021623160668727	-0.0813636444956617	0.05842633068559014	-0.7716770341149397	0.12826865946199556	-0.10061134188387351	NaN
9.4375	0.1656777482504147	0.4318356853258216	-0.08986992790899126	0.06849193006263389	-0.5429462568277691	0.1254190235428248	-0.09817299210255193	NaN
9.45	0.19877049811508118	0.4240800990776918	-0.09552067500229433	0.07590830105131341	-0.31712935793975283	0.13935292367663493	-0.09324470595201989	0.000478244
9.4625	-0.06705260573172073	0.4170571369591597	-0.0983571024772036	0.07817493180861138	-0.1478632705645324	-0.1375386474709764	-0.08625812393280581	NaN
9.475	0.20323918276669253	0.408028480704373	-0.10029726372486769	0.0745947461881355	-0.08779939635740128	0.1332100051891419	-0.0793944465223401	NaN
9.4875	0.2153873601611553	0.3988146604539191	-0.10034795582644025	0.07760042824913435	0.1206782411569077	0.13151166337186176	-0.07100335106589006	NaN
9.5	0.23479683797010584	0.39078596548416067	-0.09783015459596371	0.07851453363535593	0.32030685795322716	0.1396263477211821	-0.061004425400579515	0.002389805
9.5125	0.2421612986399071	0.3841389060604192	-0.09285860978838534	0.07761292826172224	0.5112027675754827	0.13796582646425976	-0.04966717696759586	NaN
9.525	0.24804754607823332	0.37910129983974594	-0.08556259438185534	0.07499113453505034	0.6902674267712704	0.1371625053510769	-0.03725651520488756	NaN
9.5375	0.2525253618759997	0.3759148080714523	-0.0760905145904952	0.07085720096719182	0.8567138774112855	0.13711903928342106	-0.024023509002041553	NaN
9.55	0.23644048132266482	0.3735841693233045	-0.06540515723737982	0.055246423757980154	0.7993791835184291	0.13962634002172636	-0.011547028392306036	0.00199049
9.5625	0.2392036476039173	0.3707550919526982	-0.05469231159365917	0.05118148869023142	0.940968630950916	0.13909179010423825	0.000258129801751987	NaN
9.575	0.24086894717396576	0.37050898791107345	-0.042270328527170525	0.0460267230193035	1.0706014195287405	0.13917095033916774	0.012499487914934312	NaN
9.5875	0.2415089428602011	0.37308435680951424	-0.028288610367873473	0.0399568308429838	1.1880475517909248	0.1397736393240892	0.02498976865492008	NaN
9.6	-0.041114859813046765	0.3787251816001737	-0.012900170975792597	0.033139355395722804	1.2932303295369085	-0.14150219234468883	0.037557235952294855	0.000234984
9.6125	-0.06411512484487389	0.3855914472718797	0.0024046130788491615	0.013181211382814773	1.120067240806361	-0.13553983274961945	0.04804913111459962	NaN
9.625	-0.08579173056532904	0.3908117542460242	0.015510421042691937	-0.004068341610167676	0.938386813573151	-0.13051950326096523	0.0553668207521666	NaN
9.6375	0.17452966103263384	0.3951659995598984	0.02671944024857036	-0.010756275387648135	0.9110296368792496	0.137912395302561	0.06055922887038044	NaN
9.65	-0.12369318983698253	0.40140899712245975	0.037659441896880655	-0.02255405146828179	0.7702618382720028	-0.1411927539588449	0.06466169862715128	0.000439441
9.6625	-0.14158682488866509	0.40653350622451573	0.04629364710058246	-0.034724999867502535	0.5720327879035924	-0.13660752999214937	0.06599612560623225	NaN
9.675	-0.15797376731396548	0.41035582432298406	0.05245728862190881	-0.044383001821681374	0.37399425228041466	-0.13303846661086566	0.06482802094634404	NaN
9.6875	-0.17278851299711237	0.41285717518956194	0.0561548951411142	-0.05166818565914243	0.17831291005907715	-0.13039259866104197	0.06141595807570531	NaN
9.7	-0.19791748322137936	0.41397394178613245	0.05741937134852466	-0.05673581636855402	-0.01310336130107409	-0.14050029206516948	0.0560194992840953	0.000504172
9.7125	-0.2081965438659015	0.4136020811510162	0.05630840704333328	-0.05985548699544722	-0.2005834617891562	-0.13791071685741815	0.048890257750973345	NaN
9.725	-0.2170631282480105	0.4115964325126401	0.052897636878113344	-0.06105979583569235	-0.38005692069171315	-0.13624037253634907	0.0402833508378787	NaN
9.7375	-0.2245235155967785	0.4077919622279443	0.04728796528680982	-0.0605325621848047	-0.5503755867237063	-0.13537142290234105	0.030445363443908753	NaN
9.75	0.05942053017841423	0.40290076580267076	0.040174251838289134	-0.05113797812361785	-0.5589967664606755	0.1396263401579872	0.02057948822376759	0.00054547
9.7625	0.07540435034031262	0.3999568473156091	0.033747901951393336	-0.03705067618365979	-0.44589185664181263	0.1356414030693467	0.012675254687240706	NaN
9.775	-0.031074545921347497	0.399721388694935	0.028704148049467314	-0.027152942027934158	-0.3728025163162943	0.015464126955033967	0.006773071135976739	NaN
9.7875	-0.14177198802485538	0.4002044966232637	0.023924029722640388	-0.02476362308965556	-0.4280500647387425	-0.09474976156878522	0.0013635528839376354	NaN
9.8	-0.17849565813999552	0.3999119384253224	0.0185852540027883	-0.01777350721393383	-0.3946551447572404	-0.14020008339868517	-0.0038009740327953102	0.0001481
9.8125	0.09457942066335713	0.3991331440409359	0.013005078432228069	-0.016628326529127234	-0.4683595346009014	0.13556244299173126	-0.008975328029055374	NaN
9.825	0.10993328698684346	0.39870791433094266	0.007847266628431975	-0.00524354690240471	-0.3274008404946656	0.13220167759497078	-0.012654365711303675	NaN
9.8375	-0.11555308346037076	0.40005099406802097	0.004120390055221509	-0.0025584408705379823	-0.3204740059915548	-0.09632999427827192	-0.014960804790333676	NaN
9.85	0.06672439555025754	0.40007715365280083	-9.027975626891551e-5	-0.0014750534887505414	-0.34876614836391956	0.0863352887539319	-0.01759082928847706	0.000453687
9.8625	-0.14994288124720387	0.399987447924772	-0.0039516159351532226	0.003373509653695306	-0.29318598985244415	-0.13807071942857208	-0.019401010432295585	NaN
9.875	0.12191899598469084	0.39879716758684247	-0.008043631836275624	0.005106516987769786	-0.29827115510439317	0.1323225790623495	-0.021412006800143275	NaN
9.8875	0.13593172676830692	0.3985394511678633	-0.011015969214735648	0.0137412582480527	-0.14613086035018363	0.12978927325846376	-0.021729745280529403	NaN
9.9	-0.12693845822253608	0.3999744718164864	-0.012363192446630611	0.016914594430776454	-0.06849633087802226	-0.14029124344765537	-0.020659060518775006	0.000483583
9.9125	-0.1367801705175882	0.40048475423525975	-0.013782886385155136	0.010389059859777032	-0.18080080346155097	-0.13776758859736457	-0.020272837115675152	NaN
9.925	0.133969691534771	0.3982377387976349	-0.016464904241085786	0.010718032389025836	-0.1852063224735798	0.13288238791437132	-0.020842644684248197	NaN
9.9375	0.14688463999870427	0.3969364914254234	-0.0180257680206643	0.018019276901531146	-0.03375387873582702	0.13062056479143613	-0.019864488939089688	NaN
9.95	0.12133467507321508	0.39780747727407106	-0.01769417300488043	0.02351711958811958	0.11606807580306223	0.09178201554333626	-0.01717206477755218	0.000490918
9.9625	-0.10508852847898793	0.40054929397586697	-0.015721572882403858	0.02294785689672486	0.1743051243575901	-0.13710025184230748	-0.013419176765176602	NaN
9.975	-0.11751006863970363	0.40213963772066047	-0.014133389630661502	0.013890127006766614	0.054981517821884415	-0.13425923457320824	-0.010884470699170265	NaN
9.9875	-0.02851860501513834	0.4011742818048961	-0.013901179227946812	0.009278509431867293	-0.008633272139330687	-0.037348184295760437	-0.009750461642150704	NaN
10.0	0.07647724201309802	0.39983088230051267	-0.013663840219608727	0.013225837795773774	0.09037163273592556	0.05855207931505612	-0.008285521872876511	0.000505205
10.0125	-0.03988854432789947	0.4000431177747306	-0.012214677406265998	0.01309204562733379	0.1303621035188955	-0.059759419338215825	-0.005965583968300836	NaN
10.025	0.05734849869931667	0.3999629708115835	-0.010792248743653416	0.010485105444670231	0.1178785546352378	0.040733708413614074	-0.004041077791277232	NaN
10.0375	0.007383344479742235	0.40001189419899297	-0.00917733249933749	0.009229403416514396	0.13122408090062004	-0.008669711143604403	-0.002055820327280501	NaN
10.05	0.01640455473524911	0.3999977731648224	-0.007541779433886455	0.007497042053375423	0.13201523397643597	0.002042720515099017	-0.00028020926266359054	0.000509994
10.0625	0.009040002143284803	0.3999990210176441	-0.00588056459024666	0.005912493331084852	0.13272967858928866	-0.0037744344744430613	0.001343395765129594	NaN
10.075	0.009361083702249976	0.39999814738217604	-0.004246007903469469	0.004231445818233893	0.1279960594060843	-0.0015261572051003015	0.002765672095965381	NaN
10.0875	0.00575771867813635	0.3999985105347477	-0.0026723968882485056	0.0026735441801103103	0.12178949289350126	-0.003248879132436026	0.003984281431401091	NaN
10.1	0.0013434077577563952	0.39999852422033744	-0.0011920699194596625	0.0011971633228954402	0.11310333561330568	-0.005735129017030941	0.00498581902396527	0.000509553
10.1125	-0.0009297105720443346	0.3999990322627803	0.00016951986151221148	-0.00016935024712805838	0.10242778706734564	-0.0060866052524182505	0.005768735940142952	NaN
10.125	-0.0027834333968664664	0.39999908142915	0.0013911953092163704	-0.001394598860529712	0.09039216159121385	-0.006089226939079876	0.006336037027516069	NaN
10.1375	-0.004534563190170918	0.3999989759692162	0.0024579575853796443	-0.002458562223881145	0.07751649267674017	-0.006106858585480263	0.006696130490209607	NaN
10.15	-0.007359848723422874	0.39999908398085643	0.003360050595424486	-0.003355563625834479	0.06412594539736007	-0.007338834258251119	0.006861115307556829	0.000507549
10.1625	-0.008452424762784095	0.39999951747791107	0.004092473989131837	-0.004092576179761717	0.050367024634917976	-0.006978933864038112	0.006845973526470567	NaN
10.175	-0.009320714991432291	0.399999616538841	0.004654283738057015	-0.004655345099105348	0.03683969948308226	-0.006581034265447221	0.006669248670847178	NaN
10.1875	-0.00997722127904306	0.3999996701437568	0.00504925516551959	-0.005049303453472368	0.023817738045667183	-0.006166440203945385	0.00635133979996884	NaN
10.2	-0.010679730184182439	0.3999998025291059	0.005284673619209654	-0.005283512398182775	0.011531019281135032	-0.005995830788618686	0.00591387478555149	0.000501938
10.2125	-0.010747668632340631	0.39999997092103695	0.005370801178019901	-0.005370377903434514	0.00015864013973462777	-0.005385540016172318	0.00537905023107334	NaN
10.225	-0.01064433000700534	0.4000000831457135	0.005320399983344599	-0.005319759527026412	-0.010067777896385945	-0.004801046029366858	0.004769387668690648	NaN
10.2375	-0.010385263639250476	0.4000002223825128	0.005148318914659902	-0.005147931307717662	-0.019044287907674068	-0.004247029360333762	0.004106843568764813	NaN
10.25	-0.009466824079190087	0.40000033577369803	0.00487074473971565	-0.004872192836311489	-0.026703990902473697	-0.0032060237159499665	0.00341237466697626	0.000514612
10.2625	-0.008842618744051105	0.40000027182315717	0.004504697857438996	-0.004504044420826964	-0.032893195705559014	-0.0026281281465350727	0.0027058830555897377	NaN
10.275	-0.008132359486400486	0.4000003580961055	0.004067905930336628	-0.004066354820738594	-0.03770138769722084	-0.002105532505406409	0.0020053456266238548	NaN
10.2875	-0.007353924144754657	0.40000050894151307	0.0035777742575534882	-0.0035772215763506653	-0.041166813347793915	-0.001636028274318707	0.0013267691133379317	NaN
10.3	-0.005661847367927342	0.4000005741974046	0.003051199312627983	-0.0030539041275005176	-0.043351715692000144	-0.0003536540244428168	0.0006840103363378431	0.000560378
10.3125	-0.004781090357139403	0.4000003776655702	0.002504235327451744	-0.002503637718286336	-0.04416763908073609	1.926459334520951e-5	8.914011520609654e-5	NaN
10.325	-0.0038975381948730334	0.40000041951716564	0.001952242080094409	-0.0019505852986528894	-0.04388686228631947	0.00033516394266846876	-0.00044856317299924136	NaN
10.3375	-0.0030250348416799864	0.40000053004640035	0.0014087752144863572	-0.0014082895742958965	-0.042628876276307244	0.0005999562989838871	-0.0009220889954755659	NaN
10.35	-0.001362036664984029	0.400000542945105	0.0008858296244790133	-0.0008885011832897911	-0.04052105241617227	0.0016335592439467204	-0.0013266496821276261	0.000522857
10.3625	-0.0005924738545206217	0.40000032170168104	0.0003937238998038082	-0.00039335283993330186	-0.03754590962867941	0.0017532662861040097	-0.0016591568864345058	NaN
10.375	0.00012427236237609084	0.4000003210603222	-5.861848073143883e-5	5.981834657727087e-5	-0.034009375475420434	0.0018329415405206827	-0.0019189975392335879	NaN
10.3875	0.0007814058420159958	0.4000003699731136	-0.00046447897311821035	0.00046476625715770976	-0.030046377864331397	0.0018790512338035187	-0.0021073015804078258	NaN
10.4	0.0018969438717370364	0.40000034436005705	-0.0008188953393524193	0.0008170944123879529	-0.025786630372253115	0.0024207542387062455	-0.0022267635394044565	0.000575046
10.4125	0.0023489233007092337	0.4000001771642776	-0.0011185973015098104	0.001118701563006253	-0.021264856973152058	0.002335994300306888	-0.002281180410871899	NaN
10.425	0.0027283129686273863	0.40000014879625284	-0.0013617269934311084	0.0013622453239412072	-0.016711907129298584	0.0022350868154097057	-0.0022758295803428632	NaN
10.4375	0.0030351084099136953	0.4000001416687799	-0.0015481944054457372	0.0015482600384100129	-0.012229987776350175	0.0021228077358738913	-0.0022168327035171557	NaN
10.45	0.0034363880430823075	0.4000000988795387	-0.0016792363805568187	0.0016785798847631878	-0.00790914106750793	0.0021690834938295324	-0.002110946263120288	0.000518049
10.4625	0.0035360237702467016	0.40000002032842275	-0.001757254464403499	0.0017571502355620899	-0.0038073731204422523	0.001976856936947609	-0.001965286632812933	NaN
10.475	0.003573135199088829	0.39999998274848325	-0.00178562525251876	0.0017855309346786268	-3.284223918362142e-5	0.0017893120608477506	-0.0017873263104206648	NaN
10.4875	0.003552183431836305	0.39999994105037845	-0.0017686442457984692	0.001768543336164675	0.0033662239237654762	0.0016085964516358254	-0.001584523094998829	NaN
10.5	0.0033564938781204612	0.39999990056574464	-0.0017112299686880736	0.001711534277282166	0.006354466165894677	0.001314527360211772	-0.0013641567935465905	0.000518409
10.5125	0.0031928802451404647	0.3999999052367417	-0.0016187490490940624	0.0016185408945085136	0.008877004063308366	0.001112735139339916	-0.0011332646723809896	NaN
10.525	0.002993222738926821	0.3999998735412641	-0.0014969459077721426	0.0014964788636574798	0.010940686495604826	0.00092782817749789	-0.0008983880018977494	NaN
10.5375	0.0027635003395970153	0.3999998223677914	-0.0013516339150646383	0.0013514555972615257	0.012548088495547085	0.0007595441405670411	-0.0006654934261716185	NaN
10.55	0.002237596912745646	0.3999997962602343	-0.0011885889011304476	0.0011894280622106181	0.013711027663055191	0.000335195412056158	-0.0004398918832969344	0.000514191
10.5625	0.0019529315954576372	0.39999985414884265	-0.0010134214155416556	0.0010132110831497995	0.014394113996839295	0.00019122658447219424	-0.0002263328513225848	NaN
10.575	0.0016610793049873045	0.39999983639108894	-0.0008316071980613071	0.0008310435455420972	0.014677614280678845	6.679981684990714e-5	-2.8667298198320436e-5	NaN
10.5875	0.001367117151597696	0.39999979524767665	-0.0006481103591110355	0.0006479378140501131	0.014596677878541346	-3.9847912136567205e-5	0.00015001390997681368	NaN
10.6	0.0007912486184945892	0.39999978688468774	-0.0004674352093510823	0.0004683593195654849	0.014190377009063098	-0.0004150103055421769	0.00030738129026329774	0.000515744
10.6125	0.0005174566923743152	0.3999998613614202	-0.00029357011439570157	0.0002934251746858366	0.013447376325269338	-0.0004752320512255269	0.00044169806442888716	NaN
10.625	0.00025772869262880824	0.39999985840665553	-0.00013007452807565155	0.0001296264517212814	0.01247069861050908	-0.0005203740868389452	0.0005521050723198816	NaN
10.6375	1.4935898506642524e-5	0.3999998369275336	2.0222789335042627e-5	-2.033672115570296e-5	0.01130573701799605	-0.0005526257052734491	0.000638383678139487	NaN
10.65	-0.0004108168658982483	0.39999984288497425	0.00015508434538981085	-0.00015439799500265933	0.009997064606345642	-0.0007762662304255624	0.0007009041934828877	0.000530803
10.6625	-0.0005904760391091726	0.3999999046032205	0.00027285516374799744	-0.00027291107265005825	0.008552758397037334	-0.0007623084031050558	0.0007404618650214325	NaN
10.675	-0.0007465713521808923	0.39999991231716236	0.00037236622368495983	-0.000372595975052895	0.007058067520904003	-0.0007409948882150055	0.0007584369995289806	NaN
10.6875	-0.000878593638208318	0.3999999105873889	0.0004530910415036665	-0.00045313025005745407	0.00555069660158209	-0.0007140996114331326	0.0007565683309439416	NaN
10.7	-0.0010704110165902301	0.399999924064878	0.0005149929647243553	-0.0005146809516554933	0.004064673193163264	-0.0007670930709792266	0.000736883086215085	0.000612768
10.7125	-0.001131099101493888	0.39999995778867237	0.0005584765442606006	-0.00055845598025194	0.0026182715411478042	-0.0007087932413816337	0.0007015881578346866	NaN
10.725	-0.0011679017101691581	0.3999999714704602	0.0005843162912636078	-0.0005842968448655198	0.0012585916978329835	-0.0006490516335909535	0.0006530998576803895	NaN
10.7375	-0.0011894707790829787	0.3999999972875968	0.0005936734000311019	-0.0005936708419659485	4.0352264810342554e-6	-0.0005960097688940439	0.0005938914343469117	NaN
10.75	-0.001164532813805372	0.400000003798706	0.0005879473732326524	-0.0005879589664498087	-0.001125653369986098	-0.0005180398721162863	0.0005264232488905687	0.00046041
10.7625	-0.0011269879338049655	0.4000000114452341	0.0005687887449134587	-0.000568728264705529	-0.002114398226146361	-0.0004483109613398257	0.00045314116167619457	NaN
10.775	-0.0010758901291056376	0.40000002250996963	0.0005379932370127938	-0.0005378580879756996	-0.0029540957257769966	-0.00038441906338953407	0.0003763675216332239	NaN
10.7875	-0.0010123064011764282	0.40000004041602594	0.0004974558606448652	-0.0004973975021373669	-0.003642517237861941	-0.00032549800267024035	0.00029827322646758074	NaN
10.8	-0.0008464562716625145	0.40000003645912335	0.0004490946463394362	-0.0004494728525795492	-0.0041826577387984835	-0.0001794852166654441	0.00022082089619189878	0.000472653
10.8125	-0.0007754095395572617	0.4000000413686931	0.0003948591237259044	-0.0003946458851885075	-0.004550591596074901	-0.00014413289137285936	0.0001458802112697463	NaN
10.825	-0.000673337221460981	0.40000003890250246	0.00033661613845504835	-0.0003365718648845189	-0.0047869276672345895	-8.784511788026352e-5	7.488648574236135e-5	NaN
10.8375	0.009506956515014752	0.4000227273052382	0.00029070530449318294	8.403159287369028e-6	0.0008638163808937606	0.009453634903920908	3.881880286815655e-5	NaN
10.85	-0.023276567512648266	0.4001229075617418	0.0002933920604601561	-0.00025433106747326396	-0.004222811294037714	-0.02280265025788504	2.3484050065868925e-5	0.000412039
10.8625	0.13747281525202076	0.3999683763619493	0.00013213992731208961	0.00041941403960909195	0.005723854473514107	0.13675576077978893	-0.00010650999505698746	NaN
10.875	0.1482162749472331	0.40119748353487644	0.0008592565812384132	0.006547583502080341	0.1372482680343427	0.13453178150736694	0.0009553218171303932	NaN
10.8875	0.157939247535067	0.40500739915554496	0.003223322559339605	0.011120978540956814	0.2670515679897352	0.13293158745864395	0.003477840509148707	NaN
10.9	-0.10856804260876808	0.4111844768840317	0.0070319719635567315	0.012107973677922447	0.34968258928024337	-0.13885951092926319	0.007008007869397521	0.000257096
10.9125	0.15605187304400242	0.4173966067112675	0.010707993741517804	0.004866447753154509	0.2648517971283626	0.13741313184017306	0.009612117156529312	NaN
10.925	0.1642705255659503	0.4243439287169505	0.014627450950206173	0.008381017707325801	0.3864654900274437	0.13579330237719742	0.01274576241417445	NaN
10.9375	0.17154182336203916	0.4341049229307246	0.02005019249622658	0.01057662264636243	0.5044713569394218	0.1347326901548268	0.017001144866325958	NaN
10.95	0.18331969366815323	0.4467628733448753	0.026929356233222262	0.011560896561154107	0.6179317687470738	0.13962634513215127	0.022219373463685927	0.000816824
10.9625	-0.0944845041420536	0.4624204009158768	0.03520571246278971	0.008643485746733456	0.6721440403078505	-0.13807947998479528	0.028100388456762364	NaN
10.975	-0.11182970957904653	0.4780594227354314	0.042802338691734755	-0.004318149928576039	0.5093517574540982	-0.1339978510380836	0.03216271266940007	NaN
10.9875	-0.1278894443439086	0.49171775446050303	0.04834848579572376	-0.015045505344618165	0.3439356150089072	-0.1307285909797536	0.03384731896510509	NaN
11.0	-0.15610753928427212	0.5034337798524336	0.05181501578816675	-0.0236367264258778	0.17801277310131997	-0.14172747705966296	0.03336809135541662	0.00049761
11.0125	-0.16826541229040992	0.513202768361911	0.05320009467824572	-0.03033009319245875	0.011101157502789338	-0.1385125792880962	0.0309369564692779	NaN
11.025	-0.17913665135915724	0.5209725304696089	0.05252101473980798	-0.03509748469133699	-0.1522201157716343	-0.13612372064769526	0.026776118362487653	NaN
11.0375	-0.1887606275395197	0.5266671954270694	0.04982399786701094	-0.03808093780270461	-0.31052725541331627	-0.13453227245532262	0.02110544784010999	NaN
11.05	-0.20425934199187684	0.5301799472344298	0.04517409040786286	-0.039427248350709695	-0.46255885720846723	-0.14077903306632683	0.014140697489980154	0.000465389
11.0625	-0.21022560016714562	0.5313778272264387	0.03865287295883095	-0.039350582140843256	-0.6084561362601827	-0.13923529894077286	0.006088313358619937	NaN
11.075	-0.21505410012835774	0.530101715920199	0.0303532058535453	-0.03791757896159559	-0.745714614747871	-0.13835936119987285	-0.0028481533112880222	NaN
11.0875	-0.21883078150361943	0.5261809338622613	0.020383533876887572	-0.03528690635024739	-0.8736966035802365	-0.13811165176719972	-0.012475174645472195	NaN
11.1	0.05243521483236007	0.5194563591319542	0.008877851256904472	-0.03140111100425136	-0.9875016341321173	0.13518641081148153	-0.022582311661637718	0.000485047
11.1125	0.0761369313530867	0.5118090318976503	-0.002710251935298184	-0.01458535249173929	-0.8347785108715555	0.13413076641014687	-0.031049206102572405	NaN
11.125	0.09553402008042625	0.5060719368404232	-0.012342762090954721	3.860764875962194e-5	-0.6719551118991226	0.130437078250421	-0.036772153765911655	NaN
11.1375	0.11321582961904132	0.502168134956725	-0.019912924630951134	0.012362263188329187	-0.5043882551138478	0.12708175569663221	-0.03993548780121953	NaN
11.15	0.14467988778364435	0.5000384119908826	-0.025367264175199904	0.02245508720499824	-0.3346449917055713	0.13962634014733583	-0.04074901341823614	0.000500746
11.1625	0.08286179742960573	0.4996681083148282	-0.028683300819671496	0.02979759629705019	-0.1767989236372673	0.06225774516169344	-0.03946260412255413	NaN
11.175	-0.11502504597688393	0.500099422335752	-0.03049641433582094	0.028690415786683313	-0.15627230089604413	-0.13558930211697295	-0.03723330156900039	NaN
11.1875	0.15563333560367276	0.4987446707113947	-0.03251700707354908	0.030281199007688667	-0.0917618123403596	0.1301237508376828	-0.03529751141562833	NaN
11.2	0.1537114508073611	0.4986623952610524	-0.03283398295485862	0.03565484563762442	0.0731646096230592	0.1142520454693376	-0.031655180311563856	0.000527997
11.2125	-0.09338958178637138	0.5003363089276389	-0.03121860188475305	0.03560537797809253	0.1624588884932317	-0.13744282196611196	-0.026724292073795865	NaN
11.225	-0.10566612328199168	0.5007604419659294	-0.029713649203333952	0.025968953149382842	0.055868473510183245	-0.13454023705390405	-0.02291480993082616	NaN
11.2375	0.16292692738179498	0.49879577238941913	-0.029152066463697515	0.025763314620846606	0.10614404919377352	0.13164412220287214	-0.01996077326492032	NaN
11.25	0.1825085823386	0.49840447047067676	-0.027070371390868105	0.029572233102584375	0.2559617128525298	0.1396263401676841	-0.015579659466646082	0.000532527
11.2625	-0.08996442026308246	0.5002729120049614	-0.0231297887254711	0.029040678497573733	0.34820877236165526	-0.1371119549234623	-0.010005265608469913	NaN
11.275	-0.10408202785843754	0.501400402520068	-0.019385830959647764	0.018043480515579788	0.22484737485669623	-0.13381757186656554	-0.005751824023413728	NaN
11.2875	0.05813122129087994	0.5002355862881109	-0.016948085722345185	0.013752231484047698	0.19833960354213248	0.03406533042264136	-0.002909666490411123	NaN
11.3	-0.057618957122141094	0.4997495284083074	-0.01398897659701684	0.016551381023693697	0.31241100221171425	-0.09041571026084394	0.0005270870972133475	0.000498071
11.3125	0.041997941007002854	0.5000551473774099	-0.010516292107103592	0.009871097730015908	0.2469916066729991	0.01928327972999099	0.003631110101441376	NaN
11.325	0.01774781552062033	0.49997407291366475	-0.007367303386241624	0.007471858609703969	0.25202183891400604	-0.0028291787126119503	0.00630533525092836	NaN
11.3375	0.0021021223207661043	0.5000131441154548	-0.004284706826777859	0.004216512859347066	0.23424983936621155	-0.014295382185623965	0.00858914502600583	NaN
11.35	-0.0012323275189473678	0.49998950858058927	-0.0014446785402202466	0.0015243800590323112	0.21848530907769878	-0.014117943650020016	0.010419483503881888	0.000482372
11.3625	-0.003102047595063375	0.49999997401299345	0.0011671726521923702	-0.0011811357684222258	0.19475355503548633	-0.012048096688486441	0.011827663443695478	NaN
11.375	-0.006731487243414822	0.4999974668767387	0.003483438647581025	-0.0034878951642405274	0.1705477383432677	-0.012112074473024214	0.012811171527005828	NaN
11.3875	-0.010528077170238728	0.4999986132186731	0.005488207986335938	-0.005490919227957269	0.14455697217581825	-0.01255412049542401	0.013393367040235332	NaN
11.4	-0.01554104323446314	0.4999981112982412	0.0071615927638780065	-0.0071516685254519085	0.11792317611982264	-0.01452137986724201	0.01359813548666888	0.000560399
11.4125	-0.017482112653698395	0.49999918875154414	0.008498698835717546	-0.008498994423894459	0.09072183046832456	-0.013700653414156813	0.013458454489496202	NaN
11.425	-0.14594516694084086	0.49990330773115804	0.009438080159697102	-0.011974896496317349	0.015463517466264436	-0.13477437335276926	0.012820235451139805	NaN
11.4375	0.12305440468213016	0.49865386454228244	0.009315768996232762	-0.009790748687820818	0.03086435586703308	0.13124020686486526	0.011478000141885292	NaN
11.45	0.12287554052213534	0.4983289696382153	0.009494577330330187	-0.01358567610131386	-0.060867760362628434	0.13962634016230588	0.010258238534823506	0.000544779
11.4625	-0.1463113658996022	0.49790450999716424	0.009346043568993429	-0.008904169514938278	0.006859738451191876	-0.1377639027841259	0.009279168550270101	NaN
11.475	0.1230551401093865	0.49732071072922024	0.008861538742998562	-0.009280752438690677	-0.026978433280619087	0.13373877107866936	0.007805931419350168	NaN
11.4875	-0.14596974521167244	0.4976061996616508	0.008732030492038429	-0.010274064629245435	-0.06349807639456	-0.1323937806099099	0.006802836453009489	NaN
11.5	-0.14535642689074335	0.497300866726769	0.008048976312225297	-0.005159521896094532	0.009411138546249448	-0.1406862841990538	0.005673997469956169	0.000201641
11.5125	0.12425472641907381	0.4973828910182964	0.0074697890999442865	-0.008416788921014471	-0.07476752035086504	0.13655942639833327	0.004329497808500516	NaN
11.525	0.13577506366534658	0.49807900496282415	0.00716811917882394	-0.0010794742155717932	0.05255960620391495	0.1341214383583148	0.003952732688052477	NaN
11.5375	-0.1341924404256485	0.50078010158431	0.008052472841523578	-0.0032427460229279646	0.019602691430597414	-0.1319690343571116	0.004314359821133956	NaN
11.55	-0.09216861687477967	0.5015858631836277	0.007615967152659065	-0.009448271393172584	-0.1160814363599769	-0.07668411079088829	0.0031024862054938474	0.000557714
11.5625	-0.1606325685838176	0.5003483826594584	0.005785154007224303	-0.01194048265174555	-0.20374848990322555	-0.13809716445710432	0.0008022318703692216	NaN
11.575	0.110596597989464	0.49721891515318134	0.0027097978445374746	-0.010218514339111313	-0.228852763970518	0.13271545605504226	-0.002292103424610335	NaN
11.5875	0.12387841918860862	0.4953922904374078	0.0005105428623353486	-0.0014021107367364076	-0.09545224574500641	0.13024404670408535	-0.0038159453639906088	NaN
11.6	0.1473347607483759	0.4960474085593845	-9.453853348868232e-6	0.005693496685603535	0.03874853673640155	0.1396263401524795	-0.0035752433440135838	0.000597208
11.6125	-0.12303289526496722	0.4991899244731669	0.0011561897921275913	0.008430309554733395	0.11973267461000939	-0.1376893038994211	-0.001884923342719549	NaN
11.625	-0.13495726857601834	0.5017447181708572	0.002002132487183469	0.0006260037551180351	-0.011199410628185576	-0.13500090297847073	-0.0012382382027921798	NaN
11.6375	-0.14585127337971354	0.5016944221234395	0.0012110906195638414	-0.005529322435534833	-0.1418608564164162	-0.13294518641052508	-0.002225737715229252	NaN
11.65	0.1316442137694774	0.49998618868126204	-0.0005935438117717655	-0.0023145506474104064	-0.10899184123694228	0.1396263401612088	-0.003643670006875771	0.00057142
11.6625	-0.06698133055020568	0.49990061542480524	-0.001274223417656071	0.002915771937850785	-0.013983886516429065	-0.06916994038920216	-0.0036802244007489073	NaN
11.675	0.010990425712508842	0.5000341573396124	-0.001721499105262709	0.001375661195947966	-0.04482383032696783	0.011945603693563202	-0.0038260305871555406	NaN
11.6875	-0.1408664843181726	0.49962078138970345	-0.0024253985790181664	-0.002053103706422541	-0.1165417825801426	-0.13275320791758266	-0.0043178470746252536	NaN
11.7	0.14103258495019586	0.4981294732754466	-0.003716269790410337	0.003107948827350681	-0.032725076835381534	0.139626340118285	-0.004896919694351538	0.000590005
11.7125	0.024402623699989547	0.4988998904472651	-0.003437407104184133	0.008182813143608716	0.07940002730339953	0.012091009136604056	-0.0038422783176895424	NaN
11.725	-0.12832979900024577	0.5006281351008545	-0.002442422572407415	0.004578657680296892	0.03572602563093143	-0.1347662100133511	-0.002625634945805974	NaN
11.7375	-0.13968939686643636	0.5003855516017467	-0.0026395591694132765	-0.002216779511472412	-0.09363872059781572	-0.13260340388387754	-0.0029021372145415134	NaN
11.75	-0.13843426050592653	0.49876408927743826	-0.003651097039138591	0.002743851760371452	-0.011224672408500502	-0.14059442930105595	-0.003357467185369479	0.000201571
11.7625	0.13128319996458052	0.49735538547119035	-0.004442712377188716	-0.0007416595018013875	-0.0864723050642868	0.1365214193297248	-0.0039854931750462905	NaN
11.775	0.14292539319069394	0.4964002873583905	-0.0048493114694493095	0.006293967644535648	0.04898931583906886	0.13408398112252673	-0.0036158850453332173	NaN
11.7875	0.15351781109938037	0.49793586893174896	-0.0035664877455270764	0.011688355658765663	0.1833567484519777	0.13229490452111187	-0.0016648534100575495	NaN
11.8	-0.12998595992808795	0.5007438654151266	-0.0014155954866026115	0.005350925527075529	0.10420532443755744	-0.14075556232591646	0.0003456322088442763	0.000496988
11.8125	-0.06964299948195757	0.5011816732564215	-0.0007836517277978975	-0.001441633534299156	-0.015465868035219914	-0.06739714080982698	0.0005961660817071341	NaN
11.825	0.11819042553834214	0.49999301024282083	-0.0012090708899384762	-0.0005177007997193657	-0.0066355337367535044	0.11905317409237269	0.00015495828877684078	NaN
11.8375	-0.00012171219213917347	0.4999630422938282	-0.0008980751933085216	0.0014479297988384476	0.03657404461947766	-0.0034714923111904593	0.0005514513070263309	NaN
11.85	0.021014364807574952	0.500038134218316	-0.0005311733550711296	-1.2552773216062884e-5	0.01418621267824902	0.020289234521522065	0.0007880657329603426	0.000527397
11.8625	-0.008458311094686479	0.49999114877050543	-0.00026137782799003626	0.00045105323677388086	0.026579651979658152	-0.010291506234402583	0.001001967738114098	NaN
11.875	0.0017745408989063727	0.5000020683389329	2.1913094614213692e-5	-6.628909346528047e-5	0.019945501483573037	0.0008036639152258552	0.001156643174567273	NaN
11.8875	0.0003056848198860345	0.49999739064838167	0.00026714343108270915	-0.00025037128006380894	0.018721754386862747	-0.0004174751281670194	0.0012738271865456391	NaN
11.9	-0.0005598259215975972	0.5000012378719909	0.0004867395604610572	-0.0005024439893327087	0.015492833026606236	-0.0008630092496484128	0.0013493855281205163	0.000522137
11.9125	-0.0015971294087760428	0.49999951693415656	0.0006695557852165678	-0.0006648428885162321	0.013166749273698528	-0.0016169574824921344	0.0013846251821450848	NaN
11.925	-0.0016366748731961637	0.5000000021678869	0.0008195197664724059	-0.0008207903744980753	0.010291116549627046	-0.0013510225592786949	0.0013833714125443537	NaN
11.9375	-0.0017900348534269999	0.4999997840831962	0.00093460752960784	-0.0009341860410240315	0.007592680180242906	-0.0012506681817755995	0.0013492525575439771	NaN
11.95	-0.0020668589199657034	0.4999999534341266	0.0010162048231532213	-0.0010162557826927123	0.004943830534807882	-0.001307682325083001	0.0012865185185955432	0.000619631
11.9625	-0.0021475603427823613	0.4999999426541942	0.0010653657004142736	-0.0010652005581298985	0.0024533781898646587	-0.001209935450525425	0.0011993185658424998	NaN
11.975	-0.002170891409770675	0.49999998162435044	0.00108428575118801	-0.0010842488509496514	0.00014636239137279938	-0.0010942534031724094	0.0010922499950113643	NaN
11.9875	-0.0021578726635799643	0.4999999986811448	0.0010754836497014967	-0.0010754123053926107	-0.0019314780902101455	-0.000982023497496426	0.0009698248364611228	NaN
12.0	-0.002044508856767289	0.5000000279210746	0.0010419506908945963	-0.001042139796508789	-0.0037619597237204994	-0.0008067471546250342	0.0008364859982787349	0.000540952
12.0125	-0.0019471817455324156	0.5000000240083359	0.000986920643888874	-0.000986792959933446	-0.005310011799651811	-0.0006842681720170753	0.0006965123148858139	NaN
12.025	-0.0018274358027078807	0.5000000438420635	0.0009138794926107236	-0.0009135979720414274	-0.006579886519957661	-0.0005716837316286549	0.0005538975089504086	NaN
12.0375	-0.001688996392572855	0.5000000746841294	0.0008263543553097368	-0.0008262461167399957	-0.007572445215499134	-0.00046898312462690436	0.00041228577829270977	NaN
12.05	-0.0013712590474500809	0.5000000908221718	0.0007278571023530323	-0.000728364339721771	-0.008294582319035921	-0.00021157642713844202	0.0002749271729478074	0.000504834
12.0625	-0.0011988114953838174	0.5000000559271208	0.0006218025270287566	-0.0006216744358065354	-0.008724568313398906	-0.000123459507280539	0.00014473136800739522	NaN
12.075	-0.001021768749302139	0.5000000668609564	0.000511527713730344	-0.0005111851577778904	-0.008910748239610357	-4.722468306450991e-5	2.406425401252425e-5	NaN
12.0875	-0.0008432204194620173	0.5000000919877782	0.00040006236221992535	-0.000399957229879023	-0.00887427735321678	1.8199232784278283e-5	-8.516993209682763e-5	NaN
12.1	-0.0004928793076792236	0.5000000972190628	0.00029015941483713373	-0.00029072158496461545	-0.00863874484990403	0.00024705700948040145	-0.00018152980016347144	0.000495005
12.1125	-0.0003260487728740458	0.5000000519854225	0.00018426022169283344	-0.00018417145311895567	-0.00819706427023803	0.00028437002229728743	-0.00026393472698738995	NaN
12.125	-0.00016762248821830286	0.5000000538976891	8.454715834944941e-5	-8.427338758313177e-5	-0.0076118070873453965	0.00031246486790678955	-0.00033183873319174987	NaN
12.1375	-1.936533535850918e-5	0.5000000671283158	-7.240755875880284e-6	7.310589050325006e-6	-0.006910541380096242	0.0003326722273561704	-0.00038508685116225285	NaN
12.15	0.00024107145766822622	0.50000006360887	-8.972360235695126e-5	8.93037877994263e-5	-0.006120371720176634	0.00047002699931798493	-0.0004238841085024156	0.000490977
12.1625	0.0003512044189931234	0.5000000259236116	-0.00016187572816625344	0.0001619104545220637	-0.0052460698542812255	0.0004620895968936834	-0.000448695606556104	NaN
12.175	0.000447058382410855	0.5000000213066066	-0.0002229670091174543	0.00022310859297000317	-0.004339690154864668	0.0004496136774938146	-0.000460344988102605	NaN
12.1875	0.000528305333323789	0.5000000225100729	-0.00027265931582838685	0.00027268376254093357	-0.0034242543153224538	0.000433682795179623	-0.000459876331778561	NaN
12.2	0.0006469047262350094	0.5000000143589699	-0.0003109136118234255	0.000310720743220226	-0.002520566268459796	0.00046725342897469284	-0.0004485116992293615	0.000492831
12.2125	0.0006847805502356987	0.4999999936075204	-0.0003379606405377292	0.00033794881179638854	-0.0016396759572360105	0.00043209488821558263	-0.0004275844307919571	NaN
12.225	0.0007090523101719299	0.49999998616589447	-0.00035425680147333676	0.0003542665173556488	-0.0008101869655128672	0.00039691551502295014	-0.0003985567381370189	NaN
12.2375	0.0007204409964191506	0.4999999790814903	-0.000360492192489337	0.00036047903992631126	-4.4818507375234915e-5	0.0003622925188763515	-0.00036292911832949074	NaN
12.25	0.0007081312080129456	0.49999997047572314	-0.0003575215364257991	0.0003575391144284424	0.0006463764626241672	0.0003169805175280465	-0.00032220386780498794	0.000495917
12.2625	0.0006864792293817122	0.4999999674476881	-0.0003463280931612033	0.0003462894219535657	0.0012517320054483533	0.0002750997431448322	-0.00027786140565572235	NaN
12.275	0.0006559889217161267	0.49999996051371115	-0.00032800315879410086	0.0003279231114980985	0.0017671462347675251	0.00023617420601011692	-0.00023131911733080714	NaN
12.2875	0.0006178417327982582	0.4999999502324822	-0.0003036934324158582	0.00030365974463535757	0.0021907127074616934	0.0002002649273748926	-0.00018390078329411834	NaN
12.3	0.0005233966796662456	0.49999994406198167	-0.00027456955018766117	0.00027471986939504937	0.0025226389508258874	0.00011749958482825003	-0.00013681560674990088	0.000491538
12.3125	0.0004694962651596249	0.49999995364551786	-0.00024179700967804735	0.00024175298113121878	0.0027545604876158974	8.450613867237944e-5	-9.117034114154972e-5	NaN
12.325	0.00041269802542930837	0.4999999492481923	-0.00020653770963365673	0.00020642409291054926	0.0028997835165358097	5.548518965889696e-5	-4.7902594006591666e-5	NaN
12.3375	0.00035411071121314874	0.49999994013212296	-0.00016987415689855852	0.00016983767424388367	0.002964114484134809	3.0139083794255e-5	-7.799415777847465e-6	NaN
12.35	0.00023568430663536215	0.49999993752272887	-0.00013281271670222743	0.00013300252874850837	0.002954439165702643	-5.094905872968369e-5	2.8506812309902775e-5	0.000491659
12.3625	0.00017771165948112484	0.4999999523510491	-9.626838369800771e-5	9.623482198285673e-5	0.0028672205800221407	-6.761863266288324e-5	6.05065697250203e-5	NaN
12.375	0.00012166652086137864	0.4999999510181193	-6.108031974215119e-5	6.09807348135396e-5	0.002722979725594073	-8.090915968305277e-5	8.787549018560303e-5	NaN
12.3875	6.825760031296674e-5	0.49999994556414745	-2.7944917939943026e-5	2.7918189031101752e-5	0.002530747955219208	-9.125948238953384e-5	0.00011042936585421493	NaN
12.4	-2.830672789042213e-5	0.4999999461244805	2.5591608588366654e-6	-2.403694983591486e-6	0.0022996129731762066	-0.00014548290751199342	0.00012811587085055743	0.000497039
12.4125	-7.053770398120703e-5	0.4999999596891139	2.997227727489886e-5	-2.9988296371376694e-5	0.0020303346205180106	-0.0001461268078767669	0.00014097992229302793	NaN
12.425	-0.00010828187865379778	0.4999999607938824	5.393401124233537e-5	-5.3992734254401896e-5	0.0017416564876650033	-0.00014485528175797608	0.00014920328891342206	NaN
12.4375	-0.00014131865141255655	0.49999995947976267	7.422301015981092e-5	-7.423483599275244e-5	0.001441860320554526	-0.00014206055208863946	0.00015305653351639983	NaN
12.45	-0.00019283391129777542	0.4999999619455249	9.072558666727811e-5	-9.064208906894173e-5	0.0011385939136467778	-0.00016139870573846614	0.00015288522301496558	0.000489625
12.4625	-0.0002113008469117032	0.49999997036995725	0.00010342743572202253	-0.00010342683472840777	0.0008351999880188345	-0.00015130441156027482	0.0001490844340734374	NaN
12.475	-0.00022502425640258427	0.49999997272602403	0.0001123973207691316	-0.00011241052864484966	0.0005432988731061325	-0.0001408652691592535	0.00014211086704131822	NaN
12.4875	-0.0002341744575422075	0.4999999745505207	0.00011779645711753199	-0.00011779473005337325	0.00026804842909420917	-0.00013031824580173312	0.00013244804417719003	NaN
12.5	-0.00023971233603250848	0.49999997748532465	0.00011985290226443545	-0.00011984323697888305	1.3720241902629774e-5	-0.00012058255163256218	0.00012059327686956014	0.000493322
12.5125	-0.00023669216467684826	0.4999999798546156	0.00011884961277918566	-0.00011883827839545388	-0.00021570725592327765	-0.00010663710897338395	0.0001070462817383147	NaN
12.525	-0.00023026677605504252	0.49999998228461684	0.00011511560636539416	-0.00011509470105244001	-0.0004169876950819557	-9.348871485834081e-5	9.22993737212931e-5	NaN
12.5375	-0.00022080932599145313	0.49999998559245973	0.00010901233967222362	-0.0001090022530339299	-0.0005886552253529975	-8.119700123916735e-5	7.682243404796604e-5	NaN
12.55	-0.00019436699812337257	0.49999998790315453	0.00010092004242358123	-0.00010096197760731899	-0.0007300145458874087	-5.544426412990833e-5	6.105451576547398e-5	0.000501007
12.5625	-0.0001781829526634714	0.49999998553967956	9.122716288561122e-5	-9.121237449659299e-5	-0.0008379333503016221	-4.339804395119405e-5	4.540535134677098e-5	NaN
12.575	-0.0001605552185673397	0.4999999872462486	8.032925168610687e-5	-8.02925656582387e-5	-0.0009157008412243882	-3.264620916543283e-5	3.0234253004638814e-5	NaN
12.5875	-0.00014187172191423226	0.4999999904781639	6.86045460123382e-5	-6.859216925227713e-5	-0.0009647436257984778	-2.311288412043427e-5	1.585285104196035e-5	NaN
12.6	-0.00010280983160998285	0.49999999164450915	5.641249611283721e-5	-5.6475024999898883e-5	-0.0009869379858388314	4.985968653535279e-6	2.522415107376106e-6	0.000498412
12.6125	-8.311500535350916e-5	0.4999999869210962	4.4087476727674636e-5	-4.407511641188698e-5	-0.000980702927603878	1.1956663293779485e-5	-9.53664363045835e-6	NaN
12.625	-6.372446709533218e-5	0.49999998760996595	3.194310101302541e-5	-3.190769779395881e-5	-0.000952578459873623	1.7717310612055018e-5	-2.0166591345799242e-5	NaN
12.6375	-4.4912604773514226e-5	0.49999998976517124	2.0248467212450894e-5	-2.0238517351376174e-5	-0.0009054391489017807	2.240874832075455e-5	-2.9258822788587835e-5	NaN
12.65	-9.966167416951527e-6	0.49999998980878263	9.235167305389187e-6	-9.29136647762556e-6	-0.0008422554607399498	4.312248301915142e-5	-3.675193204282502e-5	0.000813367
12.6625	5.779092422267283e-6	0.4999999850348533	-9.041996329856127e-7	9.110370206686062e-7	-0.0007629683677949111	4.4542410526934056e-5	-4.2619974460123744e-5	NaN
12.675	2.0167799353034897e-5	0.49999998483593383	-1.0009514883813545e-5	1.0032827053566937e-5	-0.0006741768140627036	4.5192166630728554e-5	-4.688782622232806e-5	NaN
12.6875	3.308736906336887e-5	0.4999999855986964	-1.7968911363903088e-5	1.7974104888418735e-5	-0.0005787938337382847	4.521054352934094e-5	-4.9614834466111624e-5	NaN
12.7	5.422599249070722e-5	0.499999984890483	-2.4708416388650378e-5	2.4674232607298123e-5	-0.0004795653576838197	5.4489158482967716e-5	-5.089047216068026e-5	0.000494685
12.7125	6.237283046791714e-5	0.49999998160006176	-3.0189809704444242e-5	3.019084460113269e-5	-0.0003774514951242832	5.1809463613247176e-5	-5.082485966792684e-5	NaN
12.725	6.890245205033817e-5	0.49999998088079944	-3.440473487587504e-5	3.4412693190941166e-5	-0.0002769933949422073	4.8893415396391785e-5	-4.9554998781115166e-5	NaN
12.7375	7.384439494076551e-5	0.4999999804859787	-3.738021333977967e-5	3.7380630520209867e-5	-0.00018020388377812366	4.5834366377018075e-5	-4.723177616674729e-5	NaN
12.75	7.919129153026662e-5	0.49999997950859815	-3.916937672168097e-5	3.91605240218613e-5	-8.880890390921699e-5	4.464883051168461e-5	-4.4015410768898494e-5	0.000493723
12.7625	7.975540134722386e-5	0.49999997823867287	-3.9847620315839934e-5	3.984451246048006e-5	-4.133405923493111e-6	4.0125825994765444e-5	-4.007047198429768e-5	NaN
12.775	7.904476325776213e-5	0.49999997740590585	-3.950899543761884e-5	3.9504333299206065e-5	7.207679953348794e-5	3.579243638281469e-5	-3.556413492470872e-5	NaN
12.7875	7.717294653965262e-5	0.49999997637564697	-3.826322958205216e-5	3.826037474439801e-5	0.0001390400791421042	3.1682487679865186e-5	-3.065951708462965e-5	NaN
12.8	7.044124463035513e-5	0.4999999755318644	-3.623011931192812e-5	3.62407292180404e-5	0.00019624927043018214	2.3995553349945254e-5	-2.551243576785711e-5	0.000494875
12.8125	6.584203046287049e-5	0.4999999759934691	-3.3535785407525424e-5	3.3530941922607375e-5	0.0002425605601406373	1.9697939412949975e-5	-2.0270964634919205e-5	NaN
12.825	6.059816834999307e-5	0.49999997535067214	-3.0311710667529244e-5	3.0300234342991174e-5	0.0002786201613178396	1.5809685618474237e-5	-1.5068998857615943e-5	NaN
12.8375	5.4842379799882605e-5	0.4999999742300628	-2.6687123774970634e-5	2.6683025253528552e-5	0.00030470403050085124	1.2314744960309787e-5	-1.0025871586148686e-5	NaN
12.85	4.231016603082218e-5	0.4999999737421697	-2.278757968764302e-5	2.280761145549025e-5	0.00032126723448436045	2.7966583821451805e-6	-5.24500263701188e-6	0.000495917
12.8625	3.5778320135467e-5	0.4999999751952482	-1.873247138132618e-5	1.872802588354798e-5	0.0003276484188501715	1.2576471710102005e-8	-8.165789864052745e-7	NaN
12.875	2.9220798365808062e-5	0.4999999748815391	-1.4636112193499801e-5	1.4623803039173302e-5	0.00032586075931041676	-2.3477641575069146e-6	3.189918469796147e-6	NaN
12.8875	2.2740744253038023e-5	0.4999999740575684	-1.0599491970692943e-5	1.0595878110258258e-5	0.0003167876893341664	-4.32809370259689e-6	6.721848906676173e-6	NaN
12.9	1.037744960743959e-5	0.4999999739586075	-6.712060911153014e-6	6.731921398232643e-6	0.0003013721677779975	-1.2025824515248922e-5	9.743090440297886e-6	0.000495466
12.9125	4.650506686753476e-6	0.49999997560172493	-3.050857800244388e-6	3.0480862658444674e-6	0.00027948007597450596	-1.2930543529765304e-5	1.2230157887428522e-5	NaN
12.925	-6.871063511122805e-7	0.4999999756039919	3.1740764280808913e-7	-3.263535052609998e-7	0.0002533834889651817	-1.353669427204073e-5	1.4177984235357598e-5	NaN
12.9375	-5.58445687743882e-6	0.49999997523678225	3.342392083003183e-6	-3.3445392257815457e-6	0.00022408445958142583	-1.389230954989142e-5	1.559448968289949e-5	NaN
12.95	-1.3908811895429575e-5	0.49999997542490604	5.986795848096612e-6	-5.973357768943857e-6	0.00019254705137161855	-1.7947900797809882e-5	1.649926324392567e-5	0.00049235
12.9625	-1.7287202921553146e-5	0.4999999766709045	8.225895210933156e-6	-8.22668591714556e-6	0.00015902630675971758	-1.73298849559129e-5	1.692012402001012e-5	NaN
12.975	-2.0127175072867596e-5	0.4999999768801416	1.004546432337928e-5	-1.0049357338496088e-5	0.00012524261928613883	-1.6590433937250728e-5	1.6895953859471677e-5	NaN
12.9875	-2.2428295453872477e-5	0.49999997692982456	1.144444408309163e-5	-1.1444944995145716e-5	9.195765039910759e-5	-1.5765148279480358e-5	1.6471963216963596e-5	NaN
13.0	-2.545315996286343e-5	0.4999999772468798	1.2431663567557274e-5	-1.2426716290565216e-5	5.984304571629943e-5	-1.613828204954578e-5	1.5698136123056252e-5	0.000564136
13.0125	-2.6214515786221154e-5	0.49999997783599065	1.3024640475518816e-5	-1.3023877977640792e-5	2.9328612911086475e-5	-1.471572567995686e-5	1.4627175483446853e-5	NaN
13.025	-2.6510516725721455e-5	0.499999978114792	1.3248166090902981e-5	-1.3247501046360957e-5	1.2255456013592505e-6	-1.3326744050631179e-5	1.3314497539235263e-5	NaN
13.0375	-2.637406074949543e-5	0.49999997842271277	1.3133912160630717e-5	-1.3133171866763483e-5	-2.4104488771130945e-5	-1.1987455466633138e-5	1.1815459813941657e-5	NaN
13.05	-2.49545658088172e-5	0.4999999787237834	1.2718222974407202e-5	-1.272042846090772e-5	-4.639543669921807e-5	-9.821574639550141e-6	1.0184144588017131e-5	0.000495426
13.0625	-2.3753864728668022e-5	0.49999997869395935	1.2040815879765674e-5	-1.20392747165414e-5	-6.523917086207475e-5	-8.322153127298736e-6	8.472866709414647e-6	NaN
13.075	-2.2283680038031227e-5	0.49999997892990794	1.1144251619974155e-5	-1.1140801867536003e-5	-8.067983403648367e-5	-6.9475268005980745e-6	6.730304273541563e-6	NaN
13.0875	-2.0588366240397784e-5	0.4999999793097388	1.0071653474554014e-5	-1.0070332537726557e-5	-9.273357788630517e-5	-5.695887652583356e-6	5.000896946608542e-6	NaN
13.1	-1.6698592396168237e-5	0.4999999795046502	8.865904543531554e-6	-8.872110818448641e-6	-0.00010148547039250818	-2.5492371173091695e-6	3.324238436991528e-6	0.00049205
13.1125	-1.4589709341911617e-5	0.4999999790774777	7.568695437479168e-6	-7.567132098618036e-6	-0.00010667129975978429	-1.475669655784797e-6	1.735767711749829e-6	NaN
13.125	-1.2425705142670903e-5	0.49999997921029665	6.220744845414341e-6	-6.216560725544688e-6	-0.00010888339407586968	-5.472079251809909e-7	2.642685160638128e-7	NaN
13.1375	-1.0244372833564427e-5	0.4999999795167186	4.8590025184387305e-6	-4.857719597590128e-6	-0.00010838111271806637	2.491646253651525e-7	-1.0671145643308335e-6	NaN
13.15	-5.966702622466291e-6	0.4999999795799274	3.5170252191150826e-6	-3.5238894195016914e-6	-0.00010545328799194757	3.040757772616674e-6	-2.2408903240581086e-6	0.000488643
13.1625	-3.930882142067523e-6	0.49999997902729487	2.224555163209657e-6	-2.2234739333579097e-6	-0.00010001424533067886	3.4933325484856887e-6	-3.2439714780525345e-6	NaN
13.175	-1.9983527341101135e-6	0.4999999790501295	1.008163636793874e-6	-1.0048261452434953e-6	-9.282844618001494e-5	3.8335526124941595e-6	-4.069795579263988e-6	NaN
13.1875	-1.9058738146780567e-7	0.4999999792109476	-1.1099665659640402e-7	1.1184699618388576e-7	-8.423270922013709e-5	4.077666501795438e-6	-4.7165684335513795e-6	NaN
13.2	2.982998573255136e-6	0.4999999791675067	-1.1161603557804819e-6	1.1110445095700257e-6	-7.455803621762852e-5	5.748971947001794e-6	-5.1868838228003845e-6	0.000488393
13.2125	4.324000116192473e-6	0.499999978707985	-1.994888206218934e-6	1.995309033224215e-6	-6.386332394506058e-5	5.649583928111408e-6	-5.486504075554193e-6	NaN
13.225	5.490403025780271e-6	0.49999997865127277	-2.738349856181518e-6	2.7400705158403538e-6	-5.278330157706285e-5	5.495064191947186e-6	-5.625557668719789e-6	NaN
13.2375	6.4782837990889415e-6	0.49999997866529255	-3.342496319564492e-6	3.342792165804571e-6	-4.159869171153823e-5	5.2986236022843585e-6	-5.6168539793686605e-6	NaN
13.25	7.917887157301683e-6	0.4999999785655528	-3.8069256460773087e-6	3.8045843294709124e-6	-3.056305229077533e-5	5.7025815469510876e-6	-5.47536452136663e-6	0.000489715
13.2625	8.3761404188699e-6	0.49999997831322607	-4.1345238036513125e-6	4.13437685018547e-6	-1.9811594419423274e-5	5.2719664784944405e-6	-5.217410678447276e-6	NaN
13.275	8.668396180544638e-6	0.4999999782222456	-4.330926966171368e-6	4.33103822146402e-6	-9.69211653551067e-6	4.8413480189271725e-6	-4.86087392540527e-6	NaN
13.2875	8.803512482667438e-6	0.4999999781353214	-4.404614757055186e-6	4.404452144915656e-6	-3.592818301532012e-7	4.417742992919748e-6	-4.424092884964031e-6	NaN
13.3	8.646002258124866e-6	0.4999999780302646	-4.3660685451351875e-6	4.366294769951424e-6	8.06481248683947e-6	3.86033723885779e-6	-3.9254183540042e-6	0.000491288
13.3125	8.378437483684763e-6	0.49999997799429247	-4.2273306234105585e-6	4.226857158515177e-6	1.5437751842725726e-5	3.3488172293478482e-6	-3.382926724446171e-6	NaN
13.325	8.003267373669906e-6	0.49999997790969297	-4.001755311359081e-6	4.000773363393743e-6	2.1710834418425913e-5	2.873530620518015e-6	-2.81391441518646e-6	NaN
13.3375	7.534937003170223e-6	0.49999997778403477	-3.703363207899512e-6	3.7029509152709577e-6	2.6861393167787226e-5	2.4351936431743295e-6	-2.234528088765256e-6	NaN
13.35	6.3776913393195076e-6	0.49999997770886057	-3.346459243291665e-6	3.3483012324763684e-6	3.089253077624852e-5	1.4229785064782157e-6	-1.6595095500414492e-6	0.000526064
13.3625	5.718056155090063e-6	0.4999999778265261	-2.945278208168902e-6	2.9447405503984276e-6	3.370234390973313e-5	1.0207937213855127e-6	-1.1023457499996832e-6	NaN
13.375	5.023383524777396e-6	0.4999999777729985	-2.514004768158755e-6	2.5126162339927406e-6	3.545419905696335e-5	6.67148939822561e-7	-5.744533522120775e-7	NaN
13.3875	4.307201554029975e-6	0.4999999776618034	-2.06584713935248e-6	2.0654017208256026e-6	3.6219391157753066e-5	3.5839149300121315e-7	-8.540833753510176e-8	NaN
13.4	2.8604986259668267e-6	0.4999999776301541	-1.6130786854375628e-6	1.615397497590068e-6	3.608233069648927e-5	-6.311800678406834e-7	3.5710324715134484e-7	0.000490437
13.4125	2.1527277280760123e-6	0.49999997781142214	-1.1668528202777834e-6	1.166443787889184e-6	3.500011769489923e-5	-8.337221799479318e-7	7.468959794319736e-7	NaN
13.425	1.4687497383513366e-6	0.4999999777953243	-7.373934209786719e-7	7.361787862839244e-7	3.322360762154867e-5	-9.95056644253119e-7	1.0800450970274026e-6	NaN
13.4375	8.171920729209565e-7	0.4999999777289631	-3.3317837996051357e-7	3.3285270069959794e-7	3.086320549021976e-5	-1.1205473132700694e-6	1.3543358660990823e-6	NaN
13.45	-3.60142019445129e-7	0.4999999777359778	3.875361947688263e-8	-3.6858097453624425e-8	2.8029947245368724e-5	-1.7808411787506783e-6	1.569161880200448e-6	0.000596487
13.4625	-8.746883801557383e-7	0.4999999779014614	3.728180637001456e-7	-3.73012598664715e-7	2.4733345300135553e-5	-1.7878097370980721e-6	1.725102141738792e-6	NaN
13.475	-1.3343319464440737e-6	0.4999999779150802	6.646426898485799e-7	-6.653571232193661e-7	2.1202062678000883e-5	-1.7714820824807536e-6	1.8244032162834143e-6	NaN
13.4875	-1.7364075824823217e-6	0.49999997789927153	9.115523206302646e-7	-9.11695824307303e-7	1.753713487797925e-5	-1.7366427718299397e-6	1.8703925309701688e-6	NaN
13.5	-2.362638790348678e-6	0.49999997792947165	1.1121852525583965e-6	-1.1111701786681297e-6	1.3831821673309569e-5	-1.970723338692646e-6	1.8673097634757194e-6	0.000504113
13.5125	-2.58670404944745e-6	0.4999999780320046	1.2663916323894365e-6	-1.266383374085787e-6	1.0127063827686243e-5	-1.8469279944013479e-6	1.8199961966659683e-6	NaN
13.525	-2.752861269087616e-6	0.49999997806082946	1.3750345445799458e-6	-1.3751932157884172e-6	6.564289463215941e-6	-1.7190111053864278e-6	1.7340410397775552e-6	NaN
13.5375	-2.8632108224785394e-6	0.49999997808327146	1.4401028406266493e-6	-1.4400810097227305e-6	3.2062757155772087e-6	-1.5898561499658237e-6	1.6153574155076178e-6	NaN
13.55	-2.9282456113302596e-6	0.4999999781191161	1.4643989002972886e-6	-1.4642850379486546e-6	1.0496894250946527e-7	-1.469418958392097e-6	1.470023340139172e-6	0.000503361
13.5625	-2.890191458620923e-6	0.4999999781476966	1.4513926647585483e-6	-1.451253734712314e-6	-2.6910396254573713e-6	-1.2990036633848257e-6	1.3041435685206443e-6	NaN
13.575	-2.8106516194451548e-6	0.4999999781773583	1.4051141861896355e-6	-1.4048571461005838e-6	-5.142593796424176e-6	-1.1383795959305137e-6	1.1237286852293955e-6	NaN
13.5875	-2.6941917394443964e-6	0.49999997821781234	1.3299860945742366e-6	-1.3298625250041076e-6	-7.23200826025874e-6	-9.882647849068344e-7	9.345127401099631e-7	NaN
13.6	-2.3696919269350935e-6	0.4999999782459792	1.2306574710654391e-6	-1.2311721478915768e-6	-8.950995647726756e-6	-6.730680053617255e-7	7.418510524825142e-7	0.000504924
13.6125	-2.1714376233960636e-6	0.49999997821687053	1.1118751097976786e-6	-1.1116944285515031e-6	-1.0261373794632774e-5	-5.26151757523656e-7	5.507393277782449e-7	NaN
13.625	-1.9556723790932016e-6	0.4999999782376588	9.784703236169016e-7	-9.780217013683482e-7	-1.1203649796942705e-5	-3.9506088828383273e-7	3.655555124688137e-7	NaN
13.6375	-1.7271314960633662e-6	0.49999997827709936	8.350603545304088e-7	-8.349091715769354e-7	-1.1795395781964225e-5	-2.78861743824291e-7	1.9009420216289113e-7	NaN
13.65	-1.2496878966583483e-6	0.4999999782912708	6.860310675761297e-7	-6.867953638373327e-7	-1.2059654229219887e-5	6.420948709841862e-8	2.7534265973312267e-8	0.000499204
13.6625	-1.0091213852281038e-6	0.4999999782334914	5.35460436552111e-7	-5.353097164815459e-7	-1.197721562909229e-5	1.490035439662412e-7	-1.1944473790883252e-7	NaN
13.675	-7.723658071216848e-7	0.49999997824184245	3.8717149659342013e-7	-3.8673947832625183e-7	-1.1628080024639379e-5	2.1903383248581485e-7	-2.4892889635403416e-7	NaN
13.6875	-5.427636311521058e-7	0.4999999782680865	2.4444247607814326e-7	-2.4432117507208333e-7	-1.1047411400019492e-5	2.760229367209911e-7	-3.596039814623155e-7	NaN
13.7	-1.164778799100063e-7	0.4999999782685563	1.1009280699503716e-7	-1.1077835501597771e-7	-1.0271524446840199e-5	5.284197463416618e-7	-4.507316480779531e-7	0.000496799
13.7125	7.547053915696534e-8	0.4999999782102886	-1.3534752237916698e-8	1.3617894275676854e-8	-9.299783318348538e-6	5.454413774354125e-7	-5.220060490120636e-7	NaN
13.725	2.508039877924983e-7	0.49999997820781156	-1.2449451056227315e-7	1.2477835935003098e-7	-8.212730071515035e-6	5.530875921612492e-7	-5.737409365928528e-7	NaN
13.7375	4.0815753470984577e-7	0.49999997821704356	-2.2142988623452558e-7	2.2149300887899644e-7	-7.045919842437395e-6	5.530523576375939e-7	-6.06669960265574e-7	NaN
13.75	6.653832642913862e-7	0.4999999782083584	-3.034468125126511e-7	3.030308278475354e-7	-5.8328537761512595e-6	6.656608328037164e-7	-6.218935009438042e-7	0.000715341
13.7625	7.643916585652599e-7	0.49999997816828173	-3.7008739441016276e-7	3.700997030473079e-7	-4.585306294805692e-6	6.32727882847848e-7	-6.20763113830019e-7	NaN
13.775	8.43647919548268e-7	0.4999999781594742	-4.212580730938333e-7	4.2135435000976296e-7	-3.358587019453332e-6	5.969400945500784e-7	-6.049571070732118e-7	NaN
13.7875	9.035201331292966e-7	0.4999999781545914	-4.572963546104466e-7	4.573011805402699e-7	-2.1772120721930344e-6	5.594339803430646e-7	-5.763221071534891e-7	NaN
13.8	9.679007540126522e-7	0.4999999781426477	-4.788577605819871e-7	4.787511230510995e-7	-1.0621895395390298e-6	5.443834870175822e-7	-5.368174845458998e-7	0.000669355
13.8125	9.743645018925548e-7	0.49999997812726066	-4.868687865299472e-7	4.86830625231239e-7	-2.9710527104850263e-8	4.890788240707681e-7	-4.884548007129708e-7	NaN
13.825	9.652890276642888e-7	0.49999997811709074	-4.824829985249662e-7	4.824253973438248e-7	8.990730518522489e-7	4.36111831624147e-7	-4.332760705092352e-7	NaN
13.8375	9.420654364494599e-7	0.4999999781044812	-4.670441933584306e-7	4.6700916852177446e-7	1.7146898406400688e-6	3.8589239621440175e-7	-3.73272790566784e-7	NaN
13.85	8.592353674590774e-7	0.4999999780941904	-4.4201816719089317e-7	4.4214874096348273e-7	2.4110177864400842e-6	2.917137016007103e-7	-3.103464353047581e-7	0.000724338
13.8625	8.028161225023224e-7	0.4999999780999205	-4.089470169209654e-7	4.088878063037387e-7	2.974106850888456e-6	2.3927475995238405e-7	-2.4630329845516975e-7	NaN
13.875	7.385639863917238e-7	0.4999999780920858	-3.6943754332931406e-7	3.692970988129377e-7	3.4119768945447777e-6	1.9184408906245763e-7	-1.827756952444899e-7	NaN
13.8875	6.680999664367871e-7	0.499999978078404	-3.250680401225038e-7	3.250179490610496e-7	3.728054595229822e-6	1.4922317842378678e-7	-1.2121763118848599e-7	NaN
13.9	5.148245822122791e-7	0.49999997807246904	-2.773712006965859e-7	2.7761620786146546e-7	3.927947446445785e-6	3.295510713563288e-8	-6.288841412242926e-8	0.000765126
13.9125	4.349973847688983e-7	0.4999999780902586	-2.278038188389958e-7	2.2774958452479423e-7	4.003610520869832e-6	-9.399468411272448e-10	-8.885542717243436e-9	NaN
13.925	3.548910804924637e-7	0.4999999780864483	-1.7776011237540104e-7	1.776098353188177e-7	3.979690169706912e-6	-2.96626436511134e-8	3.9946560625160157e-8	NaN
13.9375	2.7576315028522534e-7	0.4999999780764082	-1.2847107417095106e-7	1.284269947438222e-7	3.867002268758425e-6	-5.374796243403496e-8	8.296912928163835e-8	NaN
13.95	1.2488097132839236e-7	0.49999997807522206	-8.102642031500377e-8	8.126880362782013e-8	3.6770825300253524e-6	-1.4759612386074608e-7	1.1974504134689912e-7	0.000579986
13.9625	5.502940622262274e-8	0.49999997809528657	-3.636404135937261e-8	3.633030885291253e-8	3.4083233927337336e-6	-1.5853371905244396e-7	1.499913699498649e-7	NaN
13.975	-1.0047290186022274e-8	0.49999997809533175	4.7045279303623375e-9	-4.813523796957489e-9	3.0884693990068743e-6	-1.6583417513742226e-7	1.736498509426666e-7	NaN
13.9875	-6.973057649956591e-8	0.49999997809087543	4.156767050949741e-8	-4.159379413763266e-8	2.72975705375737e-6	-1.7008414915731653e-7	1.9082051307636885e-7	NaN
14.0	-1.711033154341466e-7	0.49999997809318747	7.377304807583521e-8	-7.360939615565979e-8	2.343953682997892e-6	-2.193795107943772e-7	2.017455308262112e-7	0.000588773
14.0125	-2.1220551195412347e-7	0.49999997810837266	1.010218183503771e-7	-1.0103135865589703e-7	1.9341936966127572e-6	-2.1175222552208983e-7	2.067672807373944e-7	NaN
14.025	-2.467279908942013e-7	0.49999997811093766	1.2314327292767447e-7	-1.2319050583388023e-7	1.5214434749166992e-6	-2.0265254575598945e-7	2.0636274912932644e-7	NaN
14.0375	-2.746685716131907e-7	0.4999999781115673	1.4012722360969882e-7	-1.4013324589813925e-7	1.1149856065945606e-6	-1.9251457725796862e-7	2.0108579239197523e-7	NaN
14.05	-3.1129203374809716e-7	0.49999997811544394	1.5208398953520424e-7	-1.5202408059125466e-7	7.230011556144863e-7	-1.968640132487958e-7	1.9154814376484656e-7	0.000519592
14.0625	-3.2043886701512483e-7	0.4999999781225975	1.5922971740478504e-7	-1.592203247455495e-7	3.507455395511494e-7	-1.794573103262351e-7	1.7839441424101234e-7	NaN
14.075	-3.2391019559510524e-7	0.4999999781260041	1.61869147145385e-7	-1.618607771525722e-7	8.068705857481899e-9	-1.6246899114712212e-7	1.6230186640611454e-7	NaN
14.0875	-3.221093758528189e-7	0.49999997812977653	1.6039064419012515e-7	-1.6038154038490094e-7	-3.006374804751039e-7	-1.4609468648321256e-7	1.4394669145226194e-7	NaN
14.1	-3.045379121595965e-7	0.4999999781334502	1.5523931190694864e-7	-1.5526662579878934e-7	-5.721483849381559e-7	-1.1951957034402307e-7	1.239891807555035e-7	0.000529039
14.1125	-2.897744407601855e-7	0.49999997813305164	1.4690112562962175e-7	-1.468822737001348e-7	-8.014841888476437e-7	-1.012149892399732e-7	1.0306780470979694e-7	NaN
14.125	-2.7173318695844957e-7	0.49999997813592917	1.3589651826019729e-7	-1.358542596409591e-7	-9.892310369171905e-7	-8.443891339779656e-8	8.177629628948602e-8	NaN
14.1375	-2.509555339617742e-7	0.49999997814056873	1.2275243644860014e-7	-1.2273628282811834e-7	-1.1356071456743868e-6	-6.916767955858776e-8	6.065642553125187e-8	NaN
14.15	-2.033445090531222e-7	0.49999997814294184	1.0799262361053352e-7	-1.0806859083159485e-7	-1.2416701667635959e-6	-3.0709069549820335e-8	4.019062171518496e-8	0.000515554
14.1625	-1.7755535158008602e-7	0.49999997813770597	9.212601464689026e-8	-9.21069342922238e-8	-1.3042035734265858e-6	-1.7629831469679745e-8	2.081047227823712e-8	NaN
14.175	-1.511057691168882e-7	0.49999997813932157	7.564947128298467e-8	-7.559836346364707e-8	-1.3304668983900576e-6	-6.323126936958124e-9	2.8661730183239295e-9	NaN
14.1875	-1.2445593617732425e-7	0.4999999781430572	5.9013614381809965e-8	-5.899795893435025e-8	-1.3236392157722323e-6	3.371261977182079e-9	-1.3360984861198446e-8	NaN
14.2	-7.222631078610149e-8	0.49999997814382136	4.2627479911393646e-8	-4.2711292418009315e-8	-1.2872569062222817e-6	3.742234075546648e-8	-2.765875178880875e-8	0.000767019
14.2125	-4.738355002102734e-8	0.4999999781370696	2.6853401908762966e-8	-2.684023269501457e-8	-1.220284290756308e-6	4.291146579331525e-8	-3.986864186633027e-8	NaN
14.225	-2.38103098524545e-8	0.49999997813734226	1.201489186818219e-8	-1.1974205628355437e-8	-1.132061004044822e-6	4.703106798623168e-8	-4.9911795926094825e-8	NaN
14.2375	-1.7676061264268527e-9	0.49999997813929675	-1.6307632818080084e-9	1.6411172681264643e-9	-1.0267021655605604e-6	4.9979789214595834e-8	-5.7767502318770426e-8	NaN
14.25	3.6904004646428274e-8	0.49999997813876074	-1.387987808699256e-8	1.3817538273173783e-8	-9.082499032226457e-7	7.031546134083206e-8	-6.346853298267841e-8	0.000572061
14.2625	5.323211609000663e-8	0.49999997813315766	-2.4581595190707924e-8	2.4586694234006383e-8	-7.774311433182742e-7	6.907184130855051e-8	-6.708626340207203e-8	NaN
14.275	6.742525006893217e-8	0.499999978132461	-3.362912745644545e-8	3.365003768989988e-8	-6.419853466863775e-7	6.715845040672393e-8	-6.874523664208852e-8	NaN
14.2875	7.943663854088053e-8	0.4999999781326238	-4.097400780995223e-8	4.0977588076378144e-8	-5.053355801014071e-7	6.473650062977555e-8	-6.86025997885884e-8	NaN
14.3	9.691040102274013e-8	0.49999997813140346	-4.661223932672476e-8	4.658381769755945e-8	-3.7057220153093243e-7	6.959633780478917e-8	-6.684176471458376e-8	0.000803478
14.3125	1.0245416452405607e-7	0.4999999781283355	-5.057989606511286e-8	5.05780713359149e-8	-2.393496188677991e-7	6.432227336926672e-8	-6.366251716735459e-8	NaN
14.325	1.059726462466582e-7	0.499999978127223	-5.2946570201471154e-8	5.2947838461012114e-8	-1.1589676033631165e-7	5.905143932313429e-8	-5.928352802606382e-8	NaN
14.3375	1.0757424944676209e-7	0.49999997812615665	-5.381644936598857e-8	5.381443899764266e-8	-2.0942225058753764e-9	5.3868710019424945e-8	-5.392892316129718e-8	NaN
14.35	1.0556322804808317e-7	0.49999997812487396	-5.331806154343217e-8	5.3320965064912764e-8	1.005751190632753e-7	4.701235679188009e-8	-4.782285855612038e-8	0.000527627
14.3625	1.0225723716236899e-7	0.4999999781244472	-5.1598888719485695e-8	5.15930927030797e-8	1.9037273173937692e-7	4.0764762408841686e-8	-4.118605003466043e-8	NaN
14.375	9.764138887308115e-8	0.4999999781234149	-4.882234692131871e-8	4.881030138184492e-8	2.667207860459103e-7	3.4961606616848904e-8	-3.422956507800183e-8	NaN
14.3875	9.18919227828516e-8	0.4999999781218792	-4.515986222800032e-8	4.5154816104994343e-8	3.2935002184997595e-7	2.961090554165851e-8	-2.7150348243862327e-8	NaN
14.4	7.77124517221536e-8	0.4999999781209633	-4.078623606095594e-8	4.0808807200731615e-8	3.783052520079272e-7	1.7231771417009773e-8	-2.0128120090964928e-8	0.000496629
14.4125	6.963996163654307e-8	0.49999997812240793	-3.587532285136891e-8	3.5868757100514945e-8	4.1234498629821646e-7	1.2329265248520869e-8	-1.3327231182879113e-8	NaN
14.425	6.114388695132607e-8	0.49999997812175634	-3.0600289909164196e-8	3.058332044958527e-8	4.3347489060634275e-7	8.019872190210977e-9	-6.886693096438535e-9	NaN
14.4375	5.238924054350327e-8	0.49999997812040003	-2.5122295643629072e-8	2.5116857385524753e-8	4.4257031116170186e-7	4.258726977570019e-9	-9.230137086850528e-10	NaN
14.45	3.471642703692022e-8	0.4999999781200161	-1.9591021227476723e-8	1.961934900374606e-8	4.406659983040718e-7	-7.817553878637577e-9	4.470392236876528e-9	0.000607017
14.4625	2.6075576575360085e-8	0.49999997812223207	-1.4142420675857068e-8	1.4137435484054846e-8	4.272415946277128e-7	-1.0278421829335828e-8	9.21843835559345e-9	NaN
14.475	1.7728372298592912e-8	0.49999997812203767	-8.901054467737727e-9	8.88624022097085e-9	4.0536366137372774e-7	-1.2236778313811782e-8	1.3273639934126266e-8	NaN
14.4875	9.779744923346207e-9	0.4999999781212304	-3.970130689385843e-9	3.966161541815535e-9	3.763817741306064e-7	-1.3758268873260863e-8	1.6609375443990945e-8	NaN
14.5	-4.5743887171161254e-9	0.4999999781213179	5.647353258887951e-10	-5.416235405117481e-10	3.4165268517467835e-7	-2.179870480568765e-8	1.9218636996727496e-8	0.00067729
14.5125	-1.084355337563702e-8	0.4999999781233368	4.635695527385877e-9	-4.638058100029574e-9	3.012952868255568e-7	-2.18728501905364e-8	2.110886711316001e-8	NaN
14.525	-1.6440969023110587e-8	0.4999999781235046	8.189712059970805e-9	-8.19840384959006e-9	2.5809921137823754e-7	-2.166372416518888e-8	2.230782740493371e-8	NaN
14.5375	-2.1334329105623784e-8	0.49999997812331454	1.1194457322070205e-8	-1.119619800653616e-8	2.1329704301599622e-7	-2.122957733591943e-8	2.2856436358077285e-8	NaN
14.55	-2.8946735099578797e-8	0.4999999781236845	1.3633627392357093e-8	-1.3621288382852135e-8	1.6802595939001493e-7	-2.406279660500744e-8	2.280670749617295e-8	0.000514321
14.5625	-3.1665339931614856e-8	0.4999999781249324	1.5505695055821518e-8	-1.5505582650518808e-8	1.2278747428813504e-7	-2.254470594407907e-8	2.221796457827019e-8	NaN
14.575	-3.367692527468347e-8	0.499999978125285	1.6821484962082833e-8	-1.682339124856301e-8	7.930275050565627e-8	-2.0977277052414586e-8	2.115860827620555e-8	NaN
14.5875	-3.500746674960889e-8	0.4999999781255609	1.7605529725412123e-8	-1.7605253345685107e-8	3.8335931945478036e-8	-1.9395681865088644e-8	1.9700950958704573e-8	NaN
14.6	-3.577005762442025e-8	0.4999999781259989	1.7892263387437185e-8	-1.7890924430558696e-8	5.186205204179362e-10	-1.790610146092329e-8	1.7919275685674876e-8	0.000507078
14.6125	-3.5291076277216896e-8	0.49999997812634356	1.772423655480487e-8	-1.7722533594385647e-8	-3.355561772263484e-8	-1.5823650561254236e-8	1.5888159825548275e-8	NaN
14.625	-3.4306683864404235e-8	0.4999999781267056	1.7150811381698396e-8	-1.7147651728338532e-8	-6.341463819253104e-8	-1.3861470950054089e-8	1.3680984840480168e-8	NaN
14.6375	-3.287261914128259e-8	0.4999999781272002	1.62261002172393e-8	-1.6224585395448123e-8	-8.884502988944013e-8	-1.202809219158358e-8	1.1367723761492063e-8	NaN
14.65	-2.889053505906432e-8	0.49999997812754376	1.5006947123852333e-8	-1.501326516156942e-8	-1.097481968851392e-7	-8.170363659467662e-9	9.01369706518181e-9	0.00050287
14.6625	-2.646206167390899e-8	0.4999999781271851	1.355135623355752e-8	-1.3549148101786303e-8	-1.2565853672042655e-7	-6.378669662660504e-9	6.6798147610696525e-9	NaN
14.675	-2.382110636295306e-8	0.4999999781274384	1.1918337636568123e-8	-1.1912851734025477e-8	-1.3707500606042984e-7	-4.780354313785232e-9	4.419418069388647e-9	NaN
14.6875	-2.1025574535142534e-8	0.4999999781279197	1.0164254440596834e-8	-1.0162407731437133e-8	-1.442139549882852e-7	-3.364041144314568e-9	2.278711525410875e-9	NaN
14.7	-1.5189979438524887e-8	0.4999999781280919	8.342620772171355e-9	-8.351962508684208e-9	-1.47358366723093e-7	8.246181397601581e-10	2.963717944884584e-10	0.000502039
14.7125	1.5442189995667593e-8	0.4999999781273852	6.5031703193759664e-9	-6.2220495993666835e-9	-1.409008105099994e-7	2.8991081741554248e-8	-1.4805280418466166e-9	NaN
14.725	2.00052326952666e-6	0.4999999799330988	5.850167493084363e-9	3.534252916119349e-8	6.500003399329562e-7	1.9313807226889525e-6	1.908227551414408e-10	NaN
14.7375	-3.382224902049386e-6	0.49999999760315117	1.5371355482827646e-8	-3.9752791666634466e-8	-6.216519010316792e-7	-3.3101462115291045e-6	5.769154410236009e-9	NaN
14.75	-8.151841793774436e-7	0.499999988157724	7.3769103016549394e-9	1.954978410408707e-8	3.62861665562671e-7	-8.536027700907896e-7	2.8665361333893914e-10	0.000478845
14.7625	1.4342149738230475e-7	0.4999999919372387	7.854927225161974e-9	-1.2532412201566318e-8	-2.4603797592807024e-7	1.6874788433213072e-7	-9.176638158348548e-10	NaN
14.775	8.697890045284667e-8	0.49999999137658885	5.5586466761469726e-9	-3.3321514695882515e-9	-1.096873543200071e-7	9.60147943470753e-8	-2.6640905665721357e-9	NaN
14.7875	-5.044903890242007e-8	0.49999999259032935	4.4585242148540794e-9	-1.8287578354380792e-9	-9.604406449366069e-8	-4.3625989713311634e-8	-3.421651023548705e-9	NaN
14.8	8.96597860158002e-6	0.49999996909058897	-1.2397803971563526e-8	-1.9850627680144647e-7	-4.186631737777267e-6	9.382189728745883e-6	-3.0362924863710795e-8	0.000461161
14.8125	9.43683856929284e-7	0.4999999592355174	-1.9994858458676436e-8	1.8040255133494832e-7	3.0204291860501275e-6	6.062189879197291e-7	-1.528575583087469e-8	NaN
14.825	0.011440634684386797	0.5000086763087563	5.570467083094264e-6	0.00022308425277469578	0.004397390975622398	0.010988886100879737	1.7306453892661954e-5	NaN
14.8375	0.015319083701191434	0.5001849945150677	0.00011827086343289923	0.0007622737113318576	0.016819523375587925	0.013682194774329004	0.0001571935665336155	NaN
14.85	0.14114438517000655	0.5005485218956376	0.00034788075887337024	0.0006006563293548605	0.017642090021330718	0.13962634015954248	0.0003637779251445519	0.000435653
14.8625	-0.1289383421977599	0.5019436000101639	0.0012300494521103947	0.003803550607246827	0.09483977589248152	-0.13767356115141577	0.0013810238082088287	NaN
14.875	0.1396960670790072	0.503026625446475	0.001884730386208096	0.001939728958728954	0.0684967061310996	0.13419450940146108	0.0018047576431044902	NaN
14.8875	-0.13039678155011902	0.5048636037619295	0.0029791733578856056	-0.0005296237610363272	0.037630211811698976	-0.13182392880329105	0.0025867420067425375	NaN
14.9	0.14872502233206616	0.5060282864178904	0.003581586536421681	0.003141851891659702	0.11455442847716386	0.13962634015959394	0.0031204568650919223	0.000263318
14.9125	-0.12252771247760215	0.509612992886298	0.00566134354063429	0.00531633157478763	0.18880981955446044	-0.13766215466922171	0.00500527189418954	NaN
14.925	0.11654878497249518	0.5129331291812695	0.007458221124749133	0.001941963306106896	0.1475628698291937	0.10693355243527021	0.006124806911222358	NaN
14.9375	-0.12600052299823863	0.5167557658375355	0.0094296569262318	-0.001663676410991821	0.10278801458120845	-0.12968182334546965	0.0072827545414312165	NaN
14.95	-0.15130112509932864	0.518700358392275	0.010021391184763076	-0.008705452029684592	-0.03567267498345739	-0.14074069397050426	0.006755345797255588	0.000192033
14.9625	-0.16142954068308327	0.5181982299151996	0.008873028882885513	-0.014187345620733963	-0.17523140917206997	-0.13813016178540166	0.004608028585994139	NaN
14.975	-0.17049159061250657	0.5152011466276323	0.005998991652063439	-0.01806822196829081	-0.3117449994897085	-0.1362126286707509	0.0010261619961867453	NaN
14.9875	-0.1784886284362696	0.5096423928964401	0.0014384420686319953	-0.020466136887320616	-0.4440222344201692	-0.13493333535910018	-0.003807078594315297	NaN
15.0	-0.19133513155794735	0.5014300441314928	-0.004753569077095463	-0.021502702091475326	-0.570995547796654	-0.140140660981046	-0.009711721188075086	0.000154732
15.0125	-0.19629163374701308	0.49045081526419654	-0.01250811301205969	-0.02135661672046149	-0.692782933794829	-0.13891030446922048	-0.016515516993655825	NaN
15.025	-0.20030567489097945	0.4765695685725944	-0.021747072532143696	-0.02008517674491064	-0.8073314473425339	-0.13823926288425703	-0.024048942376481208	NaN
15.0375	-0.2034201985730935	0.4596414257756071	-0.032379589600880006	-0.01782012869003692	-0.9141050756578112	-0.1380666059488504	-0.032150948779256755	NaN
15.05	-0.20713987853387755	0.4395096631335406	-0.0443074503058813	-0.014691494578940912	-1.012706000779741	-0.13978767191439012	-0.04066976679701827	0.000148781
15.0625	-0.2078464475180256	0.4160087812057404	-0.05742693600450043	-0.01083328580567389	-1.1030016061010557	-0.13965707819509682	-0.049464135327850475	NaN
15.075	-0.20785513175044326	0.3889673833223923	-0.07163055816081729	-0.006346827560937625	-1.1844318998137442	-0.13991784539919094	-0.058402116295547056	NaN
15.0875	-0.2072209349138187	0.3582123192116085	-0.08680772369078736	-0.0013522359874100158	-1.2569918760209295	-0.14050512137332033	-0.06736331990173412	NaN
15.1	0.08864750313738196	0.3243792509696865	-0.10232834131267572	0.010605245584501087	-1.1847531084290595	0.13964941919119198	-0.07537174884528966	0.000123894
15.1125	0.11063219264464579	0.290416829386986	-0.11609732117837505	0.027155388746853863	-0.9766085867940931	0.13426045041108478	-0.08054332482493094	NaN
15.125	0.13100335132359772	0.2574422645652046	-0.1272545374893367	0.04087031039933403	-0.7649214060648504	0.12990895403963593	-0.08268601393087918	NaN
15.1375	0.14974309427072763	0.22541344565341845	-0.1357585747568364	0.05187107047622963	-0.5523820711205235	0.12659589149276523	-0.08206795703081825	NaN
15.15	0.18225494408020576	0.19434313940890713	-0.14160286608670972	0.06029973277146239	-0.341411371872963	0.13970860264613744	-0.07896355443385103	0.000118203
15.1625	0.19603494883144232	0.16429361934959513	-0.14481238226720933	0.06645388527674896	-0.1314974592911677	0.13641893143783407	-0.07364241305133279	NaN
15.175	0.20819007656054642	0.13538038195783111	-0.14543439179198103	0.07032513423340195	0.0721022590823154	0.13411562485486406	-0.06638354407023538	NaN
15.1875	0.21875335233928844	0.10774450851092318	-0.14354932744268387	0.07209916123206883	0.26777482329240193	0.13272990029601472	-0.05746080422541753	NaN
15.2	0.235284027352447	0.08156047614489934	-0.13925897782271565	0.07196798500708347	0.4541563191355096	0.13969991375031704	-0.04714077289434228	0.000104517
15.2125	0.24136227262850712	0.05703086442604052	-0.13268323165823087	0.0701882140131145	0.6313001678503855	0.1383464498871726	-0.03567713817062676	NaN
15.225	0.2460672794681673	0.034384775237735914	-0.12395465199332432	0.06686349355433503	0.7965743360287296	0.13778192044033832	-0.02331742985143115	NaN
15.2375	0.2494698747919055	0.013862762510452403	-0.1132219727278041	0.062192608657710396	0.9493462551804068	0.13791126086481392	-0.010295013374514828	NaN
15.25	0.25267249610381814	-0.004280896702242271	-0.10064278245510351	0.05636998806362756	1.0891813840477163	0.13966507606970935	0.003171927597647589	8.3598e-5
15.2625	0.2526328774666394	-0.01978262152876099	-0.08638085500862076	0.04958337670281072	1.2158195650140078	0.1398268833831003	0.016881426184621705	NaN
15.275	0.25160985115084883	-0.03237442111767409	-0.07060417052994018	0.04199426450371944	1.3288044412909914	0.14051775569999783	0.03064704495352142	NaN
15.2875	0.24968784546154166	-0.041788154377416405	-0.053482938435776825	0.03377795372845603	1.4282592261458829	0.1416404119734997	0.04430021730085222	NaN
15.3	0.24348555374434752	-0.04775731682374018	-0.03518645923020839	0.02509896686270526	1.514438972361699	0.1396357603188339	0.057690363626400946	6.7417e-5
15.3125	0.23937308222143552	-0.05002016113131296	-0.01588127816979459	0.016068715946184815	1.5869162751660704	0.14078471996661504	0.07068270709622704	NaN
15.325	0.23469604954225728	-0.048326001919582376	0.00426817884056579	0.006861110086554634	1.6467593284994861	0.1422034543737294	0.0831617332047506	NaN
15.3375	0.09810356983694939	-0.04272784638104037	0.024914950439712768	-0.006102602013797073	1.6196372625223787	0.019985034199582766	0.09464277236502043	NaN
15.35	-0.09121800649637998	-0.03549506230499934	0.0443132719473052	-0.0255630286490678	1.422555505654246	-0.139627864141333	0.10332939629149991	5.8581e-5
15.3625	-0.1154614606264424	-0.028681381504617798	0.06091521996755294	-0.04350065859389642	1.1866330259976479	-0.13366571938442368	0.10836993068176784	NaN
15.375	-0.13788610867395762	-0.022312812412849752	0.07456057820084022	-0.058268682741309266	0.9474856227047574	-0.12888667831329575	0.11006456344916934	NaN
15.3875	-0.15846137218214443	-0.016355607264517385	0.08521213215479835	-0.07000980703072175	0.7080703016552248	-0.12527122083749437	0.10871765018787403	NaN
15.4	-0.19402307565801255	-0.010836543478253077	0.09287106264222865	-0.07888905981162607	0.47104559087446	-0.1396283865718584	0.10463955211276321	4.0857e-5
15.4125	-0.20902643518664044	-0.005836877530678937	0.09757317569044399	-0.0852406386689313	0.23586327990180161	-0.13605068707260282	0.0981344979702298	NaN
15.425	-0.22221182001422	-0.0014961598106293297	0.09937871950094611	-0.08906414029739614	0.00826717585470825	-0.1335775728612687	0.08951607924412018	NaN
15.4375	-0.23361946223971736	0.0020180950759832337	0.09838412020501615	-0.09057107419056387	-0.2099960024801208	-0.13212859592018722	0.07909129272165061	NaN
15.45	-0.2513137695311773	0.004502012266919185	0.0947089700582944	-0.0899792187181306	-0.41745701960832743	-0.13962678579341367	0.06715823497954203	4.0236e-5
15.4625	-0.25772861878578623	0.005721297014988309	0.08849239546072046	-0.08757394990282465	-0.6141555825857861	-0.1382185785885007	0.054000111388135014	NaN
15.475	-0.26261974441482705	0.005413296522743745	0.07988719132958631	-0.08347706617185643	-0.7972801999296306	-0.13768410784662982	0.039892415242369965	NaN
15.4875	-0.2133352767416038	0.0034221194889297144	0.06913958911449421	-0.0764232785297014	-0.936107140982743	-0.08823442688079974	0.02524942148931146	NaN
15.5	-0.01834112563161876	0.000810816809480746	0.0572927030740377	-0.06265513455035426	-0.9380590356326441	0.093093078771633	0.011374573935769725	2.3464e-5
15.5125	-0.03201505109502701	-0.0004602414541496048	0.04595312761003746	-0.04684579059433509	-0.8649436880819275	0.05980781127956832	-0.00043779768747694014	NaN
15.525	-0.05900740562779782	-0.00040725683996514	0.035415139788051546	-0.03439020136695018	-0.8190065655628831	0.01797113714842228	-0.010382157550487423	NaN
15.5375	-0.0665163897788787	-1.4023957929187129e-5	0.025304408797810173	-0.024535251765961157	-0.7962255402304106	-0.0005774099209362032	-0.01899174443330129	NaN
15.55	-0.02967932279161066	0.00016164101772897445	0.015483807773005516	-0.015510851186596309	-0.7676208980177358	0.025747815091907912	-0.02645242457170658	2.2412e-5
15.5625	-0.008205973965431636	0.0001179393070142982	0.006143368930596663	-0.00635949377722754	-0.7134711236892448	0.03525401824363664	-0.032643594317784505	NaN
15.575	0.007837750883276231	4.218630152895621e-5	-0.0024363800476201944	0.0023246759588209484	-0.6424443249770634	0.03892017982326258	-0.037444965724233746	NaN
15.5875	0.01947740800271625	1.400381747548359e-5	-0.010077916023847973	0.010076997217180703	-0.5628585280122421	0.03866905424217214	-0.0408465967485166	NaN
15.6	0.03779819516188071	1.9732546205240807e-5	-0.016698370263307415	0.01669924303140746	-0.4796722992261732	0.04604191169023426	-0.04292132872243826	3.0949e-5
15.6125	0.04603135723852612	2.5914668199711294e-5	-0.02226100852207289	0.022272308472453768	-0.39318707721948637	0.04420477678148564	-0.04376653536045236	NaN
15.625	0.05328475577731126	2.4840952630395506e-5	-0.026743627029946482	0.026739876906515154	-0.3064188846776591	0.04247866087403438	-0.04349077593556051	NaN
15.6375	0.05915870646634523	1.8360892932664204e-5	-0.030146303194340397	0.0301292846407682	-0.22098416298740578	0.04052059830092213	-0.04220975221741305	NaN
15.65	0.06642275597675013	1.1329562169712055e-5	-0.03249278130328582	0.03246788538932175	-0.1387157525083968	0.04116808971786501	-0.040051013193114104	2.5678e-5
15.6625	0.06803321778616923	5.703001630897284e-6	-0.033831153557847576	0.03382020065575229	-0.060936812548654774	0.037381731382946995	-0.03715141307507875	NaN
15.675	0.0684793382041328	1.9301738009746745e-6	-0.034229581939491806	0.03421973247270666	0.010326271557708102	0.03372263961042531	-0.03365522962755195	NaN
15.6875	0.06786107171421221	-1.7544393708557677e-6	-0.033773209576982835	0.03376346325900942	0.07422820663479895	0.03023774171019325	-0.029705654629640407	NaN
15.7	0.06377367308651412	-5.387410710052146e-6	-0.032558066270050486	0.032557072393201006	0.1301638635120413	0.024448079790686965	-0.025441447854542748	2.2373e-5
15.7125	0.06049736080446261	-7.867918346913566e-6	-0.030687963662154604	0.03067761006660737	0.1770995325376713	0.020610575045896327	-0.020996168954548006	NaN
15.725	0.0565476271688271	-1.0647030585287136e-5	-0.02827352840970039	0.0282593611348407	0.21522953217577795	0.017096330360845943	-0.016493480042564842	NaN
15.7375	0.05204225758963766	-1.3332151148142996e-5	-0.02542625597268412	0.02541897645646427	0.2446302427055008	0.013902508512487345	-0.012045856521896893	NaN
15.75	0.041825693910936206	-1.5093436014251597e-5	-0.0222565474533154	0.022270094643431545	0.2655560514759915	0.005746684590753101	-0.007753030496077345	2.4015e-5
15.7625	0.03633393951272281	-1.4839699683718327e-5	-0.018871261206215784	0.018865511299309228	0.2773476112984806	0.0030463524258925873	-0.0037038418816589553	NaN
15.775	0.030724101232236633	-1.56775337630068e-5	-0.015374347443771239	0.015362784984688117	0.2815795034972438	0.0007191820656918362	3.0227873161210728e-5	NaN
15.7875	0.025091864040810395	-1.6607856706091395e-5	-0.011859649149230924	0.011856498099978687	0.27894088352678426	-0.0012695600025610723	0.0033922701994855177	NaN
15.8	0.014106539043602434	-1.6582314327545683e-5	-0.008411998176683092	0.00843057396572384	0.27019190596102693	-0.008374014032094807	0.006339916893478965	2.642e-5
15.8125	0.008905820745421867	-1.4691225356088144e-5	-0.005106193733794004	0.005105132697419205	0.2551320390252352	-0.00946617798130957	0.008842085435960316	NaN
15.825	0.003986274592545432	-1.4024819181271551e-5	-0.0020086915432526984	0.002002493739497663	0.23573527818627432	-0.010274453612638498	0.01088436813468533	NaN
15.8375	-0.0005989022472865401	-1.3500831816154023e-5	0.0008280899505378498	-0.000827485206532258	0.21287150902855048	-0.010840735510238909	0.01246446103342635	NaN
15.85	-0.008600472905872217	-1.2294009233742236e-5	0.0033630618336130754	-0.0033470547457511305	0.18739197648083564	-0.01499780093712454	0.013591149460036811	2.4978e-5
15.8625	-0.011957157387880661	-9.921514890065238e-6	0.005566256623841318	-0.005563897007868991	0.15946270808231677	-0.014685321200292142	0.014281191716368973	NaN
15.875	-0.014859492053983937	-8.47950323030794e-6	0.00741698580794774	-0.007417695013347239	0.13069371993411175	-0.01423787047721051	0.014562285036412013	NaN
15.8875	-0.017299291648836194	-7.1684585159777645e-6	0.008906725249071983	-0.008903847514320079	0.10179721970393138	-0.013688899559120548	0.014468762191468327	NaN
15.9	-0.02079687239330568	-5.569242043184418e-6	0.010036202535219241	-0.010026969640746177	0.07341366442180597	-0.014587413302493414	0.014040249962471569	2.3133e-5
15.9125	-0.021874686603490852	-3.6336302060684546e-6	0.010814446729712877	-0.010810586354143756	0.04589723052189505	-0.013450756236485638	0.013319634956007353	NaN
15.925	-0.02252862271271666	-2.1393981620475725e-6	0.011257432266706807	-0.011254306922873911	0.020107116296479138	-0.012319885837259665	0.012353495947081437	NaN
15.9375	-0.022782703071958888	-7.273471845591508e-7	0.011388202110041174	-0.011384744451888137	-0.003574392125927934	-0.0112120902295225	0.011189344349004076	NaN
15.95	-0.022207762054515207	6.216415199928726e-7	0.011234745660678353	-0.011232900432883964	-0.02484890529166132	-0.009682718546464854	0.009874493610273144	2.3694e-5
15.9625	-0.021444843663799108	1.6549349255729883e-6	0.010828862169007155	-0.010825241752981503	-0.043351083913071825	-0.00836534554733787	0.00845538249906691	NaN
15.975	-0.020412762486027386	2.708725179526401e-6	0.010205555138521012	-0.010200901695727843	-0.05898836830166419	-0.007144465638613004	0.006976204228570201	NaN
15.9875	-0.019149081174274326	3.7385506151049306e-6	0.009401300307809545	-0.009398559928004632	-0.07171684946723085	-0.00602124507397369	0.0054780388237960125	NaN
16.0	-0.01607927621959524	4.4944206557431365e-6	0.008453117640827209	-0.008456715820750282	-0.08155784170602742	-0.0033815526301315332	0.003998220474154116	2.2873e-5
16.0125	-0.01434854296341765	4.606162278979917e-6	0.007397673374803537	-0.007395361051615014	-0.0882547449396748	-0.0023639351749395465	0.002570768328246125	NaN
16.025	-0.012535888408777372	5.035551752134463e-6	0.006271360264683282	-0.006267180702023536	-0.09224844656934822	-0.0014717884851477275	0.0012242656228991676	NaN
16.0375	-0.010675842676521222	5.4868675907458315e-6	0.005107896156003842	-0.005106498066989532	-0.09373146029368733	-0.0006953086742599486	-1.7488429065374775e-5	NaN
16.05	-0.006941124520156627	5.612619523269842e-6	0.003938475898394745	-0.003944509672886418	-0.0929285224257515	0.00183566831886887	-0.0011355828863879973	3.5377e-5
16.0625	-0.0051239946262534655	5.08296997549648e-6	0.0027913155974731577	-0.002790597995229038	-0.08973605496725821	0.002332878227273001	-0.002114973009647744	NaN
16.075	-0.0033740770880410615	4.965407670415754e-6	0.001692158281241088	-0.0016896182551810106	-0.08480558442986542	0.002725431557492951	-0.0029464203603182994	NaN
16.0875	-0.0017129369707030051	4.892976513364072e-6	0.0006621953682669849	-0.0006621240053111131	-0.07842389655252184	0.003027229655339245	-0.003625049006226747	NaN
16.1	0.0012723022363296406	4.5644923690277215e-6	-0.00028111967514033505	0.00027540169996344234	-0.0708780648013199	0.004682559906034833	-0.004150069242435597	2.4597e-5
16.1125	0.0025688761927482526	3.781436625707697e-6	-0.001124091544295134	0.0011235326686678418	-0.06219802781377893	0.004679640970396915	-0.004523691522487756	NaN
16.125	0.0037215430821621455	3.3416258520588418e-6	-0.0018561583956247874	0.0018568134384033975	-0.052966789718975005	0.004619002709145449	-0.004752331276374031	NaN
16.1375	0.004724113804339431	2.947862996515967e-6	-0.002471097671787177	0.002470274084509284	-0.04344199607555538	0.004512823515759027	-0.004845103203306311	NaN
16.15	0.006268093404091061	2.4251041391060127e-6	-0.0029660358952996353	0.002962342325759365	-0.03386049267594489	0.00506649669748083	-0.0048133825920443525	2.2111e-5
16.1625	0.006810458128193943	1.7242438446049524e-6	-0.003341176105254977	0.0033399555621816557	-0.024330488244116818	0.004735687954706361	-0.004670022252860041	NaN
16.175	0.007204215444335622	1.2123075235360612e-6	-0.0035992933828456583	0.0035985009874879887	-0.015204697285028847	0.004396358715669134	-0.004429691105736232	NaN
16.1875	0.0074552518817335885	7.323910117049103e-7	-0.0037459837741605244	0.003744833467671071	-0.006639744696581414	0.0040556851382847516	-0.004107806177750855	NaN
16.2	0.007561083277741655	2.4800007180261426e-7	-0.003788872628256434	0.0037876835966733904	0.0012357999472459701	0.003709138083811474	-0.003720126532890611	2.2854e-5
16.2125	0.007435255629980734	-1.76134463619925e-7	-0.003737236147917695	0.0037359683861222376	0.008296649353208676	0.0032678614774916456	-0.0032824182214801633	NaN
16.225	0.0072049474615693936	-5.728327153376628e-7	-0.003601736246835912	0.0036002439801245674	0.014453564772489564	0.002853118113275369	-0.0028101157725618046	NaN
16.2375	0.006882114272893231	-9.569078391161547e-7	-0.003393961252039525	0.003392961627244395	0.01966610346606617	0.002466515265413395	-0.002317881304432778	NaN
16.25	0.006008787535909495	-1.2621671403923624e-6	-0.0031260163136286987	0.0031268517205913816	0.02391773424512379	0.0016382136345716768	-0.0018193489151912812	2.2673e-5
16.2625	0.005483626104099488	-1.3696034171857933e-6	-0.0028101955843168563	0.002809299585231327	0.027111748925158132	0.0012645155747599383	-0.001327190643989349	NaN
16.275	0.004916192750825828	-1.5644932853518847e-6	-0.0024589586729359745	0.002457480404825173	0.02936048879007645	0.0009319669289166799	-0.0008524403509676606	NaN
16.2875	0.004318634478624291	-1.7635234269174108e-6	-0.0020841516498453626	0.0020835687049008556	0.03071274672833635	0.0006380029438499456	-0.0004046052170851354	NaN
16.3	0.0030790285512263616	-1.8540195554032949e-6	-0.0016969787950079352	0.0016988797648099338	0.031230905348675325	-0.0002438582917146893	8.409727584317035e-6	2.3955e-5
16.3125	0.0024581792332046817	-1.7191019426211625e-6	-0.001307812222947519	0.0013074453316434145	0.030867773431428144	-0.0004543903168729964	0.00037999294927465715	NaN
16.325	0.0018493890793352663	-1.719387274026714e-6	-0.0009263346588529623	0.0009253352861058671	0.029832529769011212	-0.0006272377547591839	0.0007055096746000791	NaN
16.3375	0.001261071517359199	-1.7335187354916347e-6	-0.0005607977651823596	0.0005606739924308973	0.028217133538876418	-0.0007668934190932723	0.0009818626410276802	NaN
16.35	0.00017451119012799697	-1.654062144126034e-6	-0.0002182535828939914	0.00022025112578755163	0.02611602951915385	-0.0014037734706555552	0.0012074251545928587	2.4396e-5
16.3625	-0.0003119864247345191	-1.4026728380204714e-6	9.548498996263911e-5	-9.538743859970836e-5	0.023529576283589093	-0.0014401369528814435	0.0013816709421025787	NaN
16.375	-0.0007545356562488212	-1.274921825636013e-6	0.0003756374352548833	-0.0003760044192125644	0.0206641572928434	-0.0014530674162641138	0.0015056450178880035	NaN
16.3875	-0.001149850979424125	-1.1629988589682885e-6	0.0006189370980661728	-0.0006187196546867718	0.017610893759547608	-0.0014468978002338288	0.001581448513542041	NaN
16.4	-0.0017905551471368848	-9.970501226983434e-7	0.0008233025423678259	-0.0008218761875708357	0.01445530217356734	-0.001720354672591551	0.0016120993730591837	2.3364e-5
16.4125	-0.0020341457811119345	-7.48958951511058e-7	0.0009877653342520542	-0.0009873934231632417	0.011228889506776295	-0.0016306546123010602	0.0016012393828670124	NaN
16.425	-0.0022267857528647625	-5.77618987336877e-7	0.0011122869048324955	-0.0011121215130300058	0.008070626939860878	-0.0015343368407075223	0.0015533157857424004	NaN
16.4375	-0.0023696048679648567	-4.183810463045039e-7	0.001197915985418707	-0.001197543292879753	0.005042132708412028	-0.0014342524759225293	0.0014731798809396106	NaN
16.45	-0.0025136025365089165	-2.4829382303211785e-7	0.0012465004760754343	-0.001245902854798255	0.0021958820150187104	-0.0013818855464916343	0.0013659444049526112	2.155e-5
16.4625	-0.002520093992298267	-8.119734483738205e-8	0.0012605647104227183	-0.0012601305851235127	-0.0004261499300419312	-0.001237803610812574	0.0012368343889478872	NaN
16.475	-0.002487219642889457	6.436079466075023e-8	0.0012432000400901609	-0.0012427371799444982	-0.002773468633380804	-0.001100262094009157	0.0010911208946530141	NaN
16.4875	-0.0024186532449089926	2.0411182993967287e-7	0.001197959197515136	-0.0011976028500927365	-0.004823431066876974	-0.0009702319793386534	0.0009339219517701286	NaN
16.5	-0.0021903312018474374	3.228779609154441e-7	0.0011286863486347895	-0.0011288234735711926	-0.006561958524699167	-0.0007202858849918881	0.0007701030742209716	2.3595e-5
16.5125	-0.002038875693024206	3.836315076875163e-7	0.0010394001403725849	-0.0010390630465183716	-0.007953530125849933	-0.0005862290799616377	0.000604270066305242	NaN
16.525	-0.0018681787589208214	4.6599064814507046e-7	0.0009342675191623445	-0.000933756149042552	-0.009021865379766961	-0.00046528561013038736	0.00044056084161529145	NaN
16.5375	-0.0016824194484029748	5.485264713889514e-7	0.000817358697074993	-0.0008171263186594999	-0.009777140490278636	-0.00035688182424898577	0.0002826426385242678	NaN
16.55	-0.001281855218273189	5.958150818452388e-7	0.0006926089039966023	-0.0006931855300423677	-0.010234994349771976	-5.644998204267838e-5	0.00013367250558816632	3.9334e-5
16.5625	-0.0010746772253476082	5.673485741586884e-7	0.0005637423964817993	-0.0005635762026185021	-0.010375435662412122	2.8421631716324478e-5	-3.614280260027191e-6	NaN
16.575	-0.0008676024834185826	5.819885191171448e-7	0.00043430931844034903	-0.0004339285329050209	-0.010263440625829338	0.00010002496202956397	-0.00012713955464031628	NaN
16.5875	-0.000663814439521446	6.00683140059331e-7	0.00030742687370795675	-0.0003073498344369661	-0.009927529645802118	0.00015976693649723023	-0.00023535511953354964	NaN
16.6	-0.00027727870751121167	5.859527146542477e-7	0.00018583981855868777	-0.00018652218919547916	-0.009397910934731898	0.0003979348502903262	-0.0003272302752365313	2.5759e-5
16.6125	-9.92920223929872e-5	5.078718328251577e-7	7.189554597794946e-5	-7.18945178505351e-5	-0.008671155213220155	0.00042350256654499606	-0.00040212863380549997	NaN
16.625	6.590576887058596e-5	4.7333720625100006e-7	-3.238931741819403e-5	3.256326073838915e-5	-0.00781871855050517	0.0004399158727584657	-0.0004599865414993384	NaN
16.6375	0.00021679727287758312	4.441186040929255e-7	-0.00012551457006627724	0.00012546500150289672	-0.006872120204032067	0.0004486825219843539	-0.0005011409059899831	NaN
16.65	0.0004712953285135083	3.9329314365585985e-7	-0.00020639024497555615	0.00020585516134724046	-0.005861549116171233	0.000570240721207172	-0.0005262865130312678	2.4286e-5
16.6625	0.000573537840662259	3.074012696385314e-7	-0.00027432002864920556	0.0002742121394068676	-0.004795554543545764	0.0005486945375197712	-0.0005363691211207026	NaN
16.675	0.0006587145214234884	2.515088054430923e-7	-0.0003289362735440756	0.0003289189581283766	-0.0037271490280921986	0.0005236073127559062	-0.0005326697716640835	NaN
16.6875	0.0007268854725398433	2.0007259188161288e-7	-0.00037027856131905497	0.0003701615020023472	-0.002679808818676165	0.0004960740291086567	-0.0005166577174233109	NaN
16.7	0.0008137114175428332	1.416647370466749e-7	-0.0003986912075576536	0.00039842297270994205	-0.0016741182219991275	0.0005023425923768457	-0.000489941435512561	2.2542e-5
16.7125	0.0008336691545829295	7.79279293981279e-8	-0.0004147846663135551	0.00041463944747455856	-0.0007237855988404076	0.0004566665582480721	-0.00045420639354450083	NaN
16.725	0.0008391714688365962	2.5752207964934535e-8	-0.00041939224924441757	0.0004192546895372288	0.0001471462178143606	0.00041226517597302064	-0.0004112106962967104	NaN
16.7375	0.0008312965138111925	-2.394842358134316e-8	-0.000413553315364485	0.0004134290766221016	0.0009279481109936551	0.00036961413541742086	-0.00036270124655444846	NaN
16.75	0.0007802965990415703	-6.878344508595724e-8	-0.00039844577117239817	0.0003984382066332917	0.0016108907611417605	0.0002980920728289071	-0.0003103761783575421	2.4035e-5
16.7625	0.0007398137768409941	-9.770290358499422e-8	-0.00037534526449060234	0.00037522164328949466	0.0021832294494617123	0.00025106420217949033	-0.00025587176671892106	NaN
16.775	0.0006911847219140381	-1.3085714632572588e-7	-0.00034560992665692657	0.0003454370175277136	0.0026476070707309295	0.00020807213670831612	-0.00020070116432775612	NaN
16.7875	0.0006358143583203173	-1.636252562475569e-7	-0.00031060619867398633	0.00031051671422406915	0.0030050842761992036	0.00016903326173388952	-0.00014623877379184603	NaN
16.8	0.0005104030151393078	-1.8529113264531135e-7	-0.00027168578640305885	0.0002718520069753183	0.0032588392966203888	6.909136473972922e-5	-9.370212542673709e-5	2.5588e-5
16.8125	0.00044304528879869593	-1.8213078856691068e-7	-0.00023015636632824662	0.00023008622312163334	0.0034008103678466097	3.611692654903887e-5	-4.417525634601869e-5	NaN
16.825	0.00037427771340411156	-1.9224493902916086e-7	-0.0001872895998102072	0.00018714838828119373	0.003450345588546283	7.7113545185111e-6	1.4705038926697209e-6	NaN
16.8375	0.0003052736651539697	-2.0346905939640156e-7	-0.00014423281201049977	0.00014419460928786847	0.0034159199688276703	-1.6548782512937658e-5	4.254234900804416e-5	NaN
16.85	0.0001707864930087738	-2.0301810918107894e-7	-0.00010202249679033986	0.00010225016155482717	0.003306873249939454	-0.00010342107754290496	7.852557610852963e-5	2.3665e-5
16.8625	0.00010716110147125794	-1.7977055523665855e-7	-6.157189885344416e-5	6.155920223910164e-5	0.003120784020136601	-0.00011667886981494697	0.00010904365752836587	NaN
16.875	4.700275073101429e-5	-1.7152306963152514e-7	-2.3691782189752754e-5	2.361627802203426e-5	0.0028818359731423997	-0.00012646899789442478	0.00013392408850975026	NaN
16.8875	-9.040235771626716e-6	-1.6501651717815697e-7	1.0979129952616298e-5	-1.0971478537293298e-5	0.002600686026597581	-0.00013330443061740764	0.00015314231465796103	NaN
16.9	-0.00010676368933350069	-1.501678069523797e-7	4.1940910940905154e-5	-4.174518494562492e-5	0.0022877573732697463	-0.0001839818877979026	0.00016680925468437103	2.1781e-5
16.9125	-0.00014771943456258802	-1.2110008538545972e-7	6.882980744592036e-5	-6.8800700823066e-5	0.0019451062939345987	-0.00018006426102412117	0.00017513317822482406	NaN
16.925	-0.00018310334101006697	-1.0340094826385253e-7	9.139568434461607e-5	-9.14039981942983e-5	0.0015924118051864082	-0.0001745047566854619	0.0001784558435444886	NaN
16.9375	-0.00021281828161696906	-8.730443199164356e-8	0.00010953714862958662	-0.00010950178081310835	0.0012383793183355927	-0.00016771222535731154	0.0001771998502154541	NaN
16.95	-0.0002553210926582233	-6.7707594772212e-8	0.0001232658901232486	-0.00012315335099170134	0.0008908325850170328	-0.00017849103608740766	0.00017185219897263246	2.4877e-5
16.9625	-0.0002683594227747774	-4.404903589674225e-8	0.0001326950026306121	-0.00013264765991932457	0.0005541184680423281	-0.0001645259231936539	0.0001629394695056385	NaN
16.975	-0.0002762124295119312	-2.575933462280934e-8	0.00013802242063578338	-0.0001379839176297184	0.0002387016802774435	-0.00015064099925663984	0.00015103294281821865	NaN
16.9875	-0.0002791762384587073	-8.472116188576888e-9	0.00013953224270745555	-0.00013948988978122043	-5.076139424822016e-5	-0.0001370467561765794	0.00013671493356231772	NaN
17.0	-0.00027186894052528724	8.019923715513457e-9	0.00013756881439487299	-0.00013754672490399106	-0.00031064189495949324	-0.00011816883708340252	0.00012056496797953876	2.2933e-5
17.0125	-0.0002624098622779833	2.060508679673545e-8	0.00013252280641556433	-0.0001324785163655965	-0.0005364681149409567	-0.00010203500393545704	0.0001031515927488242	NaN
17.025	-0.00024966711959972077	3.347185619371826e-8	0.00012482385342383326	-0.00012476680357359588	-0.0007271583890286057	-8.70880797966374e-5	8.501547830669877e-5	NaN
17.0375	-0.00023410129964811753	4.604923252750959e-8	0.00011491923427857263	-0.00011488574572908968	-0.0008821979052724017	-7.334126284486297e-5	6.665892690753172e-5	NaN
17.05	-0.00019636735098290506	5.525994245891226e-8	0.00010326259475375345	-0.00010330699126045245	-0.001001868799346968	-4.096318215641027e-5	4.853816356281821e-5	2.3064e-5
17.0625	-0.0001751224561036058	5.656603675177871e-8	9.03029744479027e-5	-9.027476374304398e-5	-0.0010830380841221892	-2.8529711986207985e-5	3.106868181103098e-5	NaN
17.075	-0.00015288749348070808	6.1779244895439e-8	7.648583448580067e-5	-7.64347172459143e-5	-0.0011311367991987927	-1.7633662676456568e-5	1.4599238889713634e-5	NaN
17.0875	-0.0001300848351386891	6.72638407739118e-8	6.22236246565299e-5	-6.220660447926095e-5	-0.0011485366433678643	-8.15432520429919e-6	-5.800653581822972e-7	NaN
17.1	-8.433567606229826e-5	6.876080146646653e-8	4.789771443634112e-5	-4.797171701240584e-5	-0.001138001452435354	2.2812116476745984e-5	-1.4239029054060173e-5	2.3214e-5
17.1125	-6.209218258436546e-5	6.223631523600747e-8	3.385284507196981e-5	-3.3844169393517276e-5	-0.0010982738482551593	2.8862226918420112e-5	-2.619480097776476e-5	NaN
17.125	-4.0681156391417495e-5	6.076117578436504e-8	2.0403346180063613e-5	-2.0372370961840494e-5	-0.0010373411360421272	3.363295364461362e-5	-3.633561114179579e-5	NaN
17.1375	-2.0365643656129974e-5	5.983988951783407e-8	7.80772052182883e-6	-7.806935563909705e-6	-0.0009587192320651925	3.729469197516974e-5	-4.4603049122320814e-5	NaN
17.15	1.61173049744976e-5	5.578969855617783e-8	-3.721354516127983e-6	3.6513999046411688e-6	-0.0008659254466429717	5.749402829529096e-5	-5.098865765445695e-5	2.4206e-5
17.1625	3.194989217563718e-5	4.618991145657321e-8	-1.4017245230473042e-5	1.401032077849413e-5	-0.0007593350571766258	5.74249943703276e-5	-5.5520637237483006e-5	NaN
17.175	4.6016259735028435e-5	4.078611480759989e-8	-2.295170868978214e-5	2.2959599441791155e-5	-0.0006460782088372221	5.665272715277283e-5	-5.827854152489262e-5	NaN
17.1875	5.8241690613340556e-5	3.594590612700264e-8	-3.0449591296297942e-5	3.0439452759091636e-5	-0.0005293059849212279	5.532614907015277e-5	-5.937484660145209e-5	NaN
17.2	7.704066164372048e-5	2.9535528417133146e-8	-3.6476699042563114e-5	3.6431632583029e-5	-0.0004119135199909829	6.202853210022259e-5	-5.89495716758694e-5	2.1591e-5
17.2125	8.36277963416775e-5	2.0963989473040046e-8	-4.103644242551827e-5	4.102146154657004e-5	-0.00029523026812882557	5.795830873780639e-5	-5.7160716204279166e-5	NaN
17.225	8.839598477703334e-5	1.4694192282493789e-8	-4.416367077828519e-5	4.415387716271228e-5	-0.00018355735274975827	5.3787089957308494e-5	-5.418834577969907e-5	NaN
17.2375	9.141806966606293e-5	8.815313904157182e-9	-4.592765480956955e-5	4.59135557846256e-5	-7.880479500712289e-5	4.960236322180772e-5	-5.0221551245014986e-5	NaN
17.25	9.261742515563925e-5	2.889972312760039e-9	-4.6422411598890384e-5	4.640802724630336e-5	1.746120369325452e-5	4.530141531728666e-5	-4.545348144440545e-5	2.3645e-5
17.2625	9.103306015300272e-5	-2.2820847601038767e-9	-4.576206614378136e-5	4.574654833689624e-5	0.0001037062603582501	3.989378627747747e-5	-4.007727277064523e-5	NaN
17.275	8.817301880005396e-5	-7.129137408430103e-9	-4.407762252661194e-5	4.4059313793507643e-5	0.0001788558352904342	3.4813201571443734e-5	-3.428186146429724e-5	NaN
17.2875	8.418401479858996e-5	-1.1823002246738552e-8	-4.151129593297467e-5	4.149907272462151e-5	0.00024242273549119763	3.007895982842617e-5	-2.8246629851102704e-5	NaN
17.3	7.343116531530087e-5	-1.5546784142836947e-8	-3.8211525601871106e-5	3.8221884019155186e-5	0.00029421211759865105	1.991025118101583e-5	-2.2138288257095596e-5	2.9275e-5
17.3125	6.697772677017148e-5	-1.684047718543094e-8	-3.4328966384774335e-5	3.431802605659834e-5	0.0003330423862399476	1.534149662909586e-5	-1.611170894214787e-5	NaN
17.325	6.0011114931719746e-5	-1.9212065556102277e-8	-3.0016216679644013e-5	2.999812680840003e-5	0.0003603017824933861	1.1277295433663638e-5	-1.0301629365428258e-5	NaN
17.3375	5.267999558720172e-5	-2.163543848049556e-8	-2.541826392807571e-5	2.5411157697201947e-5	0.00037659336954264544	7.685982673782202e-6	-4.824053495537332e-6	NaN
17.35	3.7485503707479364e-5	-2.2728610416449022e-8	-2.067216427298732e-5	2.069549900566158e-5	0.0003826858318343614	-3.1096585535690113e-6	2.2465980128350777e-7	2.2903e-5
17.3625	2.9881277618178464e-5	-2.106136805679204e-8	-1.5904721934868625e-5	1.5900267221711027e-5	0.00037800494914609346	-5.675246959129422e-6	4.764003331608746e-6	NaN
17.375	2.2428248482492143e-5	-2.105189772355467e-8	-1.1234247560792213e-5	1.1222049298518317e-5	0.0003651170674993619	-7.779888325992993e-6	8.73768372478013e-6	NaN
17.3875	1.5229129768967759e-5	-2.1212520552057186e-8	-6.761484232435639e-6	6.760000106159685e-6	0.0003451504434956057	-9.478693398963425e-6	1.2108224138266757e-5	NaN
17.4	1.942176009815979e-6	-2.022882359503152e-8	-2.572457103648594e-6	2.5969091397793007e-6	0.00031926301249053294	-1.725640977947104e-5	1.4856135543036496e-5	2.4596e-5
17.4125	-4.002553459441681e-6	-1.7144604415288225e-8	1.262000208073089e-6	-1.2607754549429043e-6	0.000287462329837002	-1.7689819156022883e-5	1.697538281936568e-5	NaN
17.425	-9.407325723033906e-6	-1.5572680180054466e-8	4.683711027848648e-6	-4.688159995561786e-6	0.0002522738964213265	-1.78374083413811e-5	1.8479132999927634e-5	NaN
17.4375	-1.4232274621193558e-5	-1.4194588991517061e-8	7.653030606687352e-6	-7.650346842484995e-6	0.00021481278294287434	-1.7752192491738033e-5	1.9393445643362126e-5	NaN
17.45	-2.204341007579224e-5	-1.2157974418049402e-8	1.0144817751402829e-5	-1.0127400299976307e-5	0.00017612493154148351	-2.107450621597308e-5	1.975556322424407e-5	2.3515e-5
17.4625	-2.5008252968774853e-5	-9.122094876297933e-9	1.2147543604992328e-5	-1.2142973943353782e-5	0.0001365979941176318	-1.9968374719537926e-5	1.961033095511765e-5	NaN
17.475	-2.734910357565183e-5	-7.022361020011447e-9	1.3661052018397143e-5	-1.3658992520172183e-5	9.792818709644346e-5	-1.878237678449471e-5	1.9012400081444425e-5	NaN
17.4875	-2.9080082365559044e-5	-5.070481567128849e-9	1.4698464632316593e-5	-1.4693893341114412e-5	6.086761925145634e-5	-1.7551305225520363e-5	1.802132319352736e-5	NaN
17.5	-3.08092177969477e-5	-2.9887062594681435e-9	1.528265747019272e-5	-1.5275399078712034e-5	2.6056272733897728e-5	-1.688874490039835e-5	1.6699808654831777e-5	2.2272e-5
17.5125	-3.08728665253203e-5	-9.492017270149348e-10	1.544475555995765e-5	-1.543943866150203e-5	-5.991469424650149e-6	-1.5121871453736463e-5	1.5111904999621155e-5	NaN
17.525	-3.045553460115774e-5	8.303977377112805e-10	1.5222798834877119e-5	-1.5217114614327976e-5	-3.466355709782694e-5	-1.3435915017742764e-5	1.3322173492980103e-5	NaN
17.5375	-2.960235030562626e-5	2.5393500957174626e-9	1.466043184008171e-5	-1.4656072007260331e-5	-5.968548465752183e-5	-1.1842633096174795e-5	1.1393265512649138e-5	NaN
17.55	-2.6783383054774163e-5	3.9893722189028345e-9	1.3804831817154118e-5	-1.380655886953311e-5	-8.088751670665365e-5	-8.770673316495064e-6	9.384707956236044e-6	2.4276e-5
17.5625	-2.4919374784453146e-5	4.725780935451926e-9	1.2705277843542344e-5	-1.2701159007063019e-5	-9.783538441503134e-5	-7.130775787808496e-6	7.352824659041306e-6	NaN
17.575	-2.282123353468806e-5	5.729469099844981e-9	1.141283597196555e-5	-1.1406574676833034e-5	-0.0001108243064938621	-5.651794920174194e-6	5.348179255168573e-6	NaN
17.5875	-2.054013547932399e-5	6.735718043931934e-9	9.97735126100519e-6	-9.974515709219853e-6	-0.0001199810036788749	-4.326607578802644e-6	3.415554174774693e-6	NaN
17.6	-1.5626623198445217e-5	7.309667374008122e-9	8.44698847671911e-6	-8.45407440626258e-6	-0.00012549884160321074	-6.466090288156775e-7	1.59347106528706e-6	3.2342e-5
17.6125	-1.3087501215001608e-5	6.955356153662534e-9	6.867304853747256e-6	-6.865282383664633e-6	-0.00012713420444528247	3.8875979981771455e-7	-8.4720792677475e-8	NaN
17.625	-1.0550931306134738e-5	7.130006784099893e-9	5.281705389468362e-6	-5.2770540962390625e-6	-0.0001256850083134084	1.261743222401561e-6	-1.593726358227262e-6	NaN
17.6375	-8.055805661826558e-6	7.354536181186686e-9	3.7282744374457857e-6	-3.727341990227678e-6	-0.00012150150314082891	1.989614491724224e-6	-2.9147401814709683e-6	NaN
17.65	-3.3263789244703606e-6	7.170136691127397e-9	2.2405225817870724e-6	-2.248880365581937e-6	-0.00011495434252599091	4.900127252463104e-6	-4.035290359172232e-6	2.4827e-5
17.6625	-1.1501513156679332e-6	6.2112909112281185e-9	8.470851245673354e-7	-8.470835438339306e-7	-0.0001060026626668031	5.209070686839759e-6	-4.947728681951305e-6	NaN
17.675	8.687229369437043e-7	5.785386384093393e-9	-4.2746093128846886e-7	4.2957584392719235e-7	-9.552136287546401e-5	5.40625796254064e-6	-5.651410347785891e-6	NaN
17.6875	2.7117851928631275e-6	5.424622511154125e-9	-1.5648640690349853e-6	1.5642490239882798e-6	-8.389637042246492e-5	5.510147430843024e-6	-6.150583940416361e-6	NaN
17.7	5.8174960879443855e-6	4.800224619210415e-9	-2.551895672521087e-6	2.54535721694703e-6	-7.149713136936371e-5	6.989989702204269e-6	-6.453867065138913e-6	2.3324e-5
17.7125	7.063678098874414e-6	3.748573623360237e-9	-3.3801443456458023e-6	3.3788167599802954e-6	-5.842906798563983e-5	6.7231728741473904e-6	-6.572939143195273e-6	NaN
17.725	8.100726375761557e-6	3.0631481795548104e-9	-4.045220712654571e-6	4.044996070108074e-6	-4.533971061728268e-5	6.4133952577521825e-6	-6.523566917186195e-6	NaN
17.7375	8.929481507620514e-6	2.4322003347302716e-9	-4.547711728951708e-6	4.5462746807468455e-6	-3.251582203595802e-5	6.074029572743486e-6	-6.323806285379217e-6	NaN
17.75	9.980874973329499e-6	1.7169095019151422e-9	-4.891926606765909e-6	4.888661766719458e-6	-2.0208669881036377e-5	6.143064040423933e-6	-5.9934023868827795e-6	2.4577e-5
17.7625	1.0219633693387572e-5	9.383845616962057e-10	-5.08542302395612e-6	5.083643373088022e-6	-8.586358468739883e-6	5.582480960674024e-6	-5.553030969379136e-6	NaN
17.775	1.0281663184426748e-5	3.0011417061731794e-10	-5.138478905675346e-6	5.136787463246651e-6	2.058809546049937e-6	5.037817624785499e-6	-5.024239208062588e-6	NaN
17.7875	1.0180225523010767e-5	-3.07998435875055e-10	-5.063880350692775e-6	5.0623594590537625e-6	1.1596382040687645e-5	4.514854197841247e-6	-4.428423907496171e-6	NaN
17.8	9.546916624040652e-6	-8.55778048686585e-10	-4.876097909949667e-6	4.876022699023042e-6	1.9932625107097028e-5	3.6343974194485644e-6	-3.786372526501738e-6	2.636e-5
17.8125	9.047468648307403e-6	-1.2073705519733722e-9	-4.590787060182963e-6	4.589275642687936e-6	2.691163514469404e-5	3.0587879780953772e-6	-3.1181062547779954e-6	NaN
17.825	8.448748648276518e-6	-1.6118397804021402e-9	-4.224603347910605e-6	4.222484959688279e-6	3.25675329448799e-5	2.5327519754544837e-6	-2.4421264920348442e-6	NaN
17.8375	7.767971620542966e-6	-2.011722718539817e-9	-3.7942908411041215e-6	3.7931980599322557e-6	3.691408387451042e-5	2.0552411991361685e-6	-1.7752281414590197e-6	NaN
17.85	6.2282517103303815e-6	-2.2753229289740487e-9	-3.3164030716692144e-6	3.3184488273169424e-6	3.9990909129901435e-5	8.302756082585644e-7	-1.1322791282156642e-6	2.3284e-5
17.8625	5.402148781450128e-6	-2.2345103908517804e-9	-2.8069453041560427e-6	2.806090465099929e-6	4.169966207966053e-5	4.276758882078508e-7	-5.265089380784869e-7	NaN
17.875	4.559241045626705e-6	-2.3567510634773775e-9	-2.2814741629859995e-6	2.2797481506673048e-6	4.227823429100646e-5	8.102471182706426e-8	3.146199057438152e-8	NaN
17.8875	3.713872666247672e-6	-2.4926750181222585e-9	-1.7540158312423071e-6	1.75355172832544e-6	4.1830835407067624e-5	-2.1488250324528507e-7	5.33200607260923e-7	NaN
17.9	2.067436102420351e-6	-2.485683210178268e-9	-1.2372337559091452e-6	1.240023972768109e-6	4.047217405996701e-5	-1.2771409214660427e-6	9.724548758434207e-7	2.4747e-5
17.9125	1.289047557074508e-6	-2.199845478029977e-9	-7.422778042626135e-7	7.421262515603065e-7	3.817299309959418e-5	-1.4380743356646958e-6	1.3446640378841752e-6	NaN
17.925	5.534129293977347e-7	-2.09769106875392e-9	-2.7903927421979716e-7	2.781196431705562e-7	3.522957070737914e-5	-1.556644390556537e-6	1.6477635554995031e-6	NaN
17.9375	-1.3156867687735857e-7	-2.016883942093277e-9	1.4469912028988967e-7	-1.4460242927725308e-7	3.177246983248939e-5	-1.639134678889554e-6	1.8814974467866727e-6	NaN
17.95	-1.3250435882121478e-6	-1.834208849363352e-9	5.228550983492409e-7	-5.204619629628899e-7	2.7929319971586254e-5	-2.2569062637717435e-6	2.0472647880762715e-6	2.3213e-5
17.9625	-1.8247433332142604e-6	-1.4780951529301943e-9	8.510137065336032e-7	-8.506547200173684e-7	2.3725583802007846e-5	-2.2078189709013e-6	2.1476533011937974e-6	NaN
17.975	-2.2561156295670586e-6	-1.2608664505684856e-9	1.1261511743081644e-6	-1.1262484424449209e-6	1.940178986758286e-5	-2.1387602602364467e-6	2.1868796218727834e-6	NaN
17.9875	-2.6180085660700116e-6	-1.0632411479100092e-9	1.3470624609810628e-6	-1.3466277892938908e-6	1.5064343584313571e-5	-2.0547266431604265e-6	2.1701452385696993e-6	NaN
18.0	-3.1344729004372106e-6	-8.23101993437558e-10	1.5139247023210594e-6	-1.512553007704724e-6	1.0808817603717828e-5	-2.183978408125814e-6	2.103435036707965e-6	2.2953e-5
18.0125	-3.2921743377202147e-6	-5.339327068501716e-10	1.6281536835640328e-6	-1.6275730965315717e-6	6.688560693280254e-6	-2.0124063972392163e-6	1.9932144144308922e-6	NaN
18.025	-3.386444379403105e-6	-3.100669942941768e-10	1.6922015395094408e-6	-1.6917272276445324e-6	2.8310245553331888e-6	-1.8419304286358985e-6	1.84648990333608e-6	NaN
18.0375	-3.4209331559152096e-6	-9.842952897768668e-11	1.7095706987656842e-6	-1.7090519253104063e-6	-7.070764397012625e-7	-1.6751132557403377e-6	1.670398413273404e-6	NaN
18.05	-3.3281898971766884e-6	1.0319055766320905e-10	1.6844973633687844e-6	-1.6842330604365783e-6	-3.8816123012594655e-6	-1.4421129970746178e-6	1.4720382546343943e-6	3.195e-5
18.0625	-3.210932740610253e-6	2.564681534593379e-10	1.621780986519782e-6	-1.6212391754542228e-6	-6.637850695020275e-6	-1.244525329014976e-6	1.2583700041264478e-6	NaN
18.075	-3.0536173003779164e-6	4.135683659920971e-10	1.5266947999650757e-6	-1.525995397853801e-6	-8.963179363302687e-6	-1.0615365756323759e-6	1.0360082593265874e-6	NaN
18.0875	-2.861891121337442e-6	5.671745307964189e-10	1.4047233983882617e-6	-1.4043141614265142e-6	-1.0851573982419135e-5	-8.93295112825133e-7	8.110947837209348e-7	NaN
18.1	-2.398082570372905e-6	6.794087011506197e-10	1.2614257049084858e-6	-1.2619734505894775e-6	-1.2306747785449248e-5	-4.961582349400665e-7	5.892045716515854e-7	2.3835e-5
18.1125	-2.137305990418435e-6	6.946411960281051e-10	1.102300880598807e-6	-1.1019567136105051e-6	-1.3290448956790896e-5	-3.442459310548031e-7	3.7541217063926956e-7	NaN
18.125	-1.8645658945178737e-6	7.579297990461209e-10	9.328014601002898e-7	-9.321762908269528e-7	-1.3869575468649933e-5	-2.1117167932112444e-7	1.739728318740898e-7	NaN
18.1375	-1.585028657070859e-6	8.245769531210894e-10	7.579726166675342e-7	-7.577654234402784e-7	-1.4073344047432378e-5	-9.544934316409667e-8	-1.1577384486024794e-8	NaN
18.15	-1.024624046523932e-6	8.423827177938099e-10	5.824766734876972e-7	-5.83384276919237e-7	-1.3935743364742999e-5	2.834188853619411e-7	-1.7843636035338017e-7	3.3203e-5
18.1625	-7.523452925801727e-7	7.620155435168794e-10	4.105255705410738e-7	-4.104207001900928e-7	-1.3441510762360499e-5	3.57033967252666e-7	-3.243818881522811e-7	NaN
18.175	-4.903755322924765e-7	7.435175319946653e-10	2.4595728795028724e-7	-2.4557955990468185e-7	-1.2688563843866861e-5	4.150093474932822e-7	-4.480619302267065e-7	NaN
18.1875	-2.419232693914899e-7	7.31816299711475e-10	9.192508620981138e-8	-9.191656141475143e-8	-1.1720006031992607e-5	4.594336056868772e-7	-5.48777101667511e-7	NaN
18.2	2.0393189451426463e-7	6.818812409454805e-10	-4.8979559769958184e-8	4.8123736288141494e-8	-1.0578931783078478e-5	7.059126109462041e-7	-6.264386737630982e-7	2.4066e-5
18.2125	3.9726149411521307e-7	5.641957756534571e-10	-1.7472927729514636e-7	1.7464349789293005e-7	-9.270042428203423e-6	7.04660202488861e-7	-6.814058173013838e-7	NaN
18.225	5.689141910985092e-7	4.978033158771424e-10	-2.837670451398883e-7	2.838620732690088e-7	-7.880538425674845e-6	6.948401159645924e-7	-7.146648405392335e-7	NaN
18.2375	7.179881547371248e-7	4.383086020141829e-10	-3.7518535833090476e-7	3.750605569790907e-7	-6.448957917409049e-6	6.782734094633047e-7	-7.276035897974521e-7	NaN
18.25	9.468690008882996e-7	3.5970224003911914e-10	-4.4857764457082486e-7	4.4802778634565465e-7	-5.010689645488799e-6	7.593970761080625e-7	-7.219454869657089e-7	2.4747e-5
18.2625	1.0268654602828642e-6	2.5487363603736465e-10	-5.039969672292328e-7	5.038130970592576e-7	-3.5820668073942497e-6	7.093198372081076e-7	-6.9963274919681e-7	NaN
18.275	1.0845984404449013e-6	1.780871998929106e-10	-5.418806699641427e-7	5.417596393804637e-7	-2.2155374139973697e-6	6.58046746592301e-7	-6.628756846789865e-7	NaN
18.2875	1.1209692072665585e-6	1.0607326325941461e-10	-5.630860961737657e-7	5.629132908106193e-7	-9.343933277818529e-7	6.066443695005955e-7	-6.139934593960272e-7	NaN
18.3	1.1344744526543996e-6	3.359220805841185e-11	-5.687723513734684e-7	5.685983616832306e-7	2.4228705157706727e-7	5.532771642891615e-7	-5.553533361970176e-7	3.3844e-5
18.3125	1.1145409672029696e-6	-2.947614959670521e-11	-5.603434530858602e-7	5.601535129364161e-7	1.2957125458017288e-6	4.870104018848635e-7	-4.893212270992549e-7	NaN
18.325	1.079032148957964e-6	-8.86988223094024e-11	-5.394090125237783e-7	5.391843860658712e-7	2.2129480291747883e-6	4.247744653750039e-7	-4.182098938043161e-7	NaN
18.3375	1.0297483766178178e-6	-1.4606264233072911e-10	-5.077142945653348e-7	5.075648338820751e-7	2.988126084765764e-6	3.66800986327923e-7	-3.442139412482133e-7	NaN
18.35	8.973606514966633e-7	-1.9148703593404137e-10	-4.670794993073181e-7	4.6720791198661165e-7	3.618953594451799e-6	2.419671525985581e-7	-2.6937178215658e-7	2.3795e-5
18.3625	8.180602066638537e-7	-2.070607108348655e-10	-4.1935074938329906e-7	4.1921716833012115e-7	4.090993885478588e-6	1.8611135628884598e-7	-1.955761692572917e-7	NaN
18.375	7.325304195348152e-7	-2.3591893669477955e-10	-3.6639695740847166e-7	3.6617559109720286e-7	4.421400065708177e-6	1.364420250207871e-7	-1.2447238750515587e-7	NaN
18.3875	6.425907677534736e-7	-2.6542454629642764e-10	-3.099926406619341e-7	3.0990601659971203e-7	4.617624943411497e-6	9.256825409636366e-8	-5.7475853026550196e-8	NaN
18.4	4.563472103864622e-7	-2.7862738682917104e-10	-2.518143116286505e-7	2.52100742598662e-7	4.68913973171695e-6	-3.958879826148122e-8	4.238896068531221e-9	2.1992e-5
18.4125	3.632112823312883e-7	-2.580267258695978e-10	-1.9341219100698706e-7	1.9335810694747993e-7	4.6289576732432934e-6	-7.085262362484288e-8	5.969157918982007e-8	NaN
18.425	2.7196993011435414e-7	-2.5775223245062826e-10	-1.3623186133808327e-7	1.3608297342403027e-7	4.468563762313059e-6	-9.647835894995523e-8	1.0819851224908357e-7	NaN
18.4375	1.838770836077728e-7	-2.5956719164659623e-10	-8.15032529800461e-8	8.148546496097207e-8	4.2218004008669075e-6	-1.1714200219827846e-7	1.4930629028641886e-7	NaN
18.45	2.1400570909744543e-8	-2.4739053337670113e-10	-3.027572865227186e-8	3.057504309707866e-8	3.902864139765252e-6	-2.1212340745512726e-7	1.827815298767551e-7	2.5869e-5
18.4625	-5.123952184319838e-8	-2.0955198121054116e-10	1.65875894827424e-8	-1.6572222857387597e-8	3.511886190955751e-6	-2.1728538091550988e-7	2.085553346296353e-7	NaN
18.475	-1.1724581206098906e-7	-1.9021095764027456e-10	5.83787501713101e-8	-5.8432679748218466e-8	3.079770501116156e-6	-2.189611983708107e-7	2.267934671425683e-7	NaN
18.4875	-1.7613461031567036e-7	-1.732436125039279e-10	9.461665707535556e-8	-9.458353599355419e-8	2.620162245030012e-6	-2.1779951106367682e-7	2.3781907205519485e-7	NaN
18.5	-2.7136127794268694e-7	-1.4824972353891443e-10	1.2499769172463603e-7	-1.2478500835729344e-7	2.145854032119386e-6	-2.5816067925560157e-7	2.4209169544648655e-7	2.4285e-5
18.5125	-3.07446057335051e-7	-1.111003454172106e-10	1.4938471600837362e-7	-1.493285704388516e-7	1.6616152003961696e-6	-2.445214773168002e-7	2.4016353472717557e-7	NaN
18.525	-3.3588892366286563e-7	-8.536898930905864e-11	1.677796836177451e-7	-1.6775404630059083e-7	1.188148532593369e-6	-2.2991860105712998e-7	2.3270616608236166e-7	NaN
18.5375	-3.568662768740889e-7	-6.144398868108669e-11	1.8034668969973842e-7	-1.8029062126082504e-7	7.346340369354447e-7	-2.14776625533907e-7	2.2045061527996268e-7	NaN
18.55	-3.77622045350056e-7	-3.5964554497991883e-11	1.8736888561198831e-7	-1.8728073527515313e-7	3.0887667034774714e-7	-2.064028969329857e-7	2.041659932541633e-7	2.5919e-5
18.5625	-3.782077260113419e-7	-1.1071797539754576e-11	1.8923001544196205e-7	-1.8916489833548642e-7	-8.282019037788539e-8	-1.8473617777620543e-7	1.846373945948287e-7	NaN
18.575	-3.729167697083581e-7	1.0685326559376072e-11	1.86398149834722e-7	-1.863283458374693e-7	-4.3303858967792264e-7	-1.6407041720763683e-7	1.6265556960174287e-7	NaN
18.5875	-3.623035143352966e-7	3.158302554413191e-11	1.7940943666647947e-7	-1.7935609582933066e-7	-7.384509846033671e-7	-1.4454796730659087e-7	1.389874420043466e-7	NaN
18.6	-3.2750251464169686e-7	4.9286079765234747e-11	1.6884284196284205e-7	-1.6886457584805224e-7	-9.970115031788648e-7	-1.0679334062834366e-7	1.1436128034094096e-7	2.4837e-5
18.6125	-3.045626889949144e-7	5.82113330452677e-11	1.5530264422420978e-7	-1.5525231837644853e-7	-1.203410970631061e-6	-8.673300014565069e-8	8.946585198195054e-8	NaN
18.625	-2.7877402416898825e-7	7.044262312338982e-11	1.3941464910244366e-7	-1.3933798595779542e-7	-1.361322656474522e-6	-6.864726007451765e-8	6.491901407052155e-8	NaN
18.6375	-2.507632086527267e-7	8.271012780891279e-11	1.21789265284204e-7	-1.217546657936646e-7	-1.4723240731670788e-6	-5.244769105437402e-8	4.126761646053097e-8	NaN
18.65	-1.9049293504901852e-7	8.967567268233107e-11	1.0301599108516622e-7	-1.0310306447624893e-7	-1.5388057830877095e-6	-7.371969852208704e-9	1.8981681667454152e-8	2.4346e-5
18.6625	-1.5937460718444835e-7	8.526701941982237e-11	8.365210059702892e-8	-8.362748957284115e-8	-1.5577991545816849e-6	5.258438426640444e-9	-1.5321975442909477e-9	NaN
18.675	-1.2830327625606293e-7	8.734914496306379e-11	6.422826680129699e-8	-6.417145227322542e-8	-1.5391024381891414e-6	1.5901502802997848e-8	-1.9966147681114306e-8	NaN
18.6875	-9.775408032098183e-8	9.004483044814114e-11	4.5209776441108594e-8	-4.519849206592838e-8	-1.4870168241579246e-6	2.476928660115864e-8	-3.609176098803815e-8	NaN
18.7	-3.988839003133132e-8	8.773766768944165e-11	2.7005750488126933e-8	-2.710811639625822e-8	-1.4060901194323297e-6	6.033641257540805e-8	-4.975814346604247e-8	2.605e-5
18.7125	-1.328024364698083e-8	7.596320297517734e-11	9.965495959106013e-9	-9.965611221277403e-9	-1.2958357443381392e-6	6.406882627987982e-8	-6.087340946920753e-8	NaN
18.725	1.1391927102054224e-8	7.071105130639286e-11	-5.61147188977688e-9	5.637184902495421e-9	-1.1669657014150622e-6	6.643695867314205e-8	-6.943130991318548e-8	NaN
18.7375	3.390358942098464e-8	6.625709688191474e-11	-1.9503114999189455e-8	1.9495485103378997e-8	-1.0242052819418293e-6	6.766677897858077e-8	-7.548537384953232e-8	NaN
18.75	7.18026199157735e-8	5.858651017286011e-11	-3.154889466235781e-8	3.146899929256622e-8	-8.720756260369088e-7	8.568155317712655e-8	-7.914246684925056e-8	2.637e-5
18.7625	8.699124352634162e-8	4.571039553618776e-11	-4.16472206571756e-8	4.1630885347862347e-8	-7.118766180017068e-7	8.237794231456803e-8	-8.054680713195564e-8	NaN
18.775	9.961707368895655e-8	3.730498481362891e-11	-4.974572117304938e-8	4.974281620170834e-8	-5.515174838899861e-7	7.855316664952749e-8	-7.989243865436092e-8	NaN
18.7875	1.09691682870323e-7	2.956555180927681e-11	-5.585283406296433e-8	5.583519294998101e-8	-3.945009745304191e-7	7.437054059592378e-8	-7.740124622431059e-8	NaN
18.8	1.2242163084447913e-7	2.080588526596824e-11	-6.002246291788755e-8	5.998272638696642e-8	-2.438941906450477e-7	7.51214023710552e-8	-7.33156088088957e-8	2.3735e-5
18.8125	1.2527641883887607e-7	1.129661653698095e-11	-6.234816102926e-8	6.232635184157868e-8	-1.0175854050647985e-7	6.824151110363434e-8	-6.788915205593291e-8	NaN
18.825	1.259705817888368e-7	3.4887086477934578e-12	-6.295668492232672e-8	6.293588762593325e-8	2.8352484671080507e-8	6.156036496000737e-8	-6.138595179724751e-8	NaN
18.8375	1.246672461899021e-7	-3.951753082142741e-12	-6.200532134284576e-8	6.19867033347939e-8	1.448528446234239e-7	5.514819493469015e-8	-5.406808116204672e-8	NaN
18.85	1.1680470107332703e-7	-1.064423295347993e-11	-5.967183535347163e-8	5.967112738850275e-8	2.466059320669811e-7	4.431006521734126e-8	-4.619000310217446e-8	2.2192e-5
18.8625	1.1064336803215924e-7	-1.4918527555173317e-11	-5.614835549737449e-8	5.612987688341999e-8	3.317046368699232e-7	3.726485003150324e-8	-3.799669006786419e-8	NaN
18.875	1.0327231942693947e-7	-1.985278291817099e-11	-5.163913443114857e-8	5.1613181504243215e-8	4.005882660394857e-7	3.0828548088642996e-8	-2.9714356294084666e-8	NaN
18.8875	9.490249286914924e-8	-2.4732615275318248e-11	-4.6349346954849546e-8	4.6336002192867946e-8	4.5343488389301565e-7	2.498787671384448e-8	-2.154822854004976e-8	NaN
18.9	7.599927811779859e-8	-2.79395830306945e-11	-4.048171123048667e-8	4.050688812678374e-8	4.907382506452851e-7	9.974000957460018e-9	-1.367986375817482e-8	2.3234e-5
18.9125	6.586780766720716e-8	-2.7413988627037743e-11	-3.4232120369607006e-8	3.4221702722112453e-8	5.112986500274215e-7	5.058575143668778e-9	-6.270709853946748e-9	NaN
18.925	5.5536175692311555e-8	-2.8891151395387963e-11	-2.7790880603818953e-8	2.7769784082302797e-8	5.180409328952547e-7	8.28263099455512e-10	5.497869159711254e-10	NaN
18.9375	4.517973250063773e-8	-3.0536984829924696e-11	-2.1329461038135567e-8	2.1323823297302972e-8	5.122464241293096e-7	-2.780904851389343e-9	6.678981221765951e-9	NaN
18.95	2.5023802634666964e-8	-3.043339669831642e-11	-1.500257575817705e-8	1.503677156318838e-8	4.953239106377042e-7	-1.5769812281682035e-8	1.2040935551672781e-8	2.2894e-5
18.9625	1.5501188921972365e-8	-2.6919040644452393e-11	-8.946351611045448e-9	8.944543778171332e-9	4.6691995009298434e-7	-1.7723192261034158e-8	1.6580413493578476e-8	NaN
18.975	6.505757743563908e-9	-2.5653945214702098e-11	-3.281459330049596e-9	3.2702587467576665e-9	4.306642354818039e-7	-1.9159041248247565e-8	2.0272719459580945e-8	NaN
18.9875	-1.8662522505928756e-9	-2.4650604825271715e-11	1.8972733666802855e-9	-1.896052724629299e-9	3.881563301826643e-7	-2.015432869546212e-8	2.3115265441281614e-8	NaN
19.0	-1.644163248467958e-8	-2.2403355009990807e-11	6.5158508756769186e-9	-6.486590524470964e-9	3.4095900375619315e-7	-2.7684910155530658e-8	2.512568272980952e-8	2.1651e-5
19.0125	-2.2538313493916697e-8	-1.8040612841549807e-11	1.0520692315750412e-8	-1.0516265091526094e-8	2.8938750905391385e-7	-2.7070198873194126e-8	2.6336115586473382e-8	NaN
19.025	-2.77971109523958e-8	-1.5374538625033142e-11	1.3875250707746263e-8	-1.3876386283549294e-8	2.3638168174351095e-7	-2.6212572119509077e-8	2.6798584885527892e-8	NaN
19.0375	-3.2204377375073296e-8	-1.2948251454982243e-11	1.6565217084683604e-8	-1.655987513144422e-8	1.8324208484422607e-7	-2.5173090655528832e-8	2.6577109102928577e-8	NaN
19.05	-3.8479689364263185e-8	-1.0005640159387022e-11	1.8593176130954218e-8	-1.8576457592216393e-8	1.3113618561779036e-7	-2.6722313424171892e-8	2.5745235739322268e-8	2.4125e-5
19.0625	-4.038683404696918e-8	-6.471292687545388e-12	1.9976842367500064e-8	-1.9969722477924818e-8	8.071871499620825e-8	-2.461448474884719e-8	2.43823455643842e-8	NaN
19.075	-4.1518041787754556e-8	-3.731218591530775e-12	2.074658935726726e-8	-2.07407467344829e-8	3.354187429549773e-8	-2.2521472516637537e-8	2.2574369195970108e-8	NaN
19.0875	-4.1918302138851896e-8	-1.1403005475030412e-12	2.0945592803446882e-8	-2.093923853681763e-8	-9.703585093341135e-9	-2.047447717718053e-8	2.0408775885048314e-8	NaN
19.1	-4.0742747329370944e-8	1.3245274674698816e-12	2.0625965019893533e-8	-2.062280428467508e-8	-4.84810340359627e-8	-1.7598929274825804e-8	1.7972507757375787e-8	2.3454e-5
19.1125	-3.928945902311587e-8	3.1912622034076957e-12	1.984666630942663e-8	-1.9840038296894736e-8	-8.212057500972025e-8	-1.5179150825715684e-8	1.5350780196363362e-8	NaN
19.125	-3.7347500816496024e-8	5.109381841195619e-12	1.8672417527708736e-8	-1.866384336615989e-8	-1.1047551046473442e-7	-1.2938930906169944e-8	1.2624515460754408e-8	NaN
19.1375	-3.498611948381873e-8	6.9853236587089994e-12	1.7170470276182675e-8	-1.716546939708128e-8	-1.3347549206312498e-7	-1.087992449945495e-8	9.868809164297114e-9	NaN
19.15	-2.9285390372212197e-8	8.352873303235026e-12	1.5408941851382316e-8	-1.5415699162296953e-8	-1.5116914847485371e-7	-6.0088954892228516e-9	7.1517857123382836e-9	2.3063e-5
19.1625	-2.6084489677981613e-8	8.530091210139366e-12	1.345517669416604e-8	-1.3450977999417854e-8	-1.6308945796010576e-7	-4.152859864638258e-9	4.535420964265406e-9	NaN
19.175	-2.2739052760030573e-8	9.298358213208444e-12	1.1375913975717115e-8	-1.1368268200760722e-8	-1.70060402973562e-7	-2.527643604644626e-9	2.071632838206001e-9	NaN
19.1875	-1.9312272814137094e-8	1.0108183051110974e-11	9.232866433268211e-9	-9.23034429408447e-9	-1.7244188036799065e-7	-1.1149507409171073e-9	-1.9647849936568406e-10	NaN
19.2	-1.2447698689123073e-8	1.031979742453583e-11	7.083031095829139e-9	-7.09416216768019e-9	-1.7065185453345824e-7	3.520359914296945e-9	-2.234805880148859e-9	2.3825e-5
19.2125	-9.114829643456648e-9	9.329909394419812e-12	4.977867257893654e-9	-4.976599810683133e-9	-1.6450507480862514e-7	4.416034057274992e-9	-4.016344278855041e-9	NaN
19.225	-5.909603900168653e-9	9.098086127610061e-12	2.964235951355538e-9	-2.9596298587469684e-9	-1.5520190697891226e-7	5.120525121481754e-9	-5.5247410561002345e-9	NaN
19.2375	-2.871156194525385e-9	8.94966974714917e-12	1.0806002469411372e-9	-1.0805091547526915e-9	-1.4327076865215655e-7	5.6594329301394475e-9	-6.751626198231865e-9	NaN
19.25	2.5775165835847266e-9	8.334060590212145e-12	-6.414637433240565e-10	6.309937643069372e-10	-1.292396492612721e-7	8.66698458086394e-9	-7.696094590589812e-9	2.2874e-5
19.2625	4.9381940142546405e-9	6.8913594025810906e-12	-2.17729087275945e-9	2.176228419692435e-9	-1.131674126848021e-7	8.646671054171915e-9	-8.362713646461615e-9	NaN
19.275	7.032835860598446e-9	6.07566918328937e-12	-3.5079784995434886e-9	3.509122608252816e-9	-9.61204900413675e-8	8.52197873449674e-9	-8.763709397180906e-9	NaN
19.2875	8.850559308142347e-9	5.344399176770715e-12	-4.622570310831688e-9	4.6210341317194315e-9	-7.857020073301675e-8	8.315175614539785e-9	-8.916205105124347e-9	NaN
19.3	1.1637113537947715e-8	4.38051762868697e-12	-5.516236272758477e-9	5.509527577285709e-9	-6.09491131439205e-8	9.296939844145873e-9	-8.841412429153364e-9	2.5368e-5
19.3125	1.260854827193073e-8	3.09849866443888e-12	-6.189764339381519e-9	6.1875076326710575e-9	-4.3457885049218515e-8	8.680850661819036e-9	-8.563205348695002e-9	NaN
19.325	1.3307487113599843e-8	2.158106482708689e-12	-6.6486394911428144e-9	6.647143947439948e-9	-2.6736051855193774e-8	8.050617862629971e-9	-8.108714782190542e-9	NaN
19.3375	1.3745079707858231e-8	1.2759778121349178e-12	-6.903471309110907e-9	6.901353347865904e-9	-1.1067640049147659e-8	7.419243642548005e-9	-7.506384337219309e-9	NaN
19.35	1.3896009006113275e-8	3.893744918768798e-13	-6.968549023541101e-9	6.9664448018971425e-9	3.3149584256928417e-9	6.757186366080105e-9	-6.785227074625934e-9	2.3173e-5
19.3625	1.3645410156482652e-8	-3.7966420934464355e-13	-6.861144755561106e-9	6.858819894736179e-9	1.6181616478923032e-8	5.945146204842476e-9	-5.974224860555054e-9	NaN
19.375	1.3204648410948991e-8	-1.103251719038141e-12	-6.601034746377294e-9	6.598278904190593e-9	2.7376668019935967e-8	5.182782769721728e-9	-5.1016877191007605e-9	NaN
19.3875	1.259581639822225e-8	-1.8042849665605718e-12	-6.209636404935843e-9	6.2078088844441675e-9	3.6829469162465623e-8	4.47287511732987e-9	-4.19446457022938e-9	NaN
19.4	1.0965959439348086e-8	-2.3583790918095898e-12	-5.709269076710532e-9	5.71086071245018e-9	4.451307513185136e-8	2.9404188200416347e-9	-3.2774792719089724e-9	2.3465e-5
19.4125	9.991539249146186e-9	-2.5458036663509026e-12	-5.1225547565458046e-9	5.120923767391881e-9	5.025110232900307e-8	2.2575581606461454e-9	-2.373863506739713e-9	NaN
19.425	8.941507901073237e-9	-2.896943412056689e-12	-4.472382163211451e-9	4.469673335608079e-9	5.425547179609391e-8	1.6505500320682751e-9	-1.5037075440882787e-9	NaN
19.4375	7.83813313749645e-9	-3.2561726687309126e-12	-3.780469497722889e-9	3.779413592008349e-9	5.66182770137126e-8	1.1145691407750448e-9	-6.842811152587269e-10	NaN
19.45	5.555327690066862e-9	-3.4156006683127885e-12	-3.0673240752865227e-9	3.0708398959526992e-9	5.745620873679981e-8	-5.032350601994274e-10	7.009951499235686e-11	2.4016e-5
19.4625	4.414623866414168e-9	-3.1610836528190806e-12	-2.3518975341982374e-9	2.3512409574310355e-9	5.668426039216632e-8	-8.841986314095164e-10	7.474986106740562e-10	NaN
19.475	3.2976466684553187e-9	-3.155783981557595e-12	-1.651852480374938e-9	1.6500352420297994e-9	5.46886948119614e-8	-1.196200703796474e-9	1.339613407690757e-9	NaN
19.4875	2.2197038152266043e-9	-3.176150743113609e-12	-9.822043268982018e-10	9.819912250417679e-10	5.163933864643862e-8	-1.4475330194299721e-9	1.84095928763021e-9	NaN
19.5	2.3292586470950174e-10	-3.0254443167335085e-12	-3.5575323025745883e-10	3.594170496759114e-10	4.7710241710117525e-8	-2.6074237538925213e-9	2.2487428304771796e-9	2.4507e-5
19.5125	-6.546665420472672e-10	-2.5612341194101004e-12	2.1698382762335905e-10	-2.1679114741760669e-10	4.290348386547551e-8	-2.668856555634387e-9	2.562181598730268e-9	NaN
19.525	-1.460759887841246e-9	-2.323271853273536e-12	7.273921869279953e-10	-7.280458433165308e-10	3.7597223861213375e-8	-2.6877696853078107e-9	2.7833607477295286e-9	NaN
19.5375	-2.179486164321603e-9	-2.1143772077242236e-12	1.1696341474269963e-9	-1.1692254260970738e-9	3.195843598036444e-8	-2.6720994092034805e-9	2.916286593023663e-9	NaN
19.55	-3.340375204334261e-9	-1.8076523504162021e-12	1.5400437482423354e-9	-1.5374467342388813e-9	2.6143580573909378e-8	-3.1623946599386674e-9	2.966629138945927e-9	2.1891e-5
19.5625	-3.779539971832126e-9	-1.3530702338868502e-12	1.8369910717566246e-9	-1.836301255254343e-9	2.021133295649505e-8	-2.994228030315525e-9	2.9411874568760723e-9	NaN
19.575	-4.125117107588691e-9	-1.0377484556659037e-12	2.0605473121089678e-9	-2.060228267036679e-9	1.4414370924477257e-8	-2.8144361286248296e-9	2.8482138775747693e-9	NaN
19.5875	-4.37930933248556e-9	-7.444947724140964e-13	2.212763613668724e-9	-2.21207592879937e-9	8.864740504096142e-9	-2.6281999098991893e-9	2.6966817430232923e-9	NaN
19.6	-4.62835469590721e-9	-4.326492777872579e-13	2.297144219925638e-9	-2.2960737453710947e-9	3.6576252667085637e-9	-2.522477464404961e-9	2.4960239266178295e-9	2.3685e-5
19.6125	-4.633157644313114e-9	-1.288321708374185e-13	2.318420023135807e-9	-2.3176225330503145e-9	-1.1297329132629472e-9	-2.2567889997731264e-9	2.255863800458607e-9	NaN
19.625	-4.566160850703479e-9	1.371632449039269e-13	2.2823502424014645e-9	-2.2814930506424694e-9	-5.407439180156817e-9	-2.0034809626928554e-9	1.9858863754605636e-9	NaN
19.6375	-4.434173385160847e-9	3.9270422922076294e-13	2.195520949449944e-9	-2.194868354678387e-9	-9.135161426607848e-9	-1.7642766362988523e-9	1.6954795300238247e-9	NaN
19.65	-4.004583923511361e-9	6.088333474994758e-13	2.0650371394792433e-9	-2.0653104343586386e-9	-1.2288246205397088e-8	-1.3002846864720738e-9	1.3935529751302645e-9	2.3865e-5
19.6625	-3.7222831031427167e-9	7.169955793509575e-13	1.898308563368485e-9	-1.8976936690778854e-9	-1.4801786924573336e-8	-1.0548965139870177e-9	1.0885293172012096e-9	NaN
19.675	-3.4053203290976018e-9	8.660456144235143e-13	1.703004234831153e-9	-1.7020655869184887e-9	-1.67214752181285e-8	-8.337380308364311e-10	7.879582749941306e-10	NaN
19.6875	-3.0613697319319973e-9	1.015598494743196e-12	1.4865991820062605e-9	-1.486177007411986e-9	-1.80669431406212e-8	-6.35711681207709e-10	4.98517449058027e-10	NaN
19.7	-2.3220955177280008e-9	1.1001264936839702e-12	1.2563082905135768e-9	-1.2573782325677103e-9	-1.8867741504966838e-8	-8.359472690201452e-11	2.2594169696285653e-10	2.4977e-5
19.7125	-1.9407297529671396e-9	1.0452859735641219e-12	1.0189482587924753e-9	-1.0186487859059855e-9	-1.9087696580281385e-8	7.047925511347805e-11	-2.4811960482730078e-11	NaN
19.725	-1.5601320142341524e-9	1.070090672577589e-12	7.810070395253072e-10	-7.803130746842061e-10	-1.884712572735601e-8	2.002315982725664e-10	-2.499964650779223e-10	NaN
19.7375	-1.1861068689934156e-9	1.1024424735695532e-12	5.481690696167291e-10	-5.480325262445875e-10	-1.81988476279144e-8	3.0826573390272086e-10	-4.468378107480662e-10	NaN
19.75	-4.781161680532175e-10	1.073590158240463e-12	3.2542909015165117e-10	-3.26682846013427e-10	-1.719866128967416e-8	7.428970650232659e-10	-6.135106378220935e-10	2.4236e-5
19.7625	-1.527904324055005e-10	9.290055622216034e-13	1.1704801111533299e-10	-1.1705106863788728e-10	-1.5840777354021756e-8	7.879810586415181e-10	-7.48911426715302e-10	NaN
19.775	1.4871732900113226e-10	8.642420682222385e-13	-7.332414561640258e-11	7.36367456630408e-11	-1.4256348421110906e-8	8.164107012358586e-10	-8.529837926837702e-10	NaN
19.7875	4.236760127815671e-10	8.092590800132628e-13	-2.429863167979488e-10	2.4289168354208423e-10	-1.250323008212454e-8	8.309522935099589e-10	-9.264015946982257e-10	NaN
19.8	8.86148222120345e-10	7.150304472718715e-13	-3.899904134717837e-10	3.890141637006829e-10	-1.0636749535039532e-8	1.0502450342417178e-9	-9.704898049495106e-10	2.4396e-5
19.8125	1.0712634877128027e-9	5.573812813849122e-13	-5.131096909589737e-10	5.129087017308343e-10	-8.672933543988326e-9	1.0093473302693614e-9	-9.87029068802196e-10	NaN
19.825	1.2249739548064005e-9	4.543072064139915e-13	-6.1171969327097e-10	6.116822365256725e-10	-6.70838723866614e-9	9.621278546913673e-10	-9.784074055727548e-10	NaN
19.8375	1.3474369718299022e-9	3.5937445104451455e-13	-6.859390329609215e-10	6.857224770771739e-10	-4.7858952808004e-9	9.10581049354349e-10	-9.473514190942624e-10	NaN
19.85	1.501547539078707e-9	2.521025417516271e-13	-7.364416568926841e-10	7.359580426097609e-10	-2.9428954976803937e-9	9.186200623483266e-10	-8.96836329816289e-10	2.3114e-5
19.8625	1.535662438911261e-9	1.3595392266685952e-13	-7.643854530387242e-10	7.641181911598608e-10	-1.2046657904274892e-9	8.341868688536295e-10	-8.299732543698969e-10	NaN
19.875	1.5433627499329599e-9	4.044181977893578e-14	-7.713335783873821e-10	7.7107787270367e-10	3.855969217824782e-10	7.52233837296601e-10	-7.499985743128945e-10	NaN
19.8875	1.5266548822552518e-9	-5.059342160618273e-14	-7.592207969319846e-10	7.589928877221159e-10	1.80861060510532e-9	6.736142430676594e-10	-6.60122174643025e-10	NaN
19.9	1.42906271946264e-9	-1.3235720627062093e-13	-7.302308186062545e-10	7.30224754252446e-10	3.0505942311412192e-9	5.402070651908506e-10	-5.634589362833928e-10	2.4767e-5
19.9125	1.3530607885032724e-9	-1.8431663543712153e-13	-6.867214470134358e-10	6.86495530596453e-10	4.088219175092835e-9	4.5397786080199203e-10	-4.6300621569137796e-10	NaN
19.925	1.2623178940241091e-9	-2.445098389365692e-13	-6.311974546429348e-10	6.308795035580162e-10	4.927127555748665e-9	3.7522775756716225e-10	-3.615298638437559e-10	NaN
19.9375	1.1594186406915315e-9	-3.0405787238152297e-13	-5.661729268972698e-10	5.660099671191969e-10	5.569615998200731e-9	3.0378864166589665e-10	-2.615376258842236e-10	NaN
19.95	9.273487921797044e-10	-3.430720577236517e-13	-4.941303575975858e-10	4.944401924744271e-10	6.021835654446636e-9	1.1977314567405226e-10	-1.6524651003134434e-10	2.4156e-5
19.9625	8.030970698753329e-10	-3.3632020939178135e-13	-4.1746730539160834e-10	4.1734035284639827e-10	6.269151710700583e-9	5.976082807250434e-11	-7.462672599476644e-11	NaN
19.975	6.764630476653632e-10	-3.541672167656935e-13	-3.3851177791320925e-10	3.382539256037247e-10	6.347523570471325e-9	8.137896397129526e-12	8.744029582041017e-12	NaN
19.9875	5.495902635971009e-10	-3.740932479535119e-13	-2.593599409973466e-10	2.5929146059364254e-10	6.272705364051122e-9	-3.588187592720005e-11	8.361643264115211e-11	NaN
20.0	3.028418459902316e-10	-3.7260504454458516e-13	-1.819019629054209e-10	1.8232104631033484e-10	6.061998543374522e-9	-1.9470312457557846e-10	1.4906820739413899e-10	2.3785e-5


==> data/scenario534.dat <==
t delta s psi beta omega alphaf alphar tdaqp 
0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.5066e-5
0.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5318e-5
0.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.9576e-5
0.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.3393e-5
0.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.8314e-5
0.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.2762e-5
0.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4736e-5
0.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3755e-5
0.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.9325e-5
0.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4376e-5
0.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2663e-5
0.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5879e-5
0.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3424e-5
0.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3144e-5
0.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.6249e-5
0.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2562e-5
0.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1641e-5
0.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3965e-5
0.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4476e-5
0.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4636e-5
0.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2372e-5
1.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2523e-5
1.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2733e-5
1.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2683e-5
1.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3544e-5
1.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3184e-5
1.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2874e-5
1.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3925e-5
1.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1761e-5
1.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3414e-5
1.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2343e-5
1.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2042e-5
1.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2142e-5
1.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2993e-5
1.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4446e-5
1.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4696e-5
1.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.096e-5
1.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5238e-5
1.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.7312e-5
1.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2232e-5
1.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5398e-5
2.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.7011e-5
2.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5198e-5
2.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.4235e-5
2.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3624e-5
2.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2332e-5
2.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.633e-5
2.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3955e-5
2.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2673e-5
2.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2803e-5
2.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.5527e-5
2.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3404e-5
2.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3144e-5
2.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4416e-5
2.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4085e-5
2.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4125e-5
2.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4195e-5
2.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5748e-5
2.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3505e-5
2.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3705e-5
2.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3554e-5
3.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3224e-5
3.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3054e-5
3.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3064e-5
3.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3405e-5
3.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4136e-5
3.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5248e-5
3.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4436e-5
3.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4717e-5
3.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3564e-5
3.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2753e-5
3.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4947e-5
3.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4316e-5
3.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2934e-5
3.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4396e-5
3.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3735e-5
3.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5167e-5
3.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	4.5857e-5
3.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3905e-5
3.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2582e-5
3.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3174e-5
4.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5849e-5
4.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2673e-5
4.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4046e-5
4.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3434e-5
4.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2112e-5
4.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.8314e-5
4.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3975e-5
4.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2393e-5
4.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4787e-5
4.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4306e-5
4.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1911e-5
4.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5488e-5
4.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3044e-5
4.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.7	-0.13962634015955244	0.0	0.0	0.0	0.0	-0.13962634015955244	0.0	0.000154271
4.7125	-0.15016218780535276	-0.001036022589302402	-0.0006634687061314046	-0.006225263106637329	-0.1320118906378858	-0.13707230638554538	-0.0009913869149004266	NaN
4.725	-0.15967876481149082	-0.004655849678518792	-0.0029645389005305686	-0.01088576171890394	-0.2622574028492946	-0.13515561814442356	-0.003450976303524164	NaN
4.7375	0.11107409072973375	-0.010277605628316581	-0.006476270296874931	-0.0062014443240843205	-0.23025530661703186	0.12924881099790372	-0.006385845770980086	NaN
4.75	0.08748992096917818	-0.014067857089307993	-0.008669349124776519	0.002379819077603448	-0.0934487644486561	0.08996943764290485	-0.007488351534129981	0.000209976
4.7625	0.144836658784842	-0.01581780776247847	-0.009372520222712087	0.007623973230073326	0.008760413419218696	0.13675714405696932	-0.007145070629822704	NaN
4.775	0.15555710877984455	-0.015503249898131349	-0.008572327906656622	0.013340376888455316	0.14715028867916713	0.13456491688007255	-0.005296161107327514	NaN
4.7875	0.16520268498252055	-0.012728728802571957	-0.006053249820206114	0.01746116508921321	0.2830430295909978	0.13302328235457545	-0.001988146138238665	NaN
4.8	0.1813150748825507	-0.0074294206211551785	-0.0018487380908895823	0.020098650801327705	0.41519392158601653	0.13962634015875014	0.0025986169120411975	0.000273908
4.8125	0.18782250540952766	0.00048510481976907845	0.003991433620016706	0.02143720769483214	0.5437872422511442	0.13810836111763602	0.008289828214897071	NaN
4.825	0.19333501530782582	0.011131515080803397	0.011406003421692354	0.021510392803493015	0.6662334464630078	0.13718048328825638	0.01491036893648474	NaN
4.8375	0.19788767383151318	0.02463864854212554	0.02031753395676927	0.020446670044988912	0.7817997645324105	0.1367874160308389	0.022291717082782856	NaN
4.85	0.20427618418702262	0.04115078593808318	0.030638717468178346	0.018374971202759657	0.8899014005714899	0.1396263401545455	0.030272972028481785	0.000381942
4.8625	0.20620270496505694	0.060824417731845215	0.04227433785496349	0.015442486687759136	0.9904662048960851	0.13925597562270137	0.038702999179893505	NaN
4.875	0.2073494430503734	0.08382603089918196	0.055123684410293854	0.01173842671740083	1.0824962448877187	0.1393212115988112	0.04743803466979445	NaN
4.8875	-0.07357933968610669	0.10969160168834535	0.06867347556691986	-0.0005546818720775205	1.0054168250668643	-0.12530633271750613	0.0555174683090661	NaN
4.9	-0.11484419890668324	0.13465939969629281	0.08030676265366313	-0.01593539960641106	0.8182467215758298	-0.14145762882221533	0.06066622038588976	0.00022708
4.9125	-0.13325347628194809	0.15822889452796274	0.08955943001787134	-0.028912053326017026	0.6235615217527088	-0.1367666220870719	0.06300008318183177	NaN
4.925	-0.15013160969116265	0.18043392869510824	0.09638110646562126	-0.039364803795520674	0.4280998278055169	-0.13302799694152886	0.06276759438222226	NaN
4.9375	0.11512188768901288	0.20190670893049628	0.10117012534459832	-0.03950311378390186	0.39411413585118193	0.13413106640865327	0.061048019877099804	NaN
4.95	0.10772628366161582	0.22526637101486668	0.10564237673001765	-0.0450603977586953	0.2530856816923914	0.13962622597230678	0.05889574835787936	0.000619179
4.9625	-0.1657713767545749	0.24946621140036726	0.10917534939051342	-0.041600677109891675	0.27240309064731066	-0.13833566035834338	0.05649204606527799	NaN
4.975	-0.1792629033713149	0.27419856456328456	0.11163442424103542	-0.04818712152628591	0.08322107481279273	-0.1354032777352942	0.052736540282718576	NaN
4.9875	0.08998468613554292	0.29798716108156403	0.11215721368849692	-0.04471075521908403	0.059180185718004985	0.13161807169729067	0.047945938705001634	NaN
5.0	-0.19252679798930145	0.3233979942238116	0.11250417940052565	-0.04695714026850717	-0.06928330915096775	-0.14196692564494395	0.043169652701587596	0.000360231
5.0125	-0.20230000963758457	0.347241806090169	0.11074815656042321	-0.05014600357414015	-0.24546808008942395	-0.13938966589879437	0.03672708186258497	NaN
5.025	-0.21069986879576477	0.3691897547909797	0.10683025375212231	-0.0515150776866882	-0.41424985914934476	-0.13764379843331065	0.028869418719857355	NaN
5.0375	-0.21778174757387905	0.38909392887511607	0.10084402950616872	-0.051236155862213376	-0.5745042434750361	-0.1366713710509638	0.01982992388557807	NaN
5.05	0.07361288399312711	0.4080398698032803	0.09370405339687216	-0.039281959693746905	-0.5140672441562549	0.13962634038299926	0.011179617013204971	0.000902345
5.0625	0.08915100691764671	0.42954771321795165	0.08788620412990386	-0.02623924556321591	-0.3918797933144105	0.13576800173321196	0.0048164835286948066	NaN
5.075	-0.17816137401887241	0.45349152789709535	0.08347936261291361	-0.02053701348435169	-0.3727841860727174	-0.1382395828587394	0.0001581446457098075	NaN
5.0875	-0.18555299094694122	0.4760397287609761	0.07815143558907651	-0.022320115136848073	-0.505740706079918	-0.13693435909393742	-0.005327043462187441	NaN
5.1	-0.17661418663015802	0.49713425025610586	0.07199553913280081	-0.012539409304829592	-0.4209226023643756	-0.14218680200238087	-0.010471026291089607	0.000463395
5.1125	-0.18300474842238032	0.5182819854248167	0.06611088208074446	-0.014339563748467217	-0.5441871549478366	-0.1403674526166256	-0.01540933405534785	NaN
5.125	-0.18843082061845762	0.5365161306967534	0.05871614998420695	-0.014884501514632328	-0.6617500922975197	-0.13913531430435427	-0.02129117019763208	NaN
5.1375	-0.19293892882967684	0.551728029967366	0.04988327682118691	-0.0142989003678035	-0.7728803003263224	-0.1384502528449046	-0.02795188938336879	NaN
5.15	-0.19936167758520626	0.5637927667411069	0.03969397256039334	-0.012708068706656023	-0.8769921030051154	-0.14105001952228424	-0.03523416625762362	0.000434641
5.1625	-0.2013232470116885	0.5725721659380462	0.028237703828970617	-0.010257576676162629	-0.9740469661581556	-0.14041522809530177	-0.042990324140483205	NaN
5.175	-0.20257383327674439	0.5779170981037929	0.015609424298708	-0.007031833670609475	-1.063012942106971	-0.14026532661657243	-0.05107954049790493	NaN
5.1875	-0.20312655591121373	0.5796736629102325	0.0019100126737957818	-0.0031535856559505825	-1.143753184114485	-0.1404978046813099	-0.05937158840897459	NaN
5.2	-0.2022579554789576	0.5776831157679129	-0.012757063006704015	0.0012635754314790546	-1.2161556425474345	-0.14028143749797006	-0.06774675055740546	0.000446223
5.2125	-0.2010015094399664	0.5717850047387708	-0.028286767016204813	0.006120091580909847	-1.280038463928799	-0.14055960089657868	-0.07609552760901751	NaN
5.225	0.05168017931238945	0.5620092890883246	-0.04445204176027127	0.016197727501480384	-1.239204738711702	0.09992109822391756	-0.08394091988438675	NaN
5.2375	0.09935005376387834	0.5515948445926133	-0.05897875009222507	0.0323279674625556	-1.0367449759584857	0.12093282505116401	-0.08900335948161947	NaN
5.25	0.14165075358328716	0.5418987129915539	-0.07085554019150041	0.04613162753520375	-0.8204768744536556	0.1381839235196735	-0.09098436333867024	0.000482672
5.2625	0.1603068906662923	0.5329481429278217	-0.08000033976806564	0.05737911835857478	-0.5991823050521918	0.1340852521704315	-0.09013441770142794	NaN
5.275	0.17736384663734633	0.5247831493556431	-0.08639453456316278	0.06597979992103024	-0.3796547054404895	0.13112609139922154	-0.086734257151777	NaN
5.2875	-0.0868573849927008	0.5168485211885514	-0.09046596148749057	0.064205670135475	-0.32345691629675116	-0.13424329548074476	-0.0818879815596974	NaN
5.3	0.19884052376274478	0.5066049001870069	-0.09395732875558813	0.06772686907307725	-0.16370594661425053	0.13962636391360855	-0.0766761274879896	0.001973038
5.3125	0.2108883318906542	0.49723061292274756	-0.09495744128642802	0.07184839757521828	0.04351901028797687	0.13677694578046112	-0.06946935834614222	NaN
5.325	0.22133370757565443	0.4890747359058062	-0.09341180495860253	0.07382319200993974	0.2426781910768826	0.1348912496297168	-0.06055678423107016	NaN
5.3375	0.23022111654546798	0.48231061253410057	-0.08942245975726572	0.07384647388010182	0.43238617604006896	0.13389056151128256	-0.050209362923244724	NaN
5.35	0.24354124968022778	0.47714055718934256	-0.08310992509439052	0.07211694188146456	0.611499434261833	0.1396263372171479	-0.038688306141817695	0.001716313
5.3625	0.24810109520067455	0.4737906311010397	-0.07461001650351125	0.06887993049665482	0.7799880662384469	0.1386617852596205	-0.026240582875619728	NaN
5.375	0.25135520872706985	0.47250807442511294	-0.06406922619157544	0.0642583812380214	0.9357474330533672	0.13843796097027336	-0.013104188231104	NaN
5.3875	-0.027160955173224657	0.47291638439126576	-0.05205228682553603	0.05053151587039301	0.918380973470384	-0.12544828166407762	-0.00032668932067868306	NaN
5.4	0.23494400738374202	0.47261306253085905	-0.04042044147150675	0.04344666834071261	0.9975190832087804	0.13962634671617283	0.011084374874700709	0.001388103
5.4125	0.23580631406469735	0.47490334051483657	-0.027343907124249348	0.038189355829160124	1.116590950087816	0.1395542288309708	0.022850949442307145	NaN
5.425	-0.045781348343052274	0.48000389740683436	-0.012974716350357433	0.02663044107786035	1.1157558430543075	-0.13043109325973662	0.03436421167577512	NaN
5.4375	0.21358781349292671	0.4850378927227403	0.0005551625519747234	0.016671397830903687	1.1084064842287606	0.13927927848212746	0.04392148997360189	NaN
5.45	0.19232772106951582	0.49163699646990977	0.014044086811727589	0.0015803792649276929	0.9830961864523592	0.13962634010906544	0.052162212261134606	0.000613258
5.4625	-0.0888465569388969	0.4989552406472423	0.02673534955404695	-0.00415993643000204	1.0073256808379885	-0.13706755591247027	0.05922707364914541	NaN
5.475	-0.1094584006915768	0.5068646609156354	0.038369431678574775	-0.019506787312151507	0.8137428905541555	-0.13226624368824139	0.06399139866244534	NaN
5.4875	-0.12855543686545556	0.5134179907910996	0.047565283407920746	-0.03220286007353155	0.6170508053196835	-0.12843921866854757	0.0659349707643409	NaN
5.5	-0.16213044667074886	0.5186585655299455	0.05428829257059625	-0.042365145267770986	0.4197495278761202	-0.14159227685253611	0.06531145279166556	0.000226788
5.5125	-0.17662400669098632	0.5225784579484065	0.05853616646051447	-0.05027671976875826	0.2212574926491866	-0.13785267653998576	0.062372129366913796	NaN
5.525	-0.18956957631990842	0.5251132233023295	0.0603291684996316	-0.05590412945425785	0.02700455984860127	-0.13506968397777785	0.05738037872598139	NaN
5.5375	-0.20098249937041857	0.5261705655784561	0.0597220467862953	-0.05941332408363855	-0.16127182353510267	-0.13318304046295468	0.0505971310637196	NaN
5.55	-0.2194605311492422	0.525622042758697	0.05679225321395884	-0.06098121152498377	-0.34212244594387126	-0.1406889524351771	0.04227851781338548	0.000191021
5.5625	-0.22657013972549966	0.5233075251898283	0.051636427074361335	-0.06085917661717586	-0.5156653945803142	-0.13889636259014745	0.03266946838011868	NaN
5.575	-0.2323551416443091	0.519036612851542	0.044365084075642755	-0.059128033116460456	-0.6789565986200837	-0.13792136539960428	0.022011739058562546	NaN
5.5875	-0.17734629331977803	0.5127387061881438	0.035192832508124786	-0.05429601027705604	-0.7973067896116708	-0.0815903299829151	0.010709905778284706	NaN
5.6	-0.2175325718211646	0.5059933382700417	0.02541019176891476	-0.03982736075607418	-0.7198870549753071	-0.14027108420637444	0.0004735350840907246	0.000163819
5.6125	0.058770084861353995	0.4995226490088337	0.015743146623695636	-0.03452056569375703	-0.7971280131042798	0.13474130723653358	-0.009055765689276934	NaN
5.625	0.0773151583388514	0.4933980222187374	0.006473976853919864	-0.01916692870986821	-0.6555509512541781	0.13057073651393686	-0.016669856625360188	NaN
5.6375	0.09477701266868517	0.48949838157563796	-0.0009911446368657503	-0.005969770096165028	-0.5076205641028038	0.12714305209819599	-0.02178015407478824	NaN
5.65	0.10514094917381803	0.4864702502021282	-0.007380024810630693	-0.0050418090320456035	-0.5662229385236365	0.13962635100909274	-0.02591171160724652	0.001607828
5.6625	0.12114797557860464	0.4826350204512315	-0.013664688491797649	0.006656029696924113	-0.4077092905193925	0.13569282898868895	-0.0289441375786509	NaN
5.675	0.13593295221028975	0.48079520769852735	-0.01796441360378378	0.01624363757780373	-0.24736101106642072	0.1325520872079399	-0.029766039516101395	NaN
5.6875	0.14947748551226037	0.4809343132327201	-0.02025830150975064	0.023819037505893113	-0.08712778275736704	0.13018909270975035	-0.028582022963295844	NaN
5.7	-0.10746820358100416	0.48307577142815805	-0.02055078436697224	0.02949475454326974	0.0712405922048013	-0.14066746891892357	-0.025600268836073935	0.000188587
5.7125	0.16149368769052688	0.485199118865765	-0.02020098109387115	0.023823598929013833	0.017480607910114337	0.1367610971501871	-0.022867992363260915	NaN
5.725	-0.10816106921981312	0.48719973471461253	-0.019349328243168082	0.02313456947120423	0.0635394343733939	-0.13459968927843383	-0.019661080392125364	NaN
5.7375	0.16044943256666075	0.4880827696918957	-0.018708357801864865	0.023008043010690364	0.11059025419230381	0.1316906963379706	-0.016962442448177757	NaN
5.75	0.1587860614753129	0.4893413331714759	-0.017390734688705244	0.016738266453407674	0.046566444022113795	0.1396263399327553	-0.014192634180198787	0.001080181
5.7625	0.1688554749444682	0.4900293321849084	-0.01607438711662262	0.02164378456915749	0.1923369898683923	0.13721016690215432	-0.011129362456352047	NaN
5.775	0.17779853595698786	0.49306750668772553	-0.012958425898082888	0.024929295401548868	0.334313065965458	0.13548496112523517	-0.00665351446210383	NaN
5.7875	0.16134693803185549	0.4984880403738816	-0.008126500843418285	0.026034501461766446	0.4574632707187111	0.11152434649271606	-0.0010265093291435719	NaN
5.8	-0.10554597632973828	0.5049127564962697	-0.0025961827252805833	0.016228013352263523	0.37274169421057957	-0.14115655778095193	0.004148532597914825	0.000224624
5.8125	-0.11964472350264954	0.5090219890797573	0.0013714187149910996	0.005645886591336493	0.23447371690794716	-0.13748324337319928	0.007172009932964617	NaN
5.825	-0.13266351895736955	0.5106853951175699	0.0036068051836181886	-0.003065771959538914	0.09444086265952269	-0.1345086718561258	0.008228539118259487	NaN
5.8375	-0.1446085942365317	0.5099277714126129	0.004089779336749055	-0.00999316509866412	-0.04563199310134847	-0.13224256549659746	0.007498616142457071	NaN
5.85	-0.165242905881533	0.5067378891740887	0.002822398496533174	-0.015236273428502227	-0.18421692441654736	-0.1404273523833703	0.005165748227064306	0.000196511
5.8625	0.10600824142635665	0.5010720738980661	-0.00017325481535882285	-0.016168176236622506	-0.2672937641992955	0.1360756934013425	0.001556117127061019	NaN
5.875	0.11940005170142227	0.49596535878452813	-0.00286893593791306	-0.0066519997055871066	-0.13694372645093827	0.13317312518245816	-0.0008342573403975189	NaN
5.8875	0.13178648140385457	0.4933997650494065	-0.0039257785668023685	0.001133451284386578	-0.005073365421722851	0.1309168451213976	-0.0014107952607740938	NaN
5.9	0.13234192046649398	0.49210911145589453	-0.0041318302291325285	-0.0029110598142990554	-0.08410308088907355	0.13962634048702485	-0.0016865752743036315	0.001023123
5.9125	0.14369260402740877	0.49048841320456144	-0.004511182143129373	0.0042422592101785655	0.049734081438958716	0.13686417258240435	-0.0015234627581821561	NaN
5.925	0.15401029258658613	0.4914014795250434	-0.003226584733950731	0.009763053002537846	0.18256914466195442	0.13475364406162665	0.00021739357231566163	NaN
5.9375	0.16329615958677632	0.49488189921216336	-0.00029193039265625715	0.013750437295463247	0.31303956727934446	0.13326766479278715	0.0033623923824742472	NaN
5.95	-0.11729502245532723	0.500076964889031	0.0036751162483199037	0.008896041896098054	0.28637591496793013	-0.14108261192975766	0.006759174788815461	0.000462995
5.9625	-0.13052445912802293	0.5038050915185117	0.006550521325751364	-0.0004981746046749016	0.14581656229454537	-0.13760874576266438	0.008469480010110048	NaN
5.975	-0.14271203775130012	0.5051126237599841	0.007671079389451462	-0.00806567345825324	0.004740214120682363	-0.13489285542732235	0.00832480516351721	NaN
5.9875	-0.15376752253530643	0.5040006491556365	0.0070318298913627925	-0.01390278653585836	-0.13525563596274184	-0.13283144292938548	0.00650881176989514	NaN
6.0	0.11999172236892493	0.5011886559807889	0.0051306862789776446	-0.012018591697055377	-0.1464620402398173	0.1396263401584508	0.004012000163945366	0.000501217
6.0125	-0.14827481226484718	0.4996659382913706	0.003943447283129415	-0.006632942570900758	-0.07243554669142058	-0.13787522126599255	0.0026731326851031	NaN
6.025	0.1217796507851895	0.4978556859701187	0.0025005711395445817	-0.0064009237729181784	-0.09964284041794055	0.13336200225984057	0.000953781830070762	NaN
6.0375	0.13379906297044566	0.4974130212271358	0.0019014108939823969	0.0010298820971439977	0.0304389996441342	0.1311863528918067	0.0006341165500686717	NaN
6.05	-0.12571786476513497	0.49954081180599713	0.002933687380077853	0.006847406935568005	0.16020777516586268	-0.14089607600932783	0.0019106181068324866	0.00046553
6.0625	-0.13776998866737636	0.5021834233816359	0.004257150093873287	-0.0012703518519151765	0.02481563992477697	-0.1377900500915496	0.002626940167802984	NaN
6.075	-0.14875927871218672	0.5022931441524136	0.00389414666535277	-0.007681016446636452	-0.11023462935920164	-0.13534606153887177	0.0016548567083334298	NaN
6.0875	0.06409279056589821	0.5003567405185209	0.0021725360640920803	-0.006192555276597001	-0.11644566683902956	0.07634052051812476	-0.00017314117726994777	NaN
6.1	-0.058249855851484816	0.49970173999020306	0.0012675871226209738	0.000907651280304332	0.0038043711769451642	-0.0593553344329903	-0.0006996789892979964	0.00053979
6.1125	-0.14404597210748088	0.5000720014299161	0.0010365897219967292	-0.0026417173400577953	-0.06741149250885736	-0.1378988571569625	-0.0010434442504264068	NaN
6.125	0.1259938037570314	0.49864086868109986	-0.0003250610985676643	-0.002669306658644982	-0.09101808244028624	0.13339605070257127	-0.002306348514757332	NaN
6.1375	-0.1422814354553633	0.49788254646824104	-0.001205106828360313	-0.00342631766416728	-0.11753855168381801	-0.13274311310363746	-0.00299912316121477	NaN
6.15	0.13962311483019363	0.49634365854464313	-0.002514993240788674	0.0018170943272389217	-0.03500614143267083	0.1396263398574536	-0.003730763392224927	0.000639208
6.1625	0.15049506438203986	0.4970890335507101	-0.0022704620405575183	0.008267277134810555	0.10072272305856728	0.13699020564818382	-0.0027611016076088775	NaN
6.175	-0.12019842149142207	0.5001328883082359	-0.00047808980336486916	0.007639741093768873	0.1269399446977749	-0.13443903970947524	-0.0007003574502905128	NaN
6.1875	-0.13245061903065183	0.5017929221723834	0.00045554867191000535	-0.00015904514959438486	-0.004531157731332034	-0.13205595367902817	-8.865813971843298e-5	NaN
6.2	0.12626023477842976	0.5008731771525075	-0.0002603486509335692	-0.006304234332808575	-0.13580521252087083	0.13962634016232361	-0.0011197839516656968	0.000602218
6.2125	-0.14209286632398566	0.4994341053385307	-0.0012887742227369388	-0.0013207510113268414	-0.056786449066991096	-0.13781921996117527	-0.0017835748710020051	NaN
6.225	0.1277937482615676	0.4976217159199943	-0.0025136208249489874	-0.0015148155542593178	-0.07965747434200353	0.13345075248161112	-0.0028397930431035413	NaN
6.2375	0.1396309222213164	0.49710392564922434	-0.0028438864541894798	0.0054727338812594825	0.05410303982485218	0.1313448302691646	-0.002515101037500897	NaN
6.25	-0.12032782577287773	0.4990960889060991	-0.001499965908766708	0.010837630506414633	0.18692905136477178	-0.1408857669502605	-0.0006188423651404436	0.000510895
6.2625	-0.13264173302495635	0.5015547614668332	0.00017016844298272022	0.0022621513110820174	0.05395956286995522	-0.13770978160527605	0.0006876381258088676	NaN
6.275	-0.14390221875198897	0.5014436745181373	0.00018137400806800987	-0.0046034607496772805	-0.07923321844066153	-0.1351786306433973	0.0002720448082544503	NaN
6.2875	0.12596095696665002	0.4993897420797882	-0.0010626411152766567	-0.0019441999777024077	-0.051439326488285565	0.1305800019217433	-0.0008678165369905364	NaN
6.3	-0.058146235445769384	0.4992756286431293	-0.0010468843688061459	0.004778769116457745	0.07985295713700287	-0.06707735833335128	-0.0004134741263015886	0.000501016
6.3125	-0.06952144783802952	0.5001773016156686	-0.0003654421281426462	0.0007437640044716361	0.015593168877784218	-0.07107605662414594	0.00010866256084723436	NaN
6.325	-0.1432506130195001	0.49973741369276425	-0.0005445828728357209	-0.003989188758672036	-0.07899401218316587	-0.13515373562730343	-0.0003291505740076984	NaN
6.3375	0.12658777545130664	0.497637285587089	-0.0017825253995542216	-0.001364432312368155	-0.05060402042610568	0.1305836168258323	-0.0014019208042589553	NaN
6.35	0.14916923070954333	0.49746670769447465	-0.0017536606347341146	0.0053200225812384825	0.08120899983635767	0.13962634013681424	-0.0008805972568509306	0.000577461
6.3625	-0.12159529070531738	0.49983663576155873	-7.073438252191413e-5	0.007686621128931695	0.15947444757569218	-0.13757458310818507	0.0010313153385394765	NaN
6.375	-0.13390809576050666	0.5016760886853965	0.0012577598003538312	-0.00044199607616350655	0.025642524894897604	-0.13479951097887782	0.0018437874370845755	NaN
6.3875	-0.14515412349473752	0.5009710542867836	0.0009122873658875039	-0.006876558998316133	-0.1080508184625897	-0.13265892193636672	0.0009697809223612307	NaN
6.4	0.13656167092745494	0.49896223177157895	-0.0002987253316224446	-0.0015358825130101785	-0.029399744309901086	0.13962634014457997	-7.130350926441405e-5	0.00051868
6.4125	-0.014233775032180472	0.49930864779325185	-2.379688359453909e-6	0.003411558789955492	0.0713820554731498	-0.021357200706739753	0.0004906602425766965	NaN
6.425	-0.13535650384045783	0.5003433144838937	0.0007271595560169434	-0.0007154291126082789	0.004484887019229337	-0.13487428885284947	0.0009606029363261493	NaN
6.4375	0.08776575370898404	0.49985719152068897	0.0004600232660195729	-0.00033060366414078843	0.005219364015104536	0.0878249504443394	0.000615928896966503	NaN
6.45	-0.0019283531768800842	0.500041444109228	0.0006058275798210078	-0.0007347615803171539	-0.00108796147059114	-0.001137017600092191	0.0006752863532581716	0.000508961
6.4625	0.005927079973413724	0.49998961674821607	0.0005834559692784335	-0.0006563391743290903	-0.0012811702942872114	0.006650040003045749	0.000586301864908056	NaN
6.475	-0.006326326275696408	0.5000066541243288	0.0005901710314218519	-0.0005570656219107719	-0.00036975418037452036	-0.005750033436406161	0.0005368523933836315	NaN
6.4875	0.0010213857819895888	0.4999969280943417	0.0005661674748583871	-0.0005686107405247188	-0.002056760622301212	0.0016969480748739705	0.00045617449317225255	NaN
6.5	-0.0012716233875397307	0.500000625530013	0.0005390184985844215	-0.0005367278423523714	-0.0028164939246887654	-0.0005884378611035435	0.0003827595078027189	0.000498531
6.5125	-0.0007183745880079112	0.4999998470909044	0.0004991078171874415	-0.0005027351698030467	-0.003629990180573608	-2.687992881503687e-5	0.0003042957065983561	NaN
6.525	-0.0010463959625632228	0.5000001565883327	0.0004519297390274798	-0.00045051716891156214	-0.004077301760187385	-0.0003838591021219167	0.00022762467268798515	NaN
6.5375	-0.000773849188759054	0.4999999852877191	0.0003983999384961288	-0.00039857220977215313	-0.004500529761034547	-0.00014124943141310443	0.0001525432495022646	NaN
6.55	-0.000644654388615981	0.500000042531521	0.0003408474814603542	-0.0003409128073256122	-0.004744823607232307	-5.7010753714288815e-5	8.152911679691274e-5	0.000500325
6.5625	-0.0005284995048979263	0.5000000210763434	0.0002808623146657198	-0.00028093432258995273	-0.0048538379971960095	4.8343935462189435e-6	1.559117874323757e-5	NaN
6.575	-0.00044310545294280317	0.5000000282643766	0.00022017888964953394	-0.0002199564928396706	-0.004830607382502078	2.804262378697551e-5	-4.411671073710965e-5	NaN
6.5875	-0.00034282343219023284	0.5000000382796529	0.00016029759219135216	-0.00016025418279546429	-0.004703090437343959	6.199145334711734e-5	-9.684809444600545e-5	NaN
6.6	-0.00016024418898758484	0.500000039562198	0.00010255772009939775	-0.00010284247002488493	-0.0044794410135214026	0.00017552921374041307	-0.0001420336387142851	0.000495316
6.6125	-7.439425439890656e-5	0.5000000157955357	4.811030841801248e-5	-4.807323554032615e-5	-0.004159618463478762	0.0001899791412423152	-0.00017931924046317947	NaN
6.625	4.796230754490328e-6	0.500000015713142	-2.046366627572926e-6	2.180955680037954e-6	-0.0037762531071725146	0.00019898043664742313	-0.00020861612553880207	NaN
6.6375	7.788848549007429e-5	0.5000000212759718	-4.715500840274421e-5	4.718679640518311e-5	-0.0033447304779069247	0.00020462767393605126	-0.00023003206253076162	NaN
6.65	0.00020223255917022905	0.5000000184803323	-8.665246213817602e-5	8.645208970877256e-5	-0.002879187755926491	0.00026549823276963405	-0.0002438476870327541	0.000492391
6.6625	0.0002528475695951254	0.49999999993537986	-0.00012016208199849127	0.0001201740558769279	-0.002383409461638864	0.00025661080572341843	-0.0002504671064465191	NaN
6.675	0.00029546669922749327	0.4999999968571516	-0.00014746329666252795	0.00014752204667722987	-0.001883010370235212	0.00024586119180249446	-0.0002504599469167548	NaN
6.6875	0.0003301075422122757	0.49999999619685187	-0.00016853155076694345	0.00016853927312202507	-0.0013893617733943342	0.000233815081306756	-0.000244491050067582	NaN
6.7	-0.14050748896599266	0.4999999915082508	-0.00018348975772344473	0.0001834147750865531	-0.0009124865109857998	-0.14064345444250795	-0.00023329737102044347	0.000216719
6.7125	-0.15096853626109236	0.4989546322042869	-0.0008620328133947409	-0.006087140660464617	-0.13362856320887728	-0.1379327103137661	-0.001217887461620674	NaN
6.725	-0.16040980979380454	0.4953040746023789	-0.0031862319932297956	-0.010776534898876684	-0.2644244539244408	-0.13588320329085693	-0.0036786685823260792	NaN
6.7375	-0.16885116558891672	0.4890036213951443	-0.007130901520336224	-0.013991262032183876	-0.3920650256446052	-0.13447252222321338	-0.007441626036387873	NaN
6.75	-0.18274426049741868	0.4799819296689374	-0.012654669935360758	-0.015844207196282382	-0.5154702624697396	-0.14009559965270985	-0.012334833818730045	0.000165032
6.7625	-0.18824457497001537	0.46814471344156144	-0.019701877170544422	-0.016507950957882565	-0.6347727966087733	-0.13872843858847658	-0.01819296192339704	NaN
6.775	-0.19282231640289327	0.4533747288101197	-0.02820678350883691	-0.016025303178672887	-0.747744212801743	-0.13791431415852973	-0.024851380454489057	NaN
6.7875	-0.19651209262100633	0.4355440503906123	-0.03808977933223281	-0.014520355052243888	-0.8537739361224366	-0.13759549289039574	-0.03215262012244931	NaN
6.8	-0.20138007982347583	0.41451157873814665	-0.04926292146188769	-0.01211609410478737	-0.9523765334846535	-0.1397404059774865	-0.03994715639237369	0.000125988
6.8125	-0.20267620090080046	0.3901261302610221	-0.06163170707697766	-0.00894753762894965	-1.0434626323945884	-0.13946860638733222	-0.04809508627528784	NaN
6.825	-0.20327281413925374	0.36222841885991497	-0.07509735006315628	-0.005106130464483242	-1.1262945037355991	-0.13959936948051935	-0.056464635739729506	NaN
6.8375	-0.20321632507053686	0.3306561528668727	-0.08955682399509543	-0.0007086387200643969	-1.2007934109735388	-0.14006642897984845	-0.06493473441315571	NaN
6.85	0.07866095205534827	0.2952444561467233	-0.10490565435687665	0.00413361240616755	-1.266980564166285	0.14041032898582756	-0.07339521658059113	0.000131188
6.8625	0.10147048782603367	0.25790588277992077	-0.11970867533378371	0.021817864336317293	-1.059878331380471	0.13476629672150087	-0.07975787978511636	NaN
6.875	0.12267103218367754	0.22158256770012558	-0.1319078263855789	0.03661262714907405	-0.8481489249792298	0.13016214913352345	-0.08297810171460528	NaN
6.8875	-0.023513159566588344	0.18583696451751297	-0.14168786718868515	0.043952646313884985	-0.7291035572005038	-0.02955242090604713	-0.08381030744084586	NaN
6.9	0.16553663612061778	0.14908780056338183	-0.15003078067931716	0.05318094204604816	-0.5454812054527132	0.1407207167581107	-0.08300058127746314	0.000150775
6.9125	0.18129552006152005	0.11317824330287288	-0.15576608984900842	0.06163427224746441	-0.33024999808546185	0.13683424771449967	-0.07968793880946966	NaN
6.925	0.19057675111509662	0.07829871294021572	-0.15884163628594974	0.06753176523993216	-0.12141612324500092	0.1293586242839045	-0.07416917997732554	NaN
6.9375	0.2074623187895695	0.044501669669181086	-0.15935004672136627	0.07118430124179216	0.08108279851364682	0.13206171202506772	-0.06675177492304614	NaN
6.95	0.22760898283101721	0.011976814659858054	-0.1573447479347623	0.07283724021017457	0.27734811621470795	0.14034964057767785	-0.0576755431904372	0.000136898
6.9625	0.23536769537253252	-0.01908879458886286	-0.15292333672500524	0.07266435813920448	0.4657531118037472	0.13848417541953317	-0.04720318802726631	NaN
6.975	0.2416887233389658	-0.04848566879951902	-0.1462050365909413	0.07075063615350727	0.6430718110159684	0.13749835301262817	-0.03559604381796766	NaN
6.9875	0.2466062283627504	-0.07598925185961777	-0.13732892827292242	0.06729887531639414	0.8084712492349847	0.13726684808613704	-0.02310244702488165	NaN
7.0	0.2525401081417192	-0.10135674854071246	-0.12644569363028746	0.06250822186866205	0.9613076174676803	0.14004389016473776	-0.00995673878042886	0.000220046
7.0125	0.2537184262126635	-0.12433191686662119	-0.11371479326598286	0.05658632367507077	1.1013864946802572	0.13986000481421934	0.003622804700783286	NaN
7.025	0.25380752652303873	-0.1446492106285464	-0.09930158994407103	0.0496878823122329	1.2278047984094778	0.14027379469351298	0.01743211333415188	NaN
7.0375	0.2528915542622422	-0.16204054482194813	-0.0833765494688257	0.041997882388989424	1.3405356850581425	0.14118581625022936	0.03128473506085569	NaN
7.05	0.2483863281585512	-0.17623633612408882	-0.06611118369247466	0.033691538517537964	1.4397014803187826	0.13983031266443652	0.045012142406555475	0.000238901
7.0625	0.2449685319079679	-0.18696896977026145	-0.04767598210991086	0.024898729019394533	1.5248938468342685	0.1407753228531914	0.05846213460754547	NaN
7.075	0.24088724693329144	-0.19397899963140885	-0.02824053796901634	0.015795960090893978	1.5969061700977312	0.14205216599731543	0.071501577207782	NaN
7.0875	0.2362259147293259	-0.19701297450011218	-0.007968745483917707	0.0065271443783442434	1.6562655280758132	0.14357296289103935	0.08401537115646687	NaN
7.1	0.22548697898425205	-0.19582727187032725	0.012981706087895149	-0.0027769554171209023	1.7035813388692398	0.13967770478017247	0.09590606860863934	0.000313683
7.1125	0.09870858517262812	-0.19019015937709266	0.03446053980796827	-0.013277475498651796	1.7149281237290432	0.022809798237369658	0.10702687959583948	NaN
7.125	-0.07200394561008003	-0.18134968330723936	0.05538755989335503	-0.03049147863557209	1.5656623604795818	-0.1229269097194462	0.11608102100845588	NaN
7.1375	-0.09875002825267691	-0.1720679048048303	0.07375532244275187	-0.049246489145756064	1.3222530201365266	-0.11826069615402024	0.12152965424655285	NaN
7.15	-0.1465722023461749	-0.16291636583898808	0.08904301444721549	-0.06473124739854495	1.0745025630910405	-0.13771508822836406	0.12347072084752184	0.000262576
7.1625	-0.16755363092680914	-0.15386681188165038	0.10120308880115833	-0.07730082759378867	0.8214069333128589	-0.13296596386528914	0.12220440661489163	NaN
7.175	-0.18671256560096847	-0.1449689269904784	0.11021921338084872	-0.0868530018319518	0.57074183126272	-0.12953813899467811	0.11805355527431383	NaN
7.1875	-0.20398994323978298	-0.13631120177353562	0.11612350229788693	-0.09358113492561909	0.32488846745060135	-0.12730300862159516	0.1113417044795853	NaN
7.2	-0.2328462009368019	-0.12803491780229143	0.11897956106176123	-0.09769027634220798	0.08596953010687827	-0.13962634016015157	0.10238994398805065	0.000273616
7.2125	-0.24411333930882465	-0.1203260797301805	0.11887969405517054	-0.09950098740380936	-0.1461970306242453	-0.13701010631255453	0.09150888306301729	NaN
7.225	-0.25358395411784396	-0.11341072119638555	0.11594002431437236	-0.09906035093415251	-0.3666977684886068	-0.13545531922228388	0.07901420625677534	NaN
7.2375	-0.2613250682525694	-0.1075320240216762	0.11030737680458463	-0.09660393817413424	-0.574272821602778	-0.13485894335509072	0.06521035725984904	NaN
7.25	-0.27192594465004566	-0.10295978981221385	0.10214560298119522	-0.09236732569696814	-0.7679284388416799	-0.13962634013331016	0.0503872377069563	0.000280049
7.2625	-0.2749552475211998	-0.09998460841221356	0.091632044958343	-0.0866137443544448	-0.9475077118181624	-0.13907110215221058	0.03481665610838526	NaN
7.275	-0.2765918560723036	-0.09891355375966272	0.07895340296446429	-0.07951067896099212	-1.1113620917026257	-0.13929034834277493	0.01875621794791526	NaN
7.2875	-0.14257739159308672	-0.09975669129079881	0.0645002772786434	-0.06749077520561447	-1.1826574203833142	-0.013588430527539913	0.0028388362246599685	NaN
7.3	-0.11693056336371198	-0.10033722574590306	0.050065193351284856	-0.04834353547473321	-1.0861076235325564	-0.012109431465285828	-0.011030347945046537	0.000330544
7.3125	-0.10237722010628342	-0.09990379234495299	0.03648701441163597	-0.03627603013497329	-1.0835240120547494	-0.009757941344463159	-0.022956615857353	NaN
7.325	-0.012984621681576712	-0.100040014349976	0.02305518651178152	-0.023176624178414994	-1.0355951355321833	0.06404294954451181	-0.03343590989734435	NaN
7.3375	-0.04209716054443235	-0.09996233294523954	0.01053997441811896	-0.010540244203680797	-0.9596815432516872	0.018346523908336188	-0.04192234682741143	NaN
7.35	0.011499564528221403	-0.09999454609604795	-0.0010449364145825378	0.0009964503049276125	-0.871520565951308	0.05582218365276181	-0.048639574576932444	0.000310657
7.3625	0.025358047426344427	-0.09999131558200368	-0.01143042971542092	0.011454495205369956	-0.7691621861236936	0.05389998589940655	-0.05350202804679853	NaN
7.375	0.042172226623973644	-0.09999459611306916	-0.020513216824297395	0.02052833958196624	-0.6601001016999928	0.05596909233040703	-0.05661381180823251	NaN
7.3875	0.053319940887298224	-0.09999242446637613	-0.028199478313137773	0.02820482296581996	-0.5462011028937531	0.05351757527195343	-0.05806381659067846	NaN
7.4	0.07326670618265299	-0.0999939439442421	-0.03445070367608577	0.03441822004905111	-0.4311924626124474	0.061270494189449146	-0.0579900746718649	0.00029082
7.4125	0.0801497805653579	-0.09999703856138092	-0.03925981235806591	0.03926037093561596	-0.3160898093506068	0.0573260797159735	-0.056539947180115804	NaN
7.425	0.08542060393958885	-0.09999797636807622	-0.04265363049147532	0.04265836427653494	-0.20541358796456333	0.0534437462372112	-0.05388764041859773	NaN
7.4375	0.0888445735357872	-0.09999864077122268	-0.044693355405934956	0.04469274745128871	-0.10103992750571286	0.04940590231479556	-0.05021626348826768	NaN
7.45	0.09093042586344337	-0.09999975963497204	-0.045465717112477946	0.04546203663285336	-0.004621023858079051	0.04570868247121012	-0.04571465260376168	0.000287463
7.4625	0.08976998155044721	-0.10000065640987268	-0.045078147476418286	0.04507387154885265	0.0823457141370696	0.040414132866466945	-0.04057230584269285	NaN
7.475	0.08732510822506928	-0.10000157801454887	-0.04365555330515487	0.043647600232727735	0.15862763674635047	0.03542887088153132	-0.03497595609059391	NaN
7.4875	0.0837283114548916	-0.10000283296203598	-0.041335110697152545	0.04133128348057241	0.22367390898427095	0.030765984707137095	-0.029103776456098934	NaN
7.5	0.07368444244460472	-0.10000370874227936	-0.03826108946448134	0.03827701671808432	0.27722156265487174	0.020991904468467062	-0.023122237959618	0.000281111
7.5125	0.06754017894408207	-0.10000281016449163	-0.03458085180793279	0.03457524281154814	0.31808361788210254	0.016424588002664595	-0.01718667170065987	NaN
7.525	0.06084963739820513	-0.10000345692356236	-0.030444432614946917	0.030430512151039233	0.3475105739818653	0.012348575400108898	-0.0114332674400306	NaN
7.5375	0.05375968902749724	-0.10000468250251117	-0.025995275847593563	0.02599058121794992	0.3660450320487218	0.008734766143013786	-0.005980119465953129	NaN
7.55	0.03894009836470036	-0.10000512419798073	-0.02136968142923085	0.02139340423715	0.37439981453363524	-0.0019220962281986734	-0.0009262143759779413	0.000309235
7.5625	0.0314696025263487	-0.10000333176903152	-0.01669442296381212	0.016689736965871758	0.3719761937913238	-0.0045628965166718966	0.003644961628053941	NaN
7.575	0.02411540942713586	-0.10000359247305306	-0.01208838635860247	0.012074961408438445	0.3612559500043125	-0.006744861381526836	0.007673697191797304	NaN
7.5875	0.016981507821501342	-0.10000440921284937	-0.007653562501842363	0.0076497905752012756	0.3433299297927993	-0.0085214391029255	0.011118912253471752	NaN
7.6	0.003731251494168538	-0.10000442516868398	-0.0034777094433228245	0.003499018012564949	0.3193251595831382	-0.0163726748167196	0.013957424044646602	0.000295138
7.6125	-0.0022376196101156695	-0.10000261477312493	0.00036620886679672655	-0.00036879887814227313	0.28922004410203933	-0.016908263025279445	0.01617949462238709	NaN
7.625	-0.007691513216183256	-0.1000025388786148	0.003817551756061587	-0.003826385931557375	0.25551706545464015	-0.017152014688267173	0.017794652176411036	NaN
7.6375	-0.01258781901218555	-0.10000282741188157	0.0068339784744800205	-0.006835945497908437	0.21932092460070524	-0.017156561593513784	0.018825489376080324	NaN
7.65	-0.02059685225091618	-0.10000255845346895	0.009387518789026042	-0.009374567024452357	0.18167281714099084	-0.020669271717795347	0.01930601436149319	0.00028583
7.6625	-0.02368235831865017	-0.1000013114287222	0.011463758824971894	-0.011464148271251627	0.14293736393553197	-0.019650952972046207	0.019278057499727375	NaN
7.675	-0.02615444847536126	-0.10000103840032203	0.013059608309927154	-0.01306261830492697	0.10483559310734299	-0.018543281012016126	0.018793630728128386	NaN
7.6875	-0.028024397551216117	-0.10000088807649297	0.014185386297020281	-0.014185542024374121	0.06813034229726857	-0.01738163332629996	0.0179100007366248	NaN
7.7	-0.030043863353834237	-0.10000051729461028	0.014861307238847855	-0.014857963246682135	0.03347559472708752	-0.016926631032960653	0.016687962425096254	0.000302281
7.7125	-0.030253855145618205	-0.10000003676073212	0.015116021425950667	-0.015114840717758149	0.0013739873409123454	-0.015210461769587498	0.015189952025728023	NaN
7.725	-0.029980614461393284	-0.09999972089996519	0.014985248077389645	-0.014983473560210512	-0.02751388228673997	-0.013566419022272295	0.013479381328535394	NaN
7.7375	-0.029267252634998686	-0.09999932987581558	0.014510640922504883	-0.014509556615143887	-0.05289224123078173	-0.01200729947585415	0.01161811409452782	NaN
7.75	-0.02670819631792241	-0.0999990099658203	0.01373766376911102	-0.013741697345101674	-0.07456939498581214	-0.009088890433558507	0.009665237085877278	0.000291281
7.7625	-0.024961406094798074	-0.09999918591302223	0.012714170433920724	-0.012712332788026479	-0.09211168053835261	-0.007459265918777259	0.007676894251929869	NaN
7.775	-0.022970479050195787	-0.09999894224996918	0.01149004122851504	-0.011485685644372459	-0.1057653945383105	-0.0059849928898311824	0.005703844076278152	NaN
7.7875	-0.020785755760410543	-0.09999851724553929	0.010114292365687455	-0.010112737480008866	-0.11563573339533097	-0.004659960143844465	0.0037913173877307735	NaN
7.8	-0.016030282922538726	-0.0999983324112266	0.008634539785275275	-0.008642141115798623	-0.12189576621194231	-0.001049561963719102	0.001978505896212444	0.000287513
7.8125	-0.013552274416887262	-0.09999888396156399	0.007096056209050626	-0.007094370593782075	-0.12429494424154248	5.433277455021632e-6	0.00029958030857775257	NaN
7.825	-0.011064849941306932	-0.09999876516737498	0.005542182646269459	-0.005537514336417147	-0.12359741246878628	0.0008997298434871032	-0.0012191442118765026	NaN
7.8375	-0.008607108257930873	-0.09999845285485212	0.004011201834553368	-0.004009831637910821	-0.12013850145558345	0.001649925455670288	-0.002557739774994408	NaN
7.85	-0.003918786761497236	-0.09999841552856215	0.0025370163687214644	-0.00254454777395065	-0.1142760528977883	0.004568115763138405	-0.00370254311779511	0.000274208
7.8625	-0.0017474324118921082	-0.09999903873000644	0.0011488189486213592	-0.001147768794952532	-0.10595947963405827	0.004910229324031455	-0.004644682758375986	NaN
7.875	0.0002760651407531709	-0.09999903975349887	-0.00012811743584038816	0.00013150814289605357	-0.09605053217463086	0.005139184670937923	-0.00538227056844254	NaN
7.8875	0.0021324183060823635	-0.09999890073698169	-0.0012747278323099374	0.0012755413119046877	-0.08492927051704198	0.00527319906106386	-0.005918341433502982	NaN
7.9	0.005287087222650105	-0.09999897222606693	-0.0022768944863025492	0.0022718018255770364	-0.07296129783639495	0.006809272884565606	-0.006260352773966627	0.000279388
7.9125	0.0065670235556477595	-0.0999994445278655	-0.003125268778978487	0.0031255676042824115	-0.06024353297712445	0.00657411966617582	-0.0064188807403652145	NaN
7.925	0.00764270341104253	-0.09999952398195489	-0.003814483184930849	0.0038159568752972155	-0.0474280977649117	0.006293007619520723	-0.006408692886445721	NaN
7.9375	0.00851398882589808	-0.0999995430389025	-0.004344161614470281	0.004344350717329219	-0.03480370485153695	0.005979430760848782	-0.006246953249213238	NaN
7.95	0.009658331425463632	-0.09999966333936787	-0.004717676138055544	0.004715804431845401	-0.02262490418900584	0.006119022011446535	-0.005952632527511053	0.000277034
7.9625	0.00994569643958631	-0.09999988640157007	-0.004941691711017192	0.004941401751659821	-0.01105477800463553	0.005579143144167537	-0.005545729615913229	NaN
7.975	0.010056627436734302	-0.09999999216468436	-0.005025629906619602	0.005025375345950069	-0.00040047597830542665	0.0050520768416561146	-0.005047268032764099	NaN
7.9875	0.010003617273010567	-0.10000010906826824	-0.004981518249616989	0.004981236872331131	0.009201057681276305	0.004543925401253068	-0.004478245719088027	NaN
8.0	0.00946301293310159	-0.10000022323195058	-0.004823153483311715	0.004823993554744458	0.017649140332596513	0.003721264081062114	-0.003859173883229182	0.00028076
8.0125	0.00900666610408733	-0.1000002116012832	-0.004565608727354055	0.004565023883995315	0.024789013197467975	0.003152613533823681	-0.0032098911625337324	NaN
8.025	0.008448227254931301	-0.10000030105551369	-0.0042250330778148895	0.00422372341921888	0.030637859365725138	0.002631335148694714	-0.0025488537738925722	NaN
8.0375	0.007804522365279717	-0.1000004451322414	-0.003817785681359122	0.0038172844546540646	0.03520199970968177	0.0021567339257222004	-0.0018929084705247947	NaN
8.05	0.00632816191707553	-0.10000051899159487	-0.003360132057646505	0.0033624876747351913	0.03851387568091443	0.0009629527069327879	-0.0012570624708452024	0.000297602
8.0625	0.005527960482998951	-0.1000003567932245	-0.0028678831441078844	0.0028672902835013146	0.04047336747908107	0.00055605509058542	-0.000654746194644883	NaN
8.075	0.004706967164581524	-0.10000040710741231	-0.002356479328830915	0.0023548922460058064	0.04130538186319581	0.00020419506168953532	-9.686470415110233e-5	NaN
8.0875	0.0038795103518695253	-0.10000052327072201	-0.001839929498096922	0.0018394430085027329	0.04110839918466157	-9.75694142356094e-5	0.00040781614692543284	NaN
8.1	0.0022571310639547173	-0.1000005471725127	-0.0013309542149129404	0.0013335575983021162	0.039992056035928356	-0.0011560134482156733	0.0008526747983286335	0.000289597
8.1125	0.0014851450098963934	-0.10000033753810153	-0.0008408261307935717	0.0008404163566519925	0.037923955434200476	-0.001327317029334024	0.0012327598737509667	NaN
8.125	0.0007524111180939433	-0.10000034614048044	-0.0003796142775333246	0.0003783490725617147	0.03519408569160127	-0.0014560304104310378	0.0015455942785791545	NaN
8.1375	6.706388616714049e-5	-0.10000040705045429	4.466800322186994e-5	-4.499024483943963e-5	0.0319302153501468	-0.0015483170672010533	0.001790508683980798	NaN
8.15	-0.0011358512719865919	-0.10000039052152856	0.0004256716532497384	-0.0004237325279368598	0.02825788876275916	-0.0021815289597132085	0.00196849711363436	0.000282133
8.1625	-0.001644025801826257	-0.10000021630995812	0.0007586884257483469	-0.000758847669499936	0.02419951569161607	-0.002143552948290357	0.002081754527308281	NaN
8.175	-0.002085952115755878	-0.10000019476226307	0.0010403788692173218	-0.0010410305400084569	0.019995730920043118	-0.0020846995835896633	0.002134130496970814	NaN
8.1875	-0.002460151330849316	-0.1000002000028543	0.0012692163913693303	-0.0012693282947995764	0.015752961015829764	-0.0020099770088728873	0.0021304901636649367	NaN
8.2	-0.003005179101957554	-0.10000016215031286	0.0014450570456256764	-0.001444170609337873	0.011567320086189537	-0.002162509137101537	0.0020765174407162343	0.000285329
8.2125	-0.0031785003983982843	-0.10000006657035646	0.00156900319145925	-0.0015689471694976193	0.0074901224403471165	-0.0019990395957987152	0.001978407196236595	NaN
8.225	-0.003288876607006887	-0.10000003205097815	0.0016431996766757538	-0.0016432410328637384	0.0036531115087259664	-0.001835597372596899	0.0018429444620074245	NaN
8.2375	-0.0033396734106444213	-0.09999999903529279	0.0016708686376121554	-0.0016708067339006847	0.00011487334626630538	-0.0016748400907495844	0.0016770864768299095	NaN
8.25	-0.003279114633522317	-0.09999995919283969	0.0016559904600583633	-0.0016560775801340067	-0.00307835850237938	-0.0014629624112645827	0.001487793982003934	0.000284247
8.2625	-0.0031772725498289776	-0.09999994566363987	0.0016031365681743895	-0.0016029568513568492	-0.0058725737977589785	-0.0012689418609886614	0.0012819228170793584	NaN
8.275	-0.0030346546309907565	-0.0999999135850772	0.0015173751877441525	-0.0015170022469848732	-0.008249458894516993	-0.0010886805214909995	0.0010660318274179443	NaN
8.2875	-0.0028567415747283416	-0.09999986591299313	0.0014040260824018103	-0.0014038696030920523	-0.010200486370130863	-0.0009224466803894843	0.0008462430148582318	NaN
8.3	-0.002417372719469379	-0.09999983742081806	0.0012685159502001074	-0.0012692153069834742	-0.011726897746900616	-0.0005383587296470729	0.0006281448968195739	0.000299896
8.3125	-0.0021670226297839934	-0.09999988212163705	0.0011162440450317916	-0.0011160401213469754	-0.012790070209658538	-0.00038589885753477406	0.0004168496165523087	NaN
8.325	-0.0019034232646209205	-0.09999986183900977	0.0009525899068037545	-0.0009520631360455934	-0.013452065517654255	-0.00025185272165730564	0.00021668355441382741	NaN
8.3375	-0.001631704255989983	-0.09999981967909477	0.0007825619346402846	-0.0007823930057281491	-0.01373996884772194	-0.00013483287018029293	3.127470871934978e-5	NaN
8.35	-0.0010829354988906052	-0.09999980769959367	0.0006108133810023259	-0.000611692968167237	-0.013685832486841302	0.00024042075859237954	-0.00013646587444675416	0.000294266
8.3625	-0.0008145096500948199	-0.09999987647303363	0.0004415722468686504	-0.00044141720014400347	-0.013273418475644646	0.00031712531078270526	-0.0002841963431912371	NaN
8.375	-0.0005551370352072776	-0.09999987038777577	0.00027871357849857835	-0.0002782530547324699	-0.012597901585214928	0.0003782069019563687	-0.00041043223192594613	NaN
8.3875	-0.00030808681016476834	-0.09999984524550647	0.00012544991090715667	-0.00012532646887038377	-0.011701169876928642	0.0004257004923059048	-0.0005143374844017153	NaN
8.4	0.00013824227217340413	-0.09999984792570733	-1.5552259222604624e-5	1.4833658532746842e-5	-0.010625344204750444	0.0006759265122876805	-0.0005956858083924377	0.000290179
8.4125	0.0003332683914724438	-0.09999991067217416	-0.00014217805861095368	0.00014225171918552358	-0.009374059020581792	0.0006784677413571734	-0.0006547002789773281	NaN
8.425	0.0005074581897484859	-0.09999991585213171	-0.00025277247042571646	0.0002530431384740147	-0.008034016444470778	0.0006721839063869516	-0.0006922360374384171	NaN
8.4375	0.0006598040307948368	-0.09999990988338887	-0.0003463240212301133	0.00034637834645006985	-0.006643526279943821	0.0006588890509018456	-0.0007095577830869987	NaN
8.45	0.0008969978193222851	-0.09999992134784413	-0.00042231926799113974	0.00042193478790703183	-0.00523794531180203	0.0007474361876289589	-0.0007082757982855428	0.000287524
8.4625	0.0009818173051756507	-0.0999999601977873	-0.0004807042001146482	0.0004807009633339087	-0.003832815370459849	0.0007004227411056541	-0.0006902282035857138	NaN
8.475	0.0010446753379886734	-0.09999997113662323	-0.000521808829832681	0.000521868713112025	-0.0024817236290068886	0.0006518562535850066	-0.0006575362714977349	NaN
8.4875	0.0010863709045769254	-0.09999997966688987	-0.0005463897867977892	0.0005463814222396702	-0.0012084566074868097	0.0006028292259265694	-0.0006124437167822825	NaN
8.5	0.0011107425408054775	-0.0999999932628648	-0.0005555119476902283	0.0005554692361321228	-3.269197971024037e-5	0.0005569732876182871	-0.0005572563976896159	0.000289717
8.5125	0.0010961757942926833	-0.10000000406278889	-0.0005504930597464726	0.0005504403069359574	0.001027139497040711	0.000492324233510609	-0.0004942900144310652	NaN
8.525	0.0010658853643459975	-0.10000001531156802	-0.0005328630409623452	0.0005327653507478645	0.001956242034456825	0.0004313954278063781	-0.0004258241195308914	NaN
8.5375	0.0010216038811150328	-0.1000000306618574	-0.0005043003025318285	0.0005042533896698937	0.0027479323713469122	0.0003744580081350996	-0.00035403308670292914	NaN
8.55	0.0008983451682768986	-0.10000004133933206	-0.0004665688263395645	0.00046676432788670134	0.0033990904037535003	0.0002548281393950153	-0.0002809473858148433	0.000287523
8.5625	0.0008230801405329773	-0.10000003027085544	-0.0004214693535441797	0.00042140081396590417	0.003895242079351811	0.000199126738440779	-0.0002084609136280052	NaN
8.575	0.0007411870246552254	-0.10000003814953938	-0.00037083443005463275	0.00037066420420035464	0.004251789790332066	0.00014942975135760327	-0.00013823302899553506	NaN
8.5875	0.000654461662219164	-0.10000005310570748	-0.0003164151074596077	0.0003163577614861372	0.004475415512548554	0.00010538229408050203	-7.170171346681625e-5	NaN
8.6	0.0004733262060236119	-0.10000005847254918	-0.00025987445717642134	0.00026016442313405976	0.004574873658197351	-2.4731647336710065e-5	-1.0071329819271238e-5	0.00028565
8.6125	0.0003820766504566542	-0.10000003654658116	-0.0002027585819695799	0.00020270144132918425	0.004542889417084918	-5.685504056094585e-5	4.5643180138124574e-5	NaN
8.625	0.0002922833040892105	-0.1000000397069968	-0.00014651673076585112	0.0001463529094798884	0.004409820892789931	-8.338029181575432e-5	9.471729932596112e-5	NaN
8.6375	0.00020521300491924176	-0.10000004965242563	-9.239137947707437e-5	9.234539509106335e-5	0.004189012074690756	-0.00010496101805574092	0.00013665393165869795	NaN
8.65	4.358342235325123e-5	-0.10000004982352069	-4.145090138037955e-5	4.171083416734066e-5	0.003894241114270931	-0.00020062794975617785	0.00017117434674613686	0.000289757
8.6625	-2.918205576527696e-5	-0.10000002772700059	5.417181959494607e-6	-5.448676113992317e-6	0.0035252765001873615	-0.00020704775766102748	0.00019816379145756806	NaN
8.675	-9.564019109235154e-5	-0.10000002678202662	4.7475998505851714e-5	-4.75835628623468e-5	0.0031126616831871857	-0.0002099150357557384	0.0002177424015432463	NaN
8.6875	-0.0001552743415505179	-0.10000003027417713	8.421210120311301e-5	-8.423600807758274e-5	0.0026698800886175325	-0.00020987209808104686	0.00023018945292200784	NaN
8.7	-0.0002527318702684063	-0.1000000269757669	0.00011528743995488537	-0.00011512983043052803	0.002209634535240512	-0.0002525030356703849	0.00023592318502367598	0.000287514
8.7125	-0.0002902296974555001	-0.1000000117873704	0.00014052934858303166	-0.00014053397946199724	0.0017363966017283842	-0.00023998834128337887	0.0002354569936898156	NaN
8.725	-0.0003202354368461581	-0.10000000844416257	0.00015990330770440664	-0.00015993972057901833	0.0012711276879483202	-0.00022639435604045242	0.00022942803418685983	NaN
8.7375	-0.0003428896887323343	-0.10000000658511254	0.0001735381844399735	-0.00017353998444868504	0.0008231190866593626	-0.00021215189678993614	0.00021853716118606353	NaN
8.75	-0.0003672041637388665	-0.10000000205413705	0.00018168336872095286	-0.00018164308964588384	0.0004003310249869989	-0.00020637828739230658	0.0002035278523451731	0.000288184
8.7625	-0.00036960734440116805	-0.09999999623189278	0.00018469092377922322	-0.00018467642625127372	8.905753784376141e-6	-0.0001853940173466819	0.00018516327412481962	NaN
8.775	-0.0003661199997107435	-0.09999999237449539	0.00018299895138360338	-0.00018297702798514195	-0.0003431531685403504	-0.0001652990069615033	0.00016421798810493612	NaN
8.7875	-0.0003572700633534514	-0.09999998758875278	0.00017711756761915265	-0.0001771042649813771	-0.0006522618362366135	-0.0001462481828877704	0.00014144728460044223	NaN
8.8	-0.0003257829621002121	-0.09999998368714035	0.00016760305180047315	-0.00016765269060274997	-0.000916106334807807	-0.00011049274208745617	0.00011757221096658985	0.000292804
8.8125	-0.0003043550388359221	-0.09999998587100703	0.00015504051699688905	-0.00015501805240121183	-0.0011293977243019761	-9.060830477100747e-5	9.32776434727038e-5	NaN
8.825	-0.00027996075513166764	-0.0999999829011581	0.0001400395291522111	-0.00013998622673808595	-0.0012951923823004018	-7.26245245139608e-5	6.918237650566398e-5	NaN
8.8375	-0.00025321490934614	-0.09999997771217563	0.00012319873040983484	-0.00012317972719846465	-0.0014147964829929176	-5.646576503204361e-5	4.583751946151849e-5	NaN
8.85	-0.00019505329914149856	-0.09999997546381253	0.00010509938343695865	-0.00010519235435124764	-0.0014903425622237812	-1.2363131554614306e-5	2.3720294283014268e-5	0.000305287
8.8625	-0.0001647690784223485	-0.09999998221623907	8.62938894691728e-5	-8.627332531339754e-5	-0.0015187828936740803	4.809573621012114e-7	3.246527125881155e-6	NaN
8.875	-0.00013438297583390053	-0.09999998077331564	6.73108537046912e-5	-6.725386053575301e-5	-0.0015094724808073742	1.1363453703835941e-5	-1.5263968415050102e-5	NaN
8.8875	-0.00010437155952071708	-0.09999997696786289	4.861691316172612e-5	-4.860020044186422e-5	-0.0014665167501418078	2.0487511928521162e-5	-3.156938189922126e-5	NaN
8.9	-4.7155253651148545e-5	-0.09999997652049658	3.0625080558320105e-5	-3.071699598436525e-5	-0.0013942933524060815	5.606499665833295e-5	-4.550437394716721e-5	0.000304085
8.9125	-2.0671337440907992e-5	-0.0999999841305269	1.3690753813521333e-5	-1.367797219408027e-5	-0.00129219598866867	6.020082616394313e-5	-5.696207518647369e-5	NaN
8.925	3.999279739855464e-6	-0.09999998414967401	-1.8786188659304253e-6	1.9199308068310047e-6	-0.0011707475750964652	6.295822283804065e-5	-6.592079824543776e-5	NaN
8.9375	2.662229708468301e-5	-0.09999998246263107	-1.585142100947958e-5	1.586131844263032e-5	-0.001034589153344305	6.455961461595655e-5	-7.241885882545232e-5	NaN
8.95	6.503921629683726e-5	-0.09999998334118565	-2.805644721598934e-5	2.7994427766034637e-5	-0.0008881832689302847	8.323031851517744e-5	-7.654844646755687e-5	0.000292954
8.9625	8.061106990219396e-5	-0.09999998909715353	-3.838070173158791e-5	3.8384307100743724e-5	-0.0007327209907712751	8.032825432155654e-5	-7.843972126290677e-5	NaN
8.975	9.368688074658112e-5	-0.09999999007123159	-4.6759780669538275e-5	4.6777660283413296e-5	-0.0005761496923176037	7.686900446368322e-5	-7.82738434634423e-5	NaN
8.9875	0.00010426602874660077	-0.09999999031259842	-5.319013204894252e-5	5.3192405329310475e-5	-0.0004219879802433969	7.301699838994694e-5	-7.626108158261617e-5	NaN
9.0	0.00011812083511773309	-0.09999999178355315	-5.771388283823373e-5	5.7691217950272454e-5	-0.00027333641759650555	7.464311088247892e-5	-7.263360877888143e-5	0.00029099
9.0125	0.0001215729334062528	-0.09999999449213857	-6.0413267011870404e-5	6.040969540976326e-5	-0.00013218906589628247	6.803706942309622e-5	-6.763603101209337e-5	NaN
9.025	0.00012287323488613684	-0.09999999578441782	-6.140409450407127e-5	6.140089164154861e-5	-2.275463857963756e-6	6.159066736520234e-5	-6.152528366578397e-5	NaN
9.0375	0.0001221749140344124	-0.09999999721663806	-6.083384786366183e-5	6.083038757547709e-5	0.00011474144190335064	5.537797147996109e-5	-5.455785541809392e-5	NaN
9.05	0.00011548335048926312	-0.09999999860964234	-5.88714926763857e-5	5.888189621454961e-5	0.0002176413866313431	4.5284102169883673e-5	-4.698416707870285e-5	0.000294857
9.0625	0.00010987241644906261	-0.09999999845465574	-5.5701460436708537e-5	5.5694306159115095e-5	0.000304536032395805	3.834223660536565e-5	-3.904633638814442e-5	NaN
9.075	0.00010301959899845016	-0.099999999545521	-5.152122136297709e-5	5.1505178630962455e-5	0.0003756531112935645	3.1980458580222355e-5	-3.096947521358093e-5	NaN
9.0875	9.513049662168156e-5	-0.10000000130545834	-4.653067621318626e-5	4.652454662839326e-5	0.0004310777263287718	2.618990822419216e-5	-2.295896425575374e-5	NaN
9.1	7.70598306499253e-5	-0.10000000220465832	-4.092847956984195e-5	4.095731359483274e-5	0.0004712132137031562	1.1599429942528447e-5	-1.5197657912393537e-5	0.000293715
9.1125	6.727443025496342e-5	-0.10000000021669567	-3.490764177896048e-5	3.490040558728548e-5	0.0004948406661355127	6.642310028631275e-6	-7.849115838544119e-6	NaN
9.125	5.723978505666187e-5	-0.10000000082859625	-2.865657035426781e-5	2.8637184912247115e-5	0.0005047165646251692	2.357338783905956e-6	-1.0460127127378684e-6	NaN
9.1375	4.713063147144967e-5	-0.10000000224479592	-2.2346110429150242e-5	2.234017373866998e-5	0.0005020479616054661	-1.3160362707045445e-6	5.105114829095498e-6	NaN
9.15	2.732170238656113e-5	-0.10000000253373752	-1.613131704405887e-5	1.6163104585534258e-5	0.00048817723796834735	-1.4226618573327193e-5	1.0523917756735395e-5	0.000295308
9.1625	1.7901332667625855e-5	-0.0999999999725561	-1.0149518589320633e-5	1.0144527547070693e-5	0.00046271275681083253	-1.630425823360813e-5	1.5150436491921482e-5	NaN
9.175	8.963363132678255e-6	-0.10000000007522944	-4.523307239741653e-6	4.50788354297244e-6	0.00042919738318065217	-1.78627843356881e-5	1.8954906737569877e-5	NaN
9.1875	6.067296405621244e-7	-0.10000000081555441	6.498487932842623e-7	-6.537725648002748e-7	0.00038919213374205797	-1.8977488749224616e-5	2.192960920936611e-5	NaN
9.2	-1.405131159906905e-5	-0.10000000061157632	5.292814431814335e-6	-5.269184689226621e-6	0.00034423013610096877	-2.6682093987092807e-5	2.4087098796079582e-5	0.000295208
9.2125	-2.023882711395316e-5	-0.09999999848732623	9.348491091669657e-6	-9.350420713672647e-6	0.0002945879413657415	-2.6206979351299072e-5	2.545456150833318e-5	NaN
9.225	-2.561629666208407e-5	-0.09999999822266614	1.2776495239474027e-5	-1.2784414672269905e-5	0.00024319970795437043	-2.5478266803441427e-5	2.6079332040442154e-5	NaN
9.2375	-3.01660405391282e-5	-0.09999999828353422	1.5558555441166608e-5	-1.55599095165607e-5	0.00019136316558576694	-2.455701563302738e-5	2.602109590191596e-5	NaN
9.25	-3.6781452626144836e-5	-0.09999999782036695	1.769325953557326e-5	-1.7682499230383817e-5	0.0001402497331296479	-2.639193951850271e-5	2.5349484641471232e-5	0.000293915
9.2625	-3.88782044750673e-5	-0.09999999665820032	1.919438436643202e-5	-1.919368867203192e-5	9.048729715525895e-5	-2.4389855255108843e-5	2.4140327583186078e-5	NaN
9.275	-4.0206907510339724e-5	-0.09999999623617754	2.0088412015839806e-5	-2.0088882858511332e-5	4.367771151325493e-5	-2.2389265650517648e-5	2.2476597754569268e-5	NaN
9.2875	-4.080890822353965e-5	-0.09999999583110265	2.041493179986738e-5	-2.0414166622738672e-5	5.333499900396605e-7	-2.042247580028304e-5	2.044332308886084e-5	NaN
9.3	-4.003616153258876e-5	-0.09999999534472284	2.0222752635730727e-5	-2.02238699977041e-5	-3.8384286896677914e-5	-1.7816308616257407e-5	1.8125528980685708e-5	0.000294366
9.3125	-3.877791443467399e-5	-0.09999999518415933	1.9567860548285894e-5	-1.9565660269152937e-5	-7.241586510457794e-5	-1.5446629180083e-5	1.5606926310102678e-5	NaN
9.325	-3.702323775652984e-5	-0.09999999479278246	1.851227461642159e-5	-1.8507699935113684e-5	-0.00010134417096196392	-1.324564093139403e-5	1.2967551922526324e-5	NaN
9.3375	-3.4839139877911984e-5	-0.09999999421013996	1.7121038020410904e-5	-1.7119122968036622e-5	-0.00012506790959519162	-1.1216485610925396e-5	1.028207724349948e-5	NaN
9.35	-2.9455688011063453e-5	-0.09999999386302909	1.5460462874890036e-5	-1.546903239394827e-5	-0.00014360487064979098	-6.519202343326051e-6	7.6186327984263625e-6	0.000291962
9.3625	-2.639196546084726e-5	-0.09999999441182822	1.3596491988915789e-5	-1.3594001796174367e-5	-0.00015648452506549022	-4.660768361267399e-6	5.03951442592757e-6	NaN
9.375	-2.3168067158936723e-5	-0.09999999416493804	1.159479887499064e-5	-1.158836119730081e-5	-0.0001644687889596645	-3.027328935733357e-6	2.597400734172485e-6	NaN
9.3875	-1.9846579758452986e-5	-0.0999999936506908	9.516492757739018e-6	-9.514430322244612e-6	-0.00016789020975486795	-1.6018585289552408e-6	3.3643218897849685e-7	NaN
9.4	-1.3142888804926373e-5	-0.09999999350540058	7.41832269949249e-6	-7.429067897999203e-6	-0.00016714169072882005	2.977547010971474e-6	-1.7080111951762917e-6	0.00029629
9.4125	-9.865800370157504e-6	-0.09999999434610399	5.351825555226236e-6	-5.349935955747207e-6	-0.0001620262942305103	3.909502885576239e-6	-3.5075014621873555e-6	NaN
9.425	-6.700443733383561e-6	-0.09999999427262325	3.364211926781249e-6	-3.358595005171098e-6	-0.00015370744883564402	4.6509386112410285e-6	-5.0440788645107745e-6	NaN
9.4375	-3.6866149194555877e-6	-0.09999999396671211	1.4945904124553772e-6	-1.4930863534920424e-6	-0.0001426972123168808	5.226726474514256e-6	-6.30769458649744e-6	NaN
9.45	1.7550529305558468e-6	-0.09999999400023775	-2.2460528278576333e-7	2.1584384591663002e-7	-0.00012951022064145264	8.273740557994756e-6	-7.295735907649374e-6	0.000299195
9.4625	4.131230941868904e-6	-0.09999999476571118	-1.7676809280577605e-6	1.7685754200461244e-6	-0.0001141919354329568	8.300636164336533e-6	-8.011067890381095e-6	NaN
9.475	6.252451263302789e-6	-0.09999999482955728	-3.1145606875353e-6	3.1178535914534724e-6	-9.780006828001945e-5	8.220201222410327e-6	-8.464257324094535e-6	NaN
9.4875	8.106541512595496e-6	-0.09999999475777502	-4.2530219915695285e-6	4.253681180809824e-6	-8.080198398407966e-5	8.054563498957815e-6	-8.670856305272844e-6	NaN
9.5	1.0989827811780452e-5	-0.09999999489818437	-5.176917966250752e-6	5.172244022612755e-6	-6.362882937618849e-5	9.1262829167295e-6	-8.650620028511059e-6	0.000295909
9.5125	1.2018911156582788e-5	-0.09999999537101284	-5.885703898716628e-6	5.885660122975963e-6	-4.647095085591554e-5	8.549740478114433e-6	-8.426072103099345e-6	NaN
9.525	1.2779896797130655e-5	-0.09999999550483904	-6.383517786324274e-6	6.384236941326858e-6	-2.9980529803269982e-5	7.954647405573836e-6	-8.023172570572284e-6	NaN
9.5375	1.3282636600757273e-5	-0.09999999560975466	-6.6796923579401785e-6	6.679586787947876e-6	-1.4447069258104672e-5	7.35429741423084e-6	-7.469359907390931e-6	NaN
9.55	1.356826585035935e-5	-0.09999999577580922	-6.787311894330998e-6	6.786809592645562e-6	-1.0986040115866391e-7	6.787168998574039e-6	-6.792815294575569e-6	0.000295959
9.5625	1.3384960951424073e-5	-0.09999999590606208	-6.722535437476097e-6	6.721888849258095e-6	1.2805992547903381e-5	5.997160489675002e-6	-6.0218279233060434e-6	NaN
9.575	1.3010098072270842e-5	-0.0999999960433684	-6.5041019854036985e-6	6.502900942885411e-6	2.4122064694014997e-5	5.252849765296652e-6	-5.184228072945924e-6	NaN
9.5875	1.246487553714334e-5	-0.09999999623109448	-6.152547417229422e-6	6.151972713913051e-6	3.375773819371843e-5	4.5575004371569296e-6	-4.306549692656443e-6	NaN
9.6	1.095232685391363e-5	-0.09999999636124882	-5.689439616248953e-6	5.691838905800607e-6	4.167585251743444e-5	3.093343617206431e-6	-3.4135589681808585e-6	0.000294888
9.6125	1.0030360419102827e-5	-0.09999999622494551	-5.136783101024265e-6	5.135945712240395e-6	4.7699974532161435e-5	2.414016031190038e-6	-2.5283471044822364e-6	NaN
9.625	9.028004785123577e-6	-0.09999999632091615	-4.51696054192695e-6	4.5148789399330615e-6	5.20197647943516e-5	1.8080980758842317e-6	-1.671131797841841e-6	NaN
9.6375	7.967181209952453e-6	-0.09999999650343125	-3.851347211907942e-6	3.850646735934292e-6	5.471751790853096e-5	1.2712235427745505e-6	-8.594224236012658e-7	NaN
9.65	5.753243914300757e-6	-0.09999999656863753	-3.160234963299917e-6	3.1637791879860638e-6	5.5900739358886665e-5	-3.1737372034741404e-7	-1.0787210303359288e-7	0.000294055
9.6625	4.638673277963416e-6	-0.09999999630043234	-2.46247952971083e-6	2.461782772518627e-6	5.5481041394532726e-5	-7.081236470709136e-7	5.711808237158285e-7	NaN
9.675	3.542324398672241e-6	-0.09999999633874249	-1.7757474162819068e-6	1.773748365803494e-6	5.3829769446732914e-5	-1.0305719783613647e-6	1.1689456972845715e-6	NaN
9.6875	2.4796294747238192e-6	-0.09999999645984613	-1.1151745455417301e-6	1.1146139462928255e-6	5.1110154299016865e-5	-1.2927124951178837e-6	1.6794078220534297e-6	NaN
9.7	5.080559173168128e-7	-0.09999999646164572	-4.93767167915071e-7	4.969379277334762e-7	4.749063462947871e-5	-2.4583950111495566e-6	2.099216765344693e-6	0.000300398
9.7125	-3.7900559890262427e-7	-0.0999999961919526	7.76792741208738e-8	-7.806222934023153e-8	4.2968776131178104e-5	-2.5353197283836548e-6	2.4270219911779676e-6	NaN
9.725	-1.1888177895142788e-6	-0.09999999618019129	5.902109739776207e-7	-5.915206507505546e-7	3.791736585715673e-5	-2.569000163335874e-6	2.6643366509417886e-6	NaN
9.7375	-1.9151167674043083e-6	-0.09999999622245387	1.0376019075737935e-6	-1.0378924599504903e-6	3.250097409938152e-5	-2.567274960621657e-6	2.8146123773833464e-6	NaN
9.75	-3.1010020235347136e-6	-0.09999999618200471	1.4157668081070427e-6	-1.413848898821088e-6	2.68745765153176e-5	-3.0846311035101408e-6	2.8829924149917832e-6	0.000310005
9.7625	-3.556696562496384e-6	-0.09999999599701703	1.7226380274544425e-6	-1.722693054158145e-6	2.1093009078961313e-5	-2.9308399804442274e-6	2.8757775504746965e-6	NaN
9.775	-3.920885824008223e-6	-0.09999999595608063	1.95783327725081e-6	-1.9582737369335705e-6	1.5411569266477702e-5	-2.7640136889314934e-6	2.8007728568343513e-6	NaN
9.7875	-4.195322353669508e-6	-0.09999999593309404	2.1229610341739083e-6	-2.122981775079449e-6	9.943422607794926e-6	-2.589398554195395e-6	2.6665555443055715e-6	NaN
9.8	-4.48801279192391e-6	-0.09999999587772596	2.2210976837704124e-6	-2.2206126029725617e-6	4.785458665992415e-6	-2.516244039582954e-6	2.4822176767134803e-6	0.000315726
9.8125	-4.5153937141100015e-6	-0.09999999580718687	2.2565692355574472e-6	-2.2563912335521193e-6	1.273518774282e-8	-2.2596647103205086e-6	2.2570874238153935e-6	NaN
9.825	-4.470970909027424e-6	-0.09999999576007954	2.23474888779756e-6	-2.2344780766269137e-6	-4.277785750166967e-6	-2.0140479733918277e-6	2.0006257889511196e-6	NaN
9.8375	-4.361209203783953e-6	-0.09999999570150793	2.1618836837617484e-6	-2.1617204887428998e-6	-8.042680318126109e-6	-1.7812693384984956e-6	1.7220539646853393e-6	NaN
9.85	-3.973815734166996e-6	-0.09999999565392445	2.0447799493462225e-6	-2.0453907757946965e-6	-1.1254021288591889e-5	-1.3432158513655207e-6	1.4301709453516733e-6	0.000314444
9.8625	-3.71096840398843e-6	-0.09999999568102286	1.8905918190496273e-6	-1.8903172006165064e-6	-1.3847305595331668e-5	-1.1005913124146763e-6	1.133331161405042e-6	NaN
9.875	-3.4120796810117185e-6	-0.09999999564482573	1.706768449023873e-6	-1.7061161605345805e-6	-1.5860450068579967e-5	-8.812201169109795e-7	8.390782234522091e-7	NaN
9.8875	-3.0846578519282697e-6	-0.09999999558147284	1.5006210655122448e-6	-1.5003888184877965e-6	-1.7309667945459776e-5	-6.841663002765646e-7	5.541269708026621e-7	NaN
9.9	-2.3733252136030443e-6	-0.09999999555412385	1.2792452521038704e-6	-1.2803823505133593e-6	-1.8221233381784625e-5	-1.4543872723688451e-7	2.842882589757999e-7	0.000290349
9.9125	-2.003220341824565e-6	-0.09999999563678963	1.0493811394963396e-6	-1.0491302636786411e-6	-1.855807399159569e-5	1.0929769417051986e-8	3.462221880474332e-8	NaN
9.925	-1.6320311423349646e-6	-0.09999999561926387	8.174757523080694e-7	-8.167799569794926e-7	-1.8434715597945246e-5	1.4335402573768074e-7	-1.9098449570818078e-7	NaN
9.9375	-1.2655663506744029e-6	-0.09999999557289593	5.89216970479541e-7	-5.890131222108108e-7	-1.7901419615051077e-5	2.54320591519064e-7	-3.8959781674531463e-7	NaN
9.95	-5.673051648143935e-7	-0.09999999556753596	3.6963618662249214e-7	-3.7075793766035456e-7	-1.7011739119776224e-5	6.880632070743247e-7	-5.592171342207457e-7	0.000287313
9.9625	-2.4428532884745055e-7	-0.09999999566046247	1.6306001896730712e-7	-1.6290445402528578e-7	-1.575840995773269e-5	7.380564429799351e-7	-6.985552903307678e-7	NaN
9.975	5.64972133241306e-8	-0.0999999956607774	-2.6771472752283385e-8	2.7274805645502824e-8	-1.4269927127139638e-5	7.712586182898889e-7	-8.073641552624697e-7	NaN
9.9875	3.3219624513301467e-7	-0.09999999564030504	-1.9704451007202938e-7	1.9716492774151904e-7	-1.2602963359811398e-5	7.903854121016884e-7	-8.861269247445421e-7	NaN
10.0	8.000228841278447e-7	-0.09999999565110126	-3.4568299677825114e-7	3.449277222569838e-7	-1.0811987867831608e-5	1.0173185309981045e-6	-9.359830590317783e-7	0.000286281
10.0125	9.894681388246296e-7	-0.09999999572124875	-4.713213068956304e-7	4.713647999948944e-7	-8.911637243722942e-6	9.815084755033283e-7	-9.585343026517486e-7	NaN
10.025	1.1484117578758925e-6	-0.09999999573319021	-5.731869042093058e-7	5.734038198009612e-7	-6.9987645454176536e-6	9.389436944366493e-7	-9.560029482837928e-7	NaN
10.0375	1.2768591538813915e-6	-0.09999999573624314	-6.512491059255784e-7	6.512764272545166e-7	-5.116251326394083e-6	8.916277955993673e-7	-9.309648330973932e-7	NaN
10.05	1.4445899569374502e-6	-0.09999999575422877	-7.060339134434613e-7	7.057594791989639e-7	-3.3018636778064227e-6	9.105273889844204e-7	-8.862613602523816e-7	0.000303323
10.0625	1.4860489204721781e-6	-0.09999999578711721	-7.385558206382975e-7	7.385118311484583e-7	-1.579983350072767e-6	8.296962235275037e-7	-8.248842542857696e-7	NaN
10.075	1.5012647432234886e-6	-0.09999999580290693	-7.502382753035269e-7	7.501980138679422e-7	4.105684040112584e-9	7.508532337854606e-7	-7.499735698070827e-7	NaN
10.0875	1.4921154389986918e-6	-0.09999999582045305	-7.428896623002024e-7	7.428471116691007e-7	1.4302105593105296e-6	6.748973782454436e-7	-6.64662267760125e-7	NaN
10.1	1.409304933573257e-6	-0.09999999583745008	-7.185792187486255e-7	7.187080286220324e-7	2.6835426296121407e-6	5.510526882113934e-7	-5.720076982032354e-7	0.000294026
10.1125	1.3403211683739403e-6	-0.09999999583539944	-6.795635713521727e-7	6.794760558506096e-7	3.741060985011605e-6	4.663099413027272e-7	-4.7496472200330855e-7	NaN
10.125	1.2562309894642882e-6	-0.099999995848702	-6.282573410156364e-7	6.280608294794676e-7	4.605764858689705e-6	3.8867038733295587e-7	-3.762790172044304e-7	NaN
10.1375	1.1595466328437522e-6	-0.09999999587019992	-5.671031887177038e-7	5.67028229957654e-7	5.278790015393177e-6	3.1802132208565305e-7	-2.7845437578282705e-7	NaN
10.15	9.383656451688669e-7	-0.09999999588114705	-4.985273034220346e-7	4.988802409060216e-7	5.765149292577507e-6	1.3969764104881496e-7	-1.837187462451179e-7	0.000292883
10.1625	8.187049008959861e-7	-0.09999999585678254	-4.2488581472504294e-7	4.2479749382851146e-7	6.050003335652496e-6	7.930723361354483e-8	-9.406397814617503e-8	NaN
10.175	6.960572905897923e-7	-0.09999999586422403	-3.48477695641144e-7	3.482409145076042e-7	6.1671349301480665e-6	2.71253597144886e-8	-1.1104204992843254e-8	NaN
10.1875	5.725537564858197e-7	-0.09999999588148939	-2.71386463262182e-7	2.713140177785333e-7	6.131338224366347e-6	-1.758984895976368e-8	6.386580515349362e-8	NaN
10.2	3.306931325352933e-7	-0.09999999588498197	-1.9550211180335864e-7	1.9589023666701137e-7	5.95904888252924e-6	-1.7506764602323854e-7	1.2987110224458705e-7	0.000295489
10.2125	2.1573967967302644e-7	-0.09999999585369145	-1.2249761411228864e-7	1.2243682399868646e-7	5.645532990675257e-6	-2.0026485984077344e-7	1.861856461582276e-7	NaN
10.225	1.0671443760195287e-7	-0.09999999585491626	-5.386552751726945e-8	5.3677504508559614e-8	5.2340742172495736e-6	-2.191349262035846e-7	2.3245188603441702e-7	NaN
10.2375	4.820723608387767e-9	-0.09999999586391421	9.208643644677602e-9	-9.256420802364337e-9	4.743744104698485e-6	-2.3259754903356914e-7	2.685810985258815e-7	NaN
10.25	-1.7379164889782996e-7	-0.09999999586139734	6.578780924095067e-8	-6.549986595572495e-8	4.193264784266963e-6	-3.263415517239871e-7	2.947316741623189e-7	0.000293264
10.2625	-2.491294657163298e-7	-0.09999999583549554	1.1517954896166596e-7	-1.152029296249022e-7	3.586048608254885e-6	-3.2040106372068165e-7	3.1124025354283593e-7	NaN
10.275	-3.1456264948951326e-7	-0.09999999583224502	1.5689555623840762e-7	-1.5699179456973403e-7	2.957872597644708e-6	-3.1138022999730407e-7	3.186888299076447e-7	NaN
10.2875	-3.6987989127354813e-7	-0.09999999583295019	1.9071723100595868e-7	-1.9073361426081716e-7	2.324560664453818e-6	-3.000234315643295e-7	3.1780959725095917e-7	NaN
10.3	-4.5017294729261167e-7	-0.09999999582728286	2.166315443915119e-7	-2.1650093216431712e-7	1.7003896305950224e-6	-3.220922759192357e-7	3.094555653035117e-7	0.000293865
10.3125	-4.755361541492131e-7	-0.09999999581315237	2.348105768732008e-7	-2.3480194025930062e-7	1.0930422746087325e-6	-2.9757241216956657e-7	2.945549179379113e-7	NaN
10.325	-4.915278223464096e-7	-0.09999999580799289	2.455812513910795e-7	-2.4558658404278047e-7	5.219948819220846e-7	-2.730849721635775e-7	2.741223042545211e-7	NaN
10.3375	-4.98655838059946e-7	-0.09999999580302311	2.4942996165289336e-7	-2.494205051724439e-7	-4.090686783972674e-9	-2.4902261717473554e-7	2.4919688096158673e-7	NaN
10.35	-4.888142142298685e-7	-0.09999999579708568	2.46955200454526e-7	-2.4696949744836114e-7	-4.783952960191566e-7	-2.1696816138851126e-7	2.2081722126598057e-7	0.000290879
10.3625	-4.7327120743602957e-7	-0.09999999579518166	2.388426108351062e-7	-2.388156732321707e-7	-8.928701612016256e-7	-1.880262858213743e-7	1.9000543775314851e-7	NaN
10.375	-4.516844361552675e-7	-0.09999999579040672	2.2585109730863272e-7	-2.2579498395926612e-7	-1.2449411496479101e-6	-1.6115251241431006e-7	1.5773820111184704e-7	NaN
10.3875	-4.2487320491679563e-7	-0.09999999578328578	2.0877591297977e-7	-2.0875247622074994e-7	-1.5334059166344295e-6	-1.3638362103105536e-7	1.2492628611140113e-7	NaN
10.4	-3.589131098550778e-7	-0.09999999577905712	1.88427356269033e-7	-1.8853235972214997e-7	-1.7585137674649271e-6	-7.893803422475157e-8	9.240027376740063e-8	0.000294767
10.4125	-3.214207223627212e-7	-0.09999999578579448	1.656107992458593e-7	-1.655803906600468e-7	-1.9145324567503844e-6	-5.628464395165441e-8	6.091928302435912e-8	NaN
10.425	-2.819920483325525e-7	-0.0999999957827893	1.411279770614233e-7	-1.4104930316220736e-7	-2.010815435043944e-6	-3.638034254806005e-8	3.1124726046471756e-8	NaN
10.4375	-2.413907689766926e-7	-0.09999999577651682	1.15724497244947e-7	-1.1569931718452248e-7	-2.0514454477785865e-6	-1.9016288507683625e-8	3.553632705959764e-9	NaN
10.45	-1.5950020177524516e-7	-0.09999999577475477	9.009243967888068e-8	-9.022370392300456e-8	-2.0412386733635703e-6	3.686791316266504e-8	-2.1364010220870606e-8	0.000304706
10.4625	-1.1949217338492604e-7	-0.09999999578503159	6.48600012139543e-8	-6.483697215407444e-8	-1.9778066800899096e-6	4.8190746133823704e-8	-4.3283126357507274e-8	NaN
10.475	-8.086284058783023e-8	-0.09999999578414444	4.060235232025383e-8	-4.053384455464207e-8	-1.875371227452764e-6	5.719030779435557e-8	-6.198644921277569e-8	NaN
10.4875	-4.409676868442335e-8	-0.09999999578042239	1.7795583693067195e-8	-1.7777258015119423e-8	-1.740191827359616e-6	6.417046435339611e-8	-7.735322854720626e-8	NaN
10.5	2.2247618121561258e-8	-0.09999999578084152	-3.165808450083863e-9	3.0589870988591594e-9	-1.5785562759812645e-6	1.0127355737372787e-7	-8.93533968525016e-8	0.000295418
10.5125	5.11983482125489e-8	-0.09999999579017976	-2.1969666532028842e-8	2.198052837902088e-8	-1.3910328926269816e-6	1.0155153025013108e-7	-9.80236598426292e-8	NaN
10.525	7.70294377778285e-8	-0.09999999579096665	-3.837247629478127e-8	3.841253638376253e-8	-1.190524963821382e-6	1.0052419951277783e-7	-1.034945677393314e-7	NaN
10.5375	9.959381270290196e-8	-0.09999999579010355	-5.2226557073164234e-8	5.2234555426786125e-8	-9.827340979990216e-7	9.846143037206496e-8	-1.0595735278406597e-7	NaN
10.55	1.3464164518088122e-7	-0.09999999579182316	-6.345834769837619e-8	6.340153009570198e-8	-7.729177255682745e-7	1.1143183681472952e-7	-1.0565436576010098e-7	0.000290779
10.5625	1.4712656548735587e-7	-0.09999999579757766	-7.206259703459068e-8	7.206201060772247e-8	-5.634070280745706e-7	1.0436172033951106e-7	-1.0286159480913233e-7	NaN
10.575	1.56338706296525e-7	-0.09999999579921492	-7.809115356594901e-8	7.809978774675813e-8	-3.621392276954018e-7	9.707015838992778e-8	-9.789673219410676e-8	NaN
10.5875	1.623994608256286e-7	-0.09999999580050518	-8.165911865693886e-8	8.165778767103874e-8	-1.7263777308439342e-7	8.971883735497833e-8	-9.109531926631891e-8	NaN
10.6	1.6574122090781588e-7	-0.09999999580253328	-8.292725170410838e-8	8.292135304717501e-8	2.1874968238726157e-9	8.270611802579949e-8	-8.280176988746998e-8	0.000294486
10.6125	1.6343668205916517e-7	-0.09999999580410396	-8.209369841548531e-8	8.208577341073776e-8	1.595872890727431e-7	7.305236961664476e-8	-7.336166827476114e-8	NaN
10.625	1.5879845867005125e-7	-0.09999999580577994	-7.938797562433178e-8	7.937321049003956e-8	2.974102889398263e-7	6.395991315514073e-8	-6.311478136132905e-8	NaN
10.6375	1.5208591575553837e-7	-0.0999999958080757	-7.506134196776826e-8	7.505430181238247e-8	4.1468417028406414e-7	5.546803708838456e-8	-5.2384900503520294e-8	NaN
10.65	1.3352567262755803e-7	-0.09999999580966219	-6.937750043964065e-8	6.940694439581868e-8	5.109666216348438e-7	3.754846390672746e-8	-4.1474102413113894e-8	0.000300808
10.6625	1.2223222658134595e-7	-0.09999999580798385	-6.260533655678576e-8	6.259510574538403e-8	5.84107020726555e-7	2.926355575818106e-8	-3.0663921945665686e-8	NaN
10.675	1.0996381873092127e-7	-0.09999999580915286	-5.5018228738247047e-8	5.499277435719207e-8	6.364405823958614e-7	2.1876134089144407e-8	-2.0200689186218314e-8	NaN
10.6875	9.698802713983423e-8	-0.09999999581138011	-4.68771045903475e-8	4.686854833303153e-8	6.689807378618819e-7	1.533248043798483e-8	-1.0297601329915322e-8	NaN
10.7	6.992840993988261e-8	-0.09999999581217238	-3.842955132389922e-8	3.8472871537036324e-8	6.830476181019101e-7	-4.062937738453036e-9	-1.1329350807985755e-9	0.000293785
10.7125	5.6314588906201434e-8	-0.09999999580889163	-2.9905524447272264e-8	2.9897028566013404e-8	6.775673502099389e-7	-8.815941870728795e-9	7.143319912129923e-9	NaN
10.725	4.2928652622300854e-8	-0.099999995809356	-2.152037826246825e-8	2.1495984756296268e-8	6.570822221589449e-7	-1.2735607686260555e-8	1.4424510055059386e-8	NaN
10.7375	2.9958573556068696e-8	-0.09999999581083065	-1.3458497104695094e-8	1.345166299214716e-8	6.235889401276126e-7	-1.591971432271432e-8	2.063786573482899e-8	NaN
10.75	5.909369198400036e-9	-0.09999999581084906	-5.878214959754711e-9	5.916892568071996e-9	5.791466336223241e-7	-3.012314831803281e-8	2.574312340328172e-8	0.000303835
10.7625	-4.9044071003725244e-9	-0.09999999580755745	1.0891596079550758e-9	-1.0938160267362267e-9	5.237303844503551e-7	-3.104457106505477e-8	2.9724410376688972e-8	NaN
10.775	-1.4772093740157078e-8	-0.0999999958074111	7.33483118223193e-9	-7.350777272892038e-9	4.618900510923169e-7	-3.143959912406552e-8	3.260076673260536e-8	NaN
10.7875	-2.3617734242080843e-8	-0.09999999580792257	1.2783307241288682e-8	-1.2786838381802919e-8	3.9563426310803467e-7	-3.140387754189573e-8	3.441484476504214e-8	NaN
10.8	-3.8047589504470194e-8	-0.09999999580742654	1.7385223506783556e-8	-1.736188534339834e-8	3.2685371826981306e-7	-3.768209751110213e-8	3.522988860881479e-8	0.000301038
10.8125	-4.358529259233308e-8	-0.09999999580517349	2.111582953042393e-8	-2.1116482857347026e-8	2.562208581812022e-7	-3.579229436040857e-8	3.512322310458608e-8	NaN
10.825	-4.800539330295115e-8	-0.09999999580467225	2.397093566456631e-8	-2.3976263089814646e-8	1.8684501249973779e-7	-3.374507086312287e-8	3.419045710646698e-8	NaN
10.8375	-5.132974457965992e-8	-0.09999999580438808	2.597060824622125e-8	-2.5970846524436977e-8	1.2010448713781578e-7	-3.160433138638936e-8	3.25365584879709e-8	NaN
10.85	-5.4852362875733524e-8	-0.09999999580371152	2.7152791754180396e-8	-2.714695079580538e-8	5.7178585311912645e-8	-3.06786985161476e-8	3.027271345952327e-8	0.000296671
10.8625	-5.51627263568456e-8	-0.09999999580285696	2.7570639458903786e-8	-2.7568454071839162e-8	-1.0155266143437852e-9	-2.754146490106056e-8	2.7512938616921703e-8	NaN
10.875	-5.459789041748654e-8	-0.09999999580228161	2.7290049900707857e-8	-2.7286705230855693e-8	-5.3303223494847447e-8	-2.4539417564898782e-8	2.4372795679804033e-8	NaN
10.8875	-5.323689444260318e-8	-0.09999999580156484	2.638752454302898e-8	-2.638552250487256e-8	-9.91584033979375e-8	-2.1695134961037864e-8	2.0964863119118646e-8	NaN
10.9	-4.847106360582393e-8	-0.0999999958009845	2.4946340588267578e-8	-2.495385669852e-8	-1.3824405969310592e-7	-1.632851580326242e-8	1.7396514768630212e-8	0.00032844
10.9125	-4.5246957620602853e-8	-0.09999999580132066	2.30539698434919e-8	-2.3050612748061503e-8	-1.6977351352822142e-7	-1.3368122169073835e-8	1.3769660675185398e-8	NaN
10.925	-4.1584934817822616e-8	-0.0999999958008795	2.0801443120240596e-8	-2.07934609329262e-8	-1.9421704312444496e-7	-1.0692187642425274e-8	1.0176262575456544e-8	NaN
10.9375	-3.757672656600237e-8	-0.09999999580010602	1.8278051616150595e-8	-1.8275213151605168e-8	-2.1177582744417628e-7	-8.289170387300035e-9	6.6981345846568664e-9	NaN
10.95	-2.8877054447685697e-8	-0.09999999579977335	1.5570411585580348e-8	-1.558431899801114e-8	-2.2277356061280152e-7	-1.708510297808878e-9	3.4060310178446557e-9	0.000295809
10.9625	-2.4354056492753028e-8	-0.09999999580078535	1.276076197880227e-8	-1.2757701352283373e-8	-2.2675929044274573e-7	1.9512796255312392e-10	3.615268080799415e-10	NaN
10.975	-1.9819729966351207e-8	-0.09999999580057252	9.927731766073123e-9	-9.919237336976742e-9	-2.2513504995864857e-7	1.80652996847526e-9	-2.3881453940960443e-9	NaN
10.9875	-1.5344945386179534e-8	-0.09999999580000751	7.140650295965439e-9	-7.138163924080237e-9	-2.1851615331229705e-7	3.156058510140148e-9	-4.807385790325334e-9	NaN
11.0	-6.823520609854828e-9	-0.09999999579994334	4.460809989753384e-9	-4.474499962203943e-9	-2.0755772611845356e-7	8.443981110508701e-9	-6.87198906560485e-9	0.000287083
11.0125	-2.8837611635608105e-9	-0.09999999580107805	1.940882350182009e-9	-1.9389889307325132e-9	-1.921727589126903e-7	9.048211230631599e-9	-8.566455223161221e-9	NaN
11.025	7.833406026647214e-10	-0.09999999580108292	-3.736363629622352e-10	3.797686855164911e-10	-1.7393029399926616e-7	9.447947205110071e-9	-9.887958090809706e-9	NaN
11.0375	4.143137871286816e-9	-0.09999999580083446	-2.448564107933814e-9	2.450029174163194e-9	-1.5352235694447986e-7	9.676271258236576e-9	-1.0842584687128092e-8	NaN
11.05	9.840072022532392e-9	-0.09999999580096712	-4.2587267517334745e-9	4.249529139929507e-9	-1.3161379121848253e-7	1.2434460025963977e-8	-1.1444416393206551e-8	0.000287654
11.0625	1.2144795151997627e-8	-0.099999995801822	-5.787621566150837e-9	5.78814615368266e-9	-1.0838444790815219e-7	1.1992640289538881e-8	-1.1713162639328311e-8	NaN
11.075	1.4076793332389504e-8	-0.09999999580196839	-7.025984734753567e-9	7.028616278032388e-9	-8.501464039630352e-8	1.1468938354964898e-8	-1.1676083286363646e-8	NaN
11.0875	1.563628275672371e-8	-0.09999999580200694	-7.97359636527741e-9	7.973924597038214e-9	-6.20269676429309e-8	1.0887760477117904e-8	-1.1364732161518436e-8	NaN
11.1	1.766673913877914e-8	-0.09999999580222686	-8.637020771874418e-9	8.633698094038017e-9	-3.988142352834442e-8	1.1106875068215032e-8	-1.0813882580254179e-8	0.000291952
11.1125	1.8164510856446048e-8	-0.09999999580262617	-9.028771820134585e-9	9.028230064208704e-9	-1.8876129306725977e-8	1.0117839516187094e-8	-1.0060125132976391e-8	NaN
11.125	1.834224858905785e-8	-0.09999999580281914	-9.166344442988704e-9	9.165838781670221e-9	4.391011323083841e-10	9.153576548507593e-9	-9.141834586437363e-9	NaN
11.1375	1.8222925740186004e-8	-0.09999999580303405	-9.071911692640281e-9	9.071388529147228e-9	1.781907717570327e-8	8.224945197902205e-9	-8.097278976875449e-9	NaN
11.15	1.7198331141439473e-8	-0.09999999580324144	-8.770814006648138e-9	8.772408364061843e-9	3.308457831597528e-8	6.705524704946915e-9	-6.9637847494551944e-9	0.000290599
11.1625	1.635026003437073e-8	-0.0999999958032145	-8.290662036391496e-9	8.2895915118497e-9	4.595447968339826e-8	5.671035578984318e-9	-5.777413289157262e-9	NaN
11.175	1.5318441656987676e-8	-0.0999999958033767	-7.660980782566939e-9	7.658573768379576e-9	5.6468060206158415e-8	4.723528757887861e-9	-4.571653143776249e-9	NaN
11.1875	1.4133556193450364e-8	-0.09999999580363929	-6.91161768613734e-9	6.910700886711587e-9	6.46403636593967e-8	3.861556396450149e-9	-3.3770276733312346e-9	NaN
11.2	1.1426396201365864e-8	-0.09999999580377257	-6.072203755513298e-9	6.07652401018808e-9	7.05336869829301e-8	1.6821204680654187e-9	-2.220682455121235e-9	0.00029641
11.2125	9.963159182655042e-9	-0.09999999580347395	-5.171500571482254e-9	5.170422425436486e-9	7.396734625067317e-8	9.464347521835511e-10	-1.12687416373302e-9	NaN
11.225	8.464133755077787e-9	-0.09999999580356449	-4.237560275485623e-9	4.234668261201997e-9	7.535539329100096e-8	3.109850427437397e-10	-1.1524009462727843e-10	NaN
11.2375	6.955284460485717e-9	-0.09999999580377492	-3.2957917480979718e-9	3.2949075051380818e-9	7.487912273706742e-8	-2.333374269798708e-10	7.984845378216036e-10	NaN
11.25	4.00228531102757e-9	-0.09999999580381719	-2.36923232714924e-9	2.3739714338877528e-9	7.273978620079245e-8	-2.15415500530139e-9	1.6024702117555677e-9	0.000289978
11.2625	2.5995689073041115e-9	-0.09999999580343488	-1.478262244863144e-9	1.4775218477591033e-9	6.888014577895246e-8	-2.4597205209605206e-9	2.287926121490298e-9	NaN
11.275	1.2696859497201767e-9	-0.09999999580344945	-6.410531414222871e-10	6.38761004901234e-10	6.382900973956154e-8	-2.6881835616382575e-9	2.8505581941947964e-9	NaN
11.2875	2.7306083478156682e-11	-0.09999999580355884	1.2797599851371614e-10	-1.285577257815945e-10	5.781938102434269e-8	-2.850744004006069e-9	3.289350555112328e-9	NaN
11.3	-2.149112536915211e-9	-0.09999999580352778	8.174411641574205e-10	-8.139325776423382e-10	5.107987945115193e-8	-3.9913336907327735e-9	3.606299320971977e-9	0.000289036
11.3125	-3.0663965881215783e-9	-0.09999999580321198	1.4189459274735673e-9	-1.4192292045556954e-9	4.365261464667251e-8	-3.917103345192853e-9	3.805572138573792e-9	NaN
11.325	-3.862576627465304e-9	-0.09999999580317204	1.9265864292556347e-9	-1.9277558762484164e-9	3.597381315055348e-8	-3.805459035045669e-9	3.894324328478673e-9	NaN
11.3375	-4.535127510987051e-9	-0.0999999958031802	2.337748375572034e-9	-2.3379466709378926e-9	2.8236421987520555e-8	-3.6654747834002276e-9	3.881537739589016e-9	NaN
11.35	-5.509627865484789e-9	-0.09999999580311086	2.6523240850488108e-9	-2.6507385624294176e-9	2.0614449513697298e-8	-3.930840677767631e-9	3.777661802511536e-9	0.000288626
11.3625	-5.816404584024041e-9	-0.09999999580293903	2.8724618154605545e-9	-2.8723546648010183e-9	1.3201884055991795e-8	-3.630547890134596e-9	3.594057659861903e-9	NaN
11.375	-6.0088213583191725e-9	-0.099999995802876	3.0021968153825183e-9	-3.002256818620479e-9	6.235538282165156e-9	-3.330812530371282e-9	3.3431329113788408e-9	NaN
11.3875	-6.093157299380873e-9	-0.09999999580281499	3.047504666661619e-9	-3.0473878778587824e-9	-1.792776083531464e-10	-3.036446985887727e-9	3.037587368602144e-9	NaN
11.4	-5.96802959667837e-9	-0.09999999580274253	3.015723746792373e-9	-3.0159061697160577e-9	-5.959743364185545e-9	-2.642216772024664e-9	2.690106865807248e-9	0.000289617
11.4125	-5.7760547497739266e-9	-0.09999999580271997	2.915250781815084e-9	-2.914920973684121e-9	-1.1007615361703715e-8	-2.288737777281212e-9	2.3131713339109845e-9	NaN
11.425	-5.5105040836153615e-9	-0.09999999580266171	2.75537201342134e-9	-2.7546836628519368e-9	-1.5292407391659286e-8	-1.9606152363971417e-9	1.9186987254412293e-9	NaN
11.4375	-5.181403946449766e-9	-0.09999999580257465	2.5458105131218623e-9	-2.5455238467384956e-9	-1.879986818859678e-8	-1.6582869539042382e-9	1.517797719095205e-9	NaN
11.45	-4.373258511440637e-9	-0.09999999580252317	2.296467542589431e-9	-2.297753904650127e-9	-2.153341556236592e-8	-9.557669975474816e-10	1.120593853907457e-9	0.00028609
11.4625	-3.914432480696318e-9	-0.09999999580260588	2.0171792120122676e-9	-2.016808004790123e-9	-2.3423242794338652e-8	-6.796158506005845e-10	7.363373986996102e-10	NaN
11.475	-3.432234983141323e-9	-0.0999999958025693	1.7177329080010194e-9	-1.7167713809401441e-9	-2.4584145479120713e-8	-4.370880372869019e-10	3.7283809474821203e-10	NaN
11.4875	-2.9359324899672332e-9	-0.09999999580249277	1.4072258549390132e-9	-1.4069183794867081e-9	-2.5066260472891147e-8	-2.255685658901851e-10	3.662947363532564e-11	NaN
11.5	-1.935588270435427e-9	-0.09999999580247139	1.0940981804728067e-9	-1.095701826302745e-9	-2.4928621477885778e-8	4.5640187271737853e-10	-2.6706281448834406e-10	0.000289076
11.5125	-1.447160499959309e-9	-0.09999999580259704	7.860070485107929e-10	-7.857263742139345e-10	-2.4142253722396982e-8	5.939630678192685e-10	-5.340501626104338e-10	NaN
11.525	-9.75742227122622e-10	-0.09999999580258633	4.899597590432811e-10	-4.891241356555632e-10	-2.2881010140639406e-8	7.031944358461904e-10	-7.61704418699391e-10	NaN
11.5375	-5.272371450848603e-10	-0.09999999580254103	2.1175190974183987e-10	-2.115286763740813e-10	-2.1221408732495325e-8	7.878047853789781e-10	-9.485750010023296e-10	NaN
11.55	2.816210029096288e-10	-0.09999999580254629	-4.38183005349873e-11	4.251599782954573e-11	-1.924026503831032e-8	1.2395987870722198e-9	-1.0943171532571764e-9	0.000291311
11.5625	6.343467212319157e-10	-0.0999999958026602	-2.7295857427835266e-10	2.730904373671402e-10	-1.6944688252412828e-8	1.2423800729902427e-9	-1.1994000618323747e-9	NaN
11.575	9.489047454393692e-10	-0.09999999580266991	-4.727153147100155e-10	4.732027286545801e-10	-1.4492079130820097e-8	1.2292901315874342e-9	-1.2654363878060788e-9	NaN
11.5875	1.2234970483176716e-9	-0.0999999958026595	-6.413043116050902e-10	6.414012996756151e-10	-1.1952001783381745e-8	1.2035998413779075e-9	-1.2947773971671504e-9	NaN
11.6	1.6495212636078373e-9	-0.0999999958026806	-7.778456595908258e-10	7.771550147736564e-10	-9.388556585069221e-9	1.3605711912577804e-9	-1.2903961080907737e-9	0.000292933
11.6125	1.8009687002943841e-9	-0.0999999958027506	-8.822922398756922e-10	8.822844970094814e-10	-6.8302981660514535e-9	1.2738597079195784e-9	-1.2556741300869607e-9	NaN
11.625	1.912503894355717e-9	-0.09999999580277068	-9.552933459097285e-10	9.55397037068237e-10	-4.373822125196705e-9	1.1845456077977086e-9	-1.194499313245657e-9	NaN
11.6375	1.985525052255985e-9	-0.0999999958027865	-9.982682502778427e-10	9.982513315973812e-10	-2.062014439433567e-9	1.0944984715091492e-9	-1.1109747876197495e-9	NaN
11.65	2.0245548528323614e-9	-0.0999999958028113	-1.0131921325354768e-9	1.0131233139495345e-9	6.975937092941208e-11	1.0078040515944976e-9	-1.00930980167206e-9	0.000289346
11.6625	1.9956201153267826e-9	-0.0999999958028302	-1.0024945127585625e-9	1.0023972755437202e-9	1.9878893390264496e-9	8.89852594153687e-10	-8.93725991676941e-10	NaN
11.675	1.9382452545219178e-9	-0.0999999958028507	-9.689865538763964e-10	9.688051017206517e-10	3.6664706561836696e-9	7.787836786797152e-10	-7.683713725159444e-10	NaN
11.6875	1.8556012763330639e-9	-0.09999999580287874	-9.15742303992397e-10	9.156560759923193e-10	5.093762328273822e-9	6.750695592705058e-10	-6.371970687133503e-10	NaN
11.7	1.6278626830077217e-9	-0.09999999580289808	-8.459859822622052e-10	8.463473601375632e-10	6.264508576250925e-9	4.5576087690511044e-10	-5.038875579691794e-10	0.000291821
11.7125	1.4895314969834563e-9	-0.09999999580287741	-7.630031898779692e-10	7.628781668941164e-10	7.152490593581663e-9	3.547238192230934e-10	-3.7187534777831884e-10	NaN
11.725	1.3393750579070956e-9	-0.09999999580289165	-6.701329025924529e-10	6.698216436217086e-10	7.786463228514696e-9	2.6465732640262284e-10	-2.4416165379623863e-10	NaN
11.7375	1.1806577041633198e-9	-0.09999999580291882	-5.705602116098201e-10	5.704556790565575e-10	8.178902250034638e-9	1.8489910810496108e-10	-1.2334235605466397e-10	NaN
11.75	8.499313785703929e-10	-0.09999999580292847	-4.673059880164197e-10	4.67835479445903e-10	8.346019423069985e-9	-5.189711087514928e-11	-1.1586417651410524e-11	0.00029102
11.7625	6.836408695238837e-10	-0.09999999580288832	-3.6317461046718924e-10	3.630710244158594e-10	8.274766731727232e-9	-1.0971802494179171e-10	8.928289025189591e-11	NaN
11.775	5.202221322970489e-10	-0.099999995802894	-2.6079125440666954e-10	2.6049363279556704e-10	8.020705511619768e-9	-1.5734818710274612e-10	1.7797160183964694e-10	NaN
11.7875	3.619027333500531e-10	-0.09999999580291191	-1.6240197152330062e-10	1.6231851233005094e-10	7.608255150604549e-9	-1.960450468114344e-10	2.535994359029977e-10	NaN
11.8	6.855340728044153e-11	-0.0999999958029121	-6.993432218454783e-11	7.040642173243338e-11	7.062604289572516e-9	-3.6910843750976275e-10	3.156826127641975e-10	0.000293104
11.8125	-6.324896230233075e-11	-0.09999999580287193	1.501464292628918e-11	-1.5071400447425903e-11	6.38347757406359e-9	-3.8011839570621156e-10	3.640348411629021e-10	NaN
11.825	-1.8350030265895427e-10	-0.0999999958028701	9.112298745176069e-11	-9.131710509356905e-11	5.626434726148779e-9	-3.8475780332512177e-10	3.9889553678970224e-10	NaN
11.8375	-2.9122208346405375e-10	-0.0999999958028763	1.5747538722102983e-10	-1.5751825070614253e-10	4.81597645075249e-9	-3.8413460819704075e-10	4.207916300139453e-10	NaN
11.85	-4.667989526353236e-10	-0.09999999580287022	2.1347542971658076e-10	-2.1319152285174716e-10	3.975169132880601e-9	-4.6031622469336767e-10	4.3050076878255333e-10	0.000287223
11.8625	-5.341071497819876e-10	-0.09999999580284276	2.5882695341346066e-10	-2.588346321740448e-10	3.1122667424048308e-9	-4.37110388212994e-10	4.289718807588422e-10	NaN
11.875	-5.877338787022809e-10	-0.09999999580283664	2.934846048209917e-10	-2.935490469150189e-10	2.2651280845339107e-9	-4.119714921830254e-10	4.1737604886953935e-10	NaN
11.8875	-6.280147136576325e-10	-0.0999999958028331	3.1769865684830453e-10	-3.177014123826796e-10	1.4505459115474702e-9	-3.8574168867542135e-10	3.969979222139413e-10	NaN
11.9	-6.704030550332591e-10	-0.09999999580282483	3.3193700585876313e-10	-3.318666470991518e-10	6.828743656949179e-10	-3.74045874950243e-10	3.691971124238073e-10	0.000292403
11.9125	-6.738826969422374e-10	-0.09999999580281452	3.3685271391534146e-10	-3.3682602224318283e-10	-2.6685766785426124e-11	-3.356690148262124e-10	3.353672003255795e-10	NaN
11.925	-6.667264348767929e-10	-0.09999999580280748	3.3325400554283357e-10	-3.3321260609079667e-10	-6.638929751110752e-10	-2.9899139408022027e-10	2.969197901180579e-10	NaN
11.9375	-6.498559999583245e-10	-0.0999999958027987	3.2207765699702946e-10	-3.220532108999062e-10	-1.2223902558559069e-9	-2.6423849575391115e-10	2.5522921024644994e-10	NaN
11.95	-5.912367792298895e-10	-0.09999999580279163	3.0434257007957966e-10	-3.044347480872831e-10	-1.69809077538501e-9	-1.9850131082258586e-10	2.1160578569956923e-10	0.000293825
11.9625	-5.51675273153994e-10	-0.09999999580279578	2.8111824831224954e-10	-2.810773423585549e-10	-2.0814286300864286e-9	-1.6236364203094484e-10	1.6729257724716346e-10	NaN
11.975	-5.068115006993199e-10	-0.09999999580279041	2.53517058557751e-10	-2.534193522991449e-10	-2.3782073191797787e-9	-1.297253678028265e-10	1.23410685517317e-10	NaN
11.9875	-4.5775231691930187e-10	-0.09999999580278096	2.2262953450922995e-10	-2.2259496024634814e-10	-2.590939759374875e-9	-1.0042848918546018e-10	8.095692006718832e-11	NaN
12.0	-3.513555083970568e-10	-0.09999999580277694	1.8951296197107188e-10	-1.8968290891742685e-10	-2.7235996657778613e-9	-2.004541685918117e-11	4.0792793854903776e-11	0.000296691
12.0125	-2.9607471563396193e-10	-0.09999999580278932	1.5517080289082363e-10	-1.5513352121503286e-10	-2.7707186009874288e-9	3.1361728324172752e-12	3.667571027720088e-12	NaN
12.025	-2.4068133359121e-10	-0.09999999580278673	1.2056198096596976e-10	-1.2045818755740564e-10	-2.7494442033712073e-9	2.274795254149849e-11	-2.9844762226887e-11	NaN
12.0375	-1.8605812496058613e-10	-0.09999999580277981	8.653158159897566e-11	-8.650139462216879e-11	-2.667323348632591e-9	3.914408379047741e-11	-5.931228176974617e-11	NaN
12.05	-8.205289276641346e-11	-0.09999999580277909	5.3826174072684475e-11	-5.3993201743886483e-11	-2.532354780660184e-9	1.036227575718026e-10	-8.444219293220357e-11	0.000282644
12.0625	-3.400760553572198e-11	-0.09999999580279292	2.3087069710904437e-11	-2.3063963239470134e-11	-2.3435079451654652e-9	1.1091877085235236e-10	-1.0504780442957529e-10	NaN
12.075	1.070473090435334e-11	-0.09999999580279299	-5.132374205024803e-12	5.2070110338346095e-12	-2.1199418518712523e-9	1.1573469616782385e-10	-1.210971656027964e-10	NaN
12.0875	5.1649647838180945e-11	-0.09999999580279001	-3.041691369911267e-11	3.0434692402680724e-11	-1.870100479670812e-9	1.1846018037838245e-10	-1.3266685195801845e-10	NaN
12.1	1.2102364078451595e-10	-0.09999999580279165	-5.2461280024234306e-11	5.234936529684615e-11	-1.6020998770691222e-9	1.5198346909526415e-10	-1.399308252432915e-10	0.000282353
12.1125	1.490499781792272e-10	-0.09999999580280201	-7.106605747989344e-11	7.10724411142215e-11	-1.318155272765398e-9	1.4652161124880642e-10	-1.4313159602539658e-10	NaN
12.125	1.725540324500997e-10	-0.09999999580280386	-8.612027807992823e-11	8.615220179252216e-11	-1.0326477038105248e-9	1.4009951125572482e-10	-1.4260360960083084e-10	NaN
12.1375	1.9146585384542224e-10	-0.0999999958028043	-9.762304758006418e-11	9.76268957532796e-11	-7.519462758127402e-10	1.3294016443440514e-10	-1.3873329216437605e-10	NaN
12.15	2.160429806995031e-10	-0.09999999580280701	-1.056563268023185e-10	1.0561627850933572e-10	-4.816458999949783e-10	1.3547228898990627e-10	-1.3194625437572786e-10	0.000280951
12.1625	2.2203719525368193e-10	-0.09999999580281185	-1.1037441506292701e-10	1.1036757679500884e-10	-2.2541064450941456e-10	1.2339097197316263e-10	-1.226900253615235e-10	NaN
12.175	2.2409851544744705e-10	-0.09999999580281423	-1.1199231817081383e-10	1.1198602533767851e-10	1.0106950867206927e-11	1.1158692866467378e-10	-1.1143351202360454e-10	NaN
12.1875	2.2255085602451337e-10	-0.09999999580281685	-1.1078189582257056e-10	1.1077547384375877e-10	2.2191380593377302e-10	1.0023586427219841e-10	-9.864418578604584e-11	NaN
12.2	2.098719040154731e-10	-0.09999999580281937	-1.0705347386844213e-10	1.070732776491166e-10	4.078452280695964e-10	8.159067450673747e-11	-8.477773851464534e-11	0.000278506
12.2125	1.9945725678607288e-10	-0.09999999580281903	-1.0114488551303632e-10	1.0113175532560922e-10	5.64465844381706e-10	6.897327755261496e-11	-7.027428916607597e-11	NaN
12.225	1.8678131220303963e-10	-0.09999999580282098	-9.341711677581265e-11	9.338759848505328e-11	6.922930787460833e-10	5.739447362319003e-11	-5.554224351360073e-11	NaN
12.2375	1.7228342811836713e-10	-0.09999999580282425	-8.423492840951792e-11	8.42239066126624e-11	7.915272840326578e-10	4.6900102736006525e-11	-4.0953748418877105e-11	NaN
12.25	1.3913706890741037e-10	-0.0999999958028258	-7.39601120580017e-11	7.401280731197142e-11	8.629262920023473e-10	2.0252094411316892e-11	-2.6839503349176445e-11	0.000281461
12.2625	1.212512036431269e-10	-0.09999999580282218	-6.294388688400063e-11	6.293066938218667e-11	9.043116732140877e-10	1.1296327253807674e-11	-1.3494964579816547e-11	NaN
12.275	1.0291135869625883e-10	-0.09999999580282326	-5.1528416767447844e-11	5.1493037339167364e-11	9.207456726853367e-10	3.5395463774539562e-12	-1.158940565702295e-12	NaN
12.2875	8.45017401948807e-11	-0.09999999580282587	-4.002366230514253e-11	4.0012987822679695e-11	9.144558183190733e-10	-3.0629501803908084e-12	9.977263578762976e-12	NaN
12.3	4.843843812164607e-11	-0.09999999580282634	-2.8710321013550464e-11	2.8768078311458255e-11	8.87895194835387e-10	-2.6500190321252314e-11	1.9770192339542902e-11	0.000281522
12.3125	3.131610428873943e-11	-0.09999999580282169	-1.7836754922980374e-11	1.7827762890923233e-11	8.403864679582983e-10	-3.021175493601532e-11	2.8113364024130407e-11	NaN
12.325	1.510271046460428e-11	-0.09999999580282189	-7.624156632698893e-12	7.5962992279814e-12	7.783818135151586e-10	-3.2969443066165374e-11	3.495523991084726e-11	NaN
12.3375	-5.944564990889918e-14	-0.09999999580282316	1.7521250040041134e-12	-1.7592504595387411e-12	7.047256563790117e-10	-3.494592932207877e-11	4.028425300825805e-11	NaN
12.35	-2.6563706453529976e-11	-0.09999999580282283	1.01537229959489e-11	-1.0110988119635523e-11	6.222162895626063e-10	-4.880796539114999e-11	4.4125478615724666e-11	0.000288926
12.3625	-3.775166565053783e-11	-0.09999999580281892	1.7478921551260966e-11	-1.7482204751337207e-11	5.313730074712282e-10	-4.790085728770449e-11	4.6530595826431013e-11	NaN
12.375	-4.742454448674054e-11	-0.09999999580281846	2.3656249692534303e-11	-2.367061857782348e-11	4.3750282728635953e-10	-4.650407292780776e-11	4.758743980281114e-11	NaN
12.3875	-5.558878292941132e-11	-0.09999999580281857	2.865451339327322e-11	-2.865656322125166e-11	3.429832931268203e-10	-4.476735095075431e-11	4.740631657885117e-11	NaN
12.4	-6.741022749306729e-11	-0.09999999580281767	3.2473054963799156e-11	-3.245438788038351e-11	2.4989170776379385e-10	-4.795020841640107e-11	4.61151345714709e-11	0.000285519
12.4125	-7.114781661569995e-11	-0.09999999580281563	3.5138569749431376e-11	-3.513705127049866e-11	1.5943839584323927e-10	-4.430156192904973e-11	4.385301690992908e-11	NaN
12.425	-7.345851651139284e-11	-0.09999999580281484	3.670097851435929e-11	-3.6701732544335377e-11	7.444984560732505e-11	-4.0628175938638366e-11	4.0771657437535814e-11	NaN
12.4375	-7.44480163450765e-11	-0.09999999580281413	3.723360515980982e-11	-3.7232162888469e-11	-3.766632087195856e-12	-3.701998858807332e-11	3.702625366770229e-11	NaN
12.45	-7.287485529610833e-11	-0.09999999580281321	3.6826506486809326e-11	-3.682859776534434e-11	-7.42092582652031e-11	-3.218737610097343e-11	3.2771824980179906e-11	0.000284367
12.4625	-7.049240533257433e-11	-0.09999999580281292	3.5582445808732453e-11	-3.557859887985176e-11	-1.3569436933959192e-10	-2.785769924706379e-11	2.816064002262073e-11	NaN
12.475	-6.721841926591661e-11	-0.09999999580281227	3.3615032108172106e-11	-3.360656549613838e-11	-1.8783627996709912e-10	-2.384436721148908e-11	2.3338182191270292e-11	NaN
12.4875	-6.319350982146149e-11	-0.09999999580281116	3.104324157476825e-11	-3.103973579253812e-11	-2.3048311597444273e-10	-2.0168651998252352e-11	1.8439992119268586e-11	NaN
12.5	-5.328576728876403e-11	-0.09999999580281055	2.7987964804685086e-11	-2.8003747317756077e-11	-2.636766118731535e-10	-1.1570836153603972e-11	1.3589425868690353e-11	0.000285279
12.5125	-4.767202983649045e-11	-0.09999999580281155	2.4569369677597015e-11	-2.4564848071956836e-11	-2.865659248625856e-10	-8.205753671679156e-12	8.899244179468824e-12	NaN
12.525	-4.1769133630588337e-11	-0.09999999580281112	2.090693157727501e-11	-2.089510598176751e-11	-3.005592868986577e-10	-5.244944730090628e-12	4.464531631307557e-12	NaN
12.5375	-3.57183989019937e-11	-0.09999999580281016	1.7111666582210497e-11	-1.7108064302850723e-11	-3.062797101023744e-10	-2.683789673819505e-12	3.6477348392092264e-13	NaN
12.55	-2.3497238635406705e-11	-0.09999999580280994	1.3286441134470667e-11	-1.3305812025644163e-11	-3.044332004601431e-10	5.639099814164899e-12	-3.3365362661769908e-12	0.000293705
12.5625	-1.7518434121789225e-11	-0.09999999580281146	9.524657734790372e-12	-9.521323297905284e-12	-2.946929427027069e-10	7.32692219665682e-12	-6.588557569842691e-12	NaN
12.575	-1.1779293075963916e-11	-0.09999999580281133	5.9116547936946454e-12	-5.901487995857241e-12	-2.79163972921813e-10	8.638721511827603e-12	-9.35947585720187e-12	NaN
12.5875	-6.293841921368962e-12	-0.0999999958028108	2.517959894483722e-12	-2.5151825873059224e-12	-2.587882903208473e-10	9.678331762621024e-12	-1.1631910616900396e-11	NaN
12.6	3.5567543867010367e-12	-0.09999999580281084	-5.980079783048432e-13	5.821182744769007e-13	-2.3450775047711184e-10	1.516903913703395e-11	-1.3401875300559013e-11	0.000282875
12.6125	7.87084582966122e-12	-0.09999999580281226	-3.390252112690784e-12	3.391838188070741e-12	-2.0640690066490562e-10	1.521216647616557e-11	-1.4675415424418912e-11	NaN
12.625	1.1666439742089014e-11	-0.09999999580281231	-5.822850997875122e-12	5.828707895688393e-12	-1.7640823238558148e-10	1.501095993045086e-11	-1.5472357932766847e-11	NaN
12.6375	1.5049415599665784e-11	-0.09999999580281227	-7.874415651472308e-12	7.875700905329687e-12	-1.453546809338444e-10	1.4732158102896007e-11	-1.5821756796379847e-11	NaN
12.65	2.0206150816507253e-11	-0.09999999580281246	-9.534225280943191e-12	9.5257672103321e-12	-1.1403928738031183e-10	1.6610426549951368e-11	-1.5759914920455813e-11	0.000283024
12.6625	2.205313043874335e-11	-0.09999999580281335	-1.0802070385403604e-11	1.080191639411591e-11	-8.280143827198504e-11	1.5556888834770663e-11	-1.5328395019651092e-11	NaN
12.675	2.3385204120390778e-11	-0.09999999580281357	-1.1685974766196676e-11	1.1687193785271666e-11	-5.2819899535157834e-11	1.4444645110947319e-11	-1.457468162652696e-11	NaN
12.6875	2.428566996863718e-11	-0.0999999958028138	-1.2203519345329707e-11	1.2203401938661381e-11	-2.4615088798318183e-11	1.3362252647488346e-11	-1.3549026792969441e-11	NaN
12.7	2.473664463591761e-11	-0.09999999580281409	-1.2378884557721286e-11	1.237796694133831e-11	1.3748083456684357e-12	1.228718766060454e-11	-1.2302810751775103e-11	0.000287182
12.7125	7.504796582398367e-9	-0.09999999580281432	-1.2241918973212632e-11	8.767861978781534e-11	1.4763507027466942e-9	7.340347726067723e-9	-6.971448037662734e-12	NaN
12.725	-3.7876527857431933e-7	-0.09999999601221256	-1.4626586920509916e-10	-7.135608715548324e-9	-1.4004444069474433e-7	-3.643473589426443e-7	-5.201540424310312e-10	NaN
12.7375	1.0261519540760625e-6	-0.09999999828850512	-1.5948442069179079e-9	1.8208481880703094e-8	3.223964263903241e-7	9.911788580230625e-7	-5.841439046987118e-10	NaN
12.75	-1.4451930215844072e-7	-0.09999999217140111	2.3571934468188715e-9	-2.884713077248152e-9	-1.0019358041751134e-8	-1.411135824630215e-7	2.3369881709657567e-9	0.000299456
12.7625	2.999511210246936e-7	-0.09999999339934938	1.5497594064937858e-9	-4.341791156631111e-9	-5.740037545418111e-8	3.072777317049421e-7	1.2039039651358774e-9	NaN
12.775	-1.1623744117089102e-6	-0.09999999326563709	1.5769672296404581e-9	-1.861730158294712e-8	-3.341957991946217e-7	-1.1263789285678428e-6	3.4793122697446775e-10	NaN
12.7875	2.4073584303283928e-6	-0.09999999997653601	-2.7948038317552642e-9	3.6816482264831156e-8	6.524411886271894e-7	2.336615006254948e-6	-1.149697286544807e-9	NaN
12.8	2.379223815052874e-6	-0.0999999940361498	9.790913205223952e-10	-6.472173089994671e-8	-1.2313419382656895e-6	2.5079753267426366e-6	-2.591628391910976e-9	0.001147788
12.8125	-1.3980185112355815e-8	-0.09999999939583817	-2.481741416305702e-9	3.569808330863857e-8	6.415562876273151e-7	-8.303919537761478e-8	-6.263395850120142e-10	NaN
12.825	-2.6568293841598e-6	-0.09999998953539932	3.863737271755898e-9	-2.7175125824587286e-8	-4.503536481398528e-7	-2.60623586863194e-6	2.5557930596086665e-9	NaN
12.8375	4.030427304570315e-6	-0.10000000253894152	-4.4969775902128966e-9	5.291814930254759e-8	9.34190309317649e-7	3.92893125918325e-6	-1.8490790598494498e-9	NaN
12.85	-0.13962640011828814	-0.09999998796337924	4.866793666315661e-9	-5.188717207786642e-8	-9.08710024056594e-7	-0.1396263009781948	2.2110240961059465e-9	0.001026259
12.8625	-0.15016229993247207	-0.10103602791224711	-0.0006634750225135397	-0.006225302775764969	-0.1320127749428079	-0.1370723328596811	-0.0009913955877751948	NaN
12.875	-0.159678871007736	-0.10465587253530655	-0.0029645563498256543	-0.010885792278358088	-0.2622583008381891	-0.13515564708579209	-0.0034509948341295803	NaN
12.8875	-0.13945851189028502	-0.11084239458026027	-0.006838403406193455	-0.013273454557840174	-0.3731024425647435	-0.10678373031907817	-0.007122812302365802	NaN
12.9	0.12009238485895007	-0.11815175167383736	-0.011274257090231945	-0.004999559904982114	-0.28210737604756886	0.13976152831840577	-0.010422309985618316	0.000866246
12.9125	0.13334295914906694	-0.12330514215218137	-0.014084305034914413	0.004090605058594498	-0.1391972805931867	0.13649061268131815	-0.011700056397688703	NaN
12.925	0.03712645658849097	-0.1262046433524974	-0.015163907585089094	0.00924518622636933	-0.037644547139202636	0.02983878681336018	-0.011303088136645741	NaN
12.9375	0.1483738626513029	-0.12803709295714225	-0.015275458241782931	0.013542969207284657	0.06460744489188391	0.13147130630964027	-0.010011095553195003	NaN
12.95	0.16871745013129869	-0.12773493599450136	-0.013762442734909492	0.018385320726082257	0.2048134229057505	0.13968183141411739	-0.007188853607234563	0.000890492
12.9625	0.17724883137927652	-0.12501048559414177	-0.010502792192640359	0.02175103841054856	0.3434596278687868	0.13763789231955104	-0.002975245420388215	NaN
12.975	0.18470888638238062	-0.11977465485469205	-0.005537269236799924	0.023646478751834607	0.4772650098422767	0.13624462711874763	0.0024440084528765185	NaN
12.9875	0.19112364497743517	-0.11192234626539307	0.001072727285558816	0.024198870435140168	0.6052414529629424	0.135452218988222	0.008887662326834012	NaN
13.0	0.20095397581639884	-0.10132777541544472	0.009252668167857492	0.023538604675768578	0.7265644501425046	0.13963401973322004	0.016180251932021668	0.000794251
13.0125	0.20444787836152714	-0.0878479589644065	0.018917040738277796	0.021832484329421382	0.8412422419713937	0.1388707974495933	0.024155424898348137	NaN
13.025	0.20705465127234024	-0.0713241428768668	0.029972654669439956	0.01915655710273031	0.9477170436869025	0.138616807897891	0.032651974618820356	NaN
13.0375	0.2088248101418265	-0.05159091022348878	0.042316824681658996	0.015643001995548404	1.045640508720715	0.1388085016928009	0.04151867914785068	NaN
13.05	0.21005544356819536	-0.028475042310021972	0.05584190339455082	0.011420290704529764	1.1347899967369792	0.13962607303334268	0.050614895783758426	0.000436195
13.0625	-0.07125465891158456	-0.0017984304060825965	0.07043696679224072	0.00377505234951688	1.1604677679110331	-0.13537403519247515	0.059663852296286256	NaN
13.075	-0.09340679508051827	0.02549508540673987	0.08399035195777489	-0.013342836752989999	0.9674066489785936	-0.13036910407441515	0.06622773356381978	NaN
13.0875	0.16662047609609437	0.05213332963738838	0.09550819086627098	-0.019802342884578716	0.9294082639349652	0.1380935892560549	0.07060999464635681	NaN
13.1	-0.13250161783038392	0.08085346395084889	0.10662680810784839	-0.03130034936607649	0.7785149924053574	-0.141684048069386	0.07385916895090269	0.000302642
13.1125	-0.1505549404916828	0.10862564119514061	0.1153159393050935	-0.0431035975869899	0.5708135867736764	-0.13713364941692407	0.07430807366395088	NaN
13.125	-0.16697752944713307	0.1352469152949227	0.12142034447058639	-0.052327961061438125	0.3641546224150539	-0.13358560875127773	0.07223508042012775	NaN
13.1375	0.09912316822817396	0.16131370745887158	0.125361415714622	-0.05119481077813585	0.32090241818144477	0.13363105326087468	0.06873747630538816	NaN
13.15	-0.18825496328963554	0.18941274753627851	0.1288788052733587	-0.05547296761654942	0.17217590878902972	-0.14173514293011566	0.06488525063034971	0.000538397
13.1625	-0.20037382301908438	0.21637516439815668	0.13003360778641465	-0.06041737747737639	-0.02551299064389439	-0.1386297700282255	0.05902266732217683	NaN
13.175	-0.21094591281250025	0.2418807127954243	0.1287563031064554	-0.06324847068628475	-0.2162477307047557	-0.1364525601295682	0.051426928074424776	NaN
13.1875	0.06079292309544023	0.266418929527151	0.1255410651507584	-0.056222330951092594	-0.23849447125972115	0.12941696655203833	0.043184633188894504	NaN
13.2	-0.19491532842353218	0.29374456294429524	0.12299792904638739	-0.04490058991460131	-0.15006912832480646	-0.14221114383604094	0.03669681089951189	0.000616415
13.2125	-0.203928783196289	0.322241971764266	0.12026327417693715	-0.04746743030823906	-0.31999324661320044	-0.1398217040641635	0.02997446616005077	NaN
13.225	0.0697800018717965	0.34891993131030347	0.11558235710787304	-0.04282325548297214	-0.37421174010185726	0.13206226784006522	0.022366347024070612	NaN
13.2375	-0.197509750431813	0.37673357530783624	0.11103452353007437	-0.03889685120081782	-0.42543917546495097	-0.13649006210681774	0.015639509608733834	NaN
13.25	-0.19028947487724188	0.4041016327833127	0.10577796976769213	-0.028967396552179267	-0.3611890924082528	-0.14254024551983346	0.009222392833861448	0.000359259
13.2625	-0.19726189834280902	0.43190272057898865	0.10053998802116963	-0.03045701265426751	-0.5041420566939412	-0.14058949874045656	0.00289724688833206	NaN
13.275	-0.20310249630050237	0.4571388289162671	0.0935531821987727	-0.03052537201143443	-0.6399583381252227	-0.13929929070655633	-0.004459017139411079	NaN
13.2875	0.07349726100324627	0.48030719432973146	0.08531421078457815	-0.021376908383403927	-0.6074049669234558	0.1264592276666699	-0.011827896475078321	NaN
13.3	-0.1958771362422851	0.5039266136516716	0.07762250297511371	-0.01878462490230983	-0.6770386174282098	-0.14188650323370833	-0.018226819517098966	0.000514081
13.3125	-0.19977353220020708	0.524777715470948	0.06857668307454161	-0.017884860879862984	-0.7919043534678997	-0.1407096449400133	-0.02540591044304886	NaN
13.325	-0.20278483076804943	0.5425230421476476	0.05813506911526993	-0.01595632503263719	-0.899036739257272	-0.1400785952940341	-0.033191016713427016	NaN
13.3375	-0.20495949244781597	0.5570163657535308	0.046394532596751976	-0.013131381622883036	-0.9980367027341291	-0.1399302022827582	-0.04142795812658269	NaN
13.35	-0.20696752254864245	0.5681016280516963	0.03345765322972567	-0.009537608232234531	-1.0886018959996033	-0.14082261572442856	-0.04997262874907711	0.00032779
13.3625	-0.2069604113593965	0.5756159624194486	0.019431022131281544	-0.0053019456891602625	-1.1706192336862475	-0.14078626551855136	-0.0586919057523546	NaN
13.375	-0.20627528960092686	0.5793918378898151	0.004423241908118453	-0.0005312241847387812	-1.2438063046363157	-0.14106613757509967	-0.06746352046871314	NaN
13.3875	-0.204979848542165	0.5792614511179398	-0.011455348303253208	0.004661839340608081	-1.3081947361003383	-0.1416155616055555	-0.07617648491409323	NaN
13.4	-0.2009414182204444	0.5750580529264644	-0.028094639705865836	0.010167903928494317	-1.3639678028975366	-0.1401829963982668	-0.08473147715355964	0.000564577
13.4125	0.05953475900045612	0.5666169048089325	-0.04538667761663081	0.018512675995764324	-1.3608344932279326	0.11178547665254429	-0.09290496162555796	NaN
13.425	0.10154651983911045	0.5566615005622679	-0.061381091199659475	0.03561859488382122	-1.1495918896435997	0.12570670321675642	-0.09846295151767134	NaN
13.4375	0.12421316947400632	0.5472122785720376	-0.0746288345315471	0.05032371210068659	-0.9232258182546187	0.1218971999225599	-0.10079339016527242	NaN
13.45	0.16436491069146428	0.5383152752344396	-0.08502623224187317	0.06214149038272698	-0.69534562012535	0.1383813925552555	-0.10015371761624611	0.000627957
13.4625	0.18189099425134955	0.5299926482737538	-0.09256027045063273	0.07139558392030458	-0.46516176034786516	0.13468382186913397	-0.09682442681932121	NaN
13.475	0.19774005256925953	0.5223328633374846	-0.09724364610669531	0.07803365458140003	-0.23903956694801654	0.13213645546915637	-0.0911011509078916	NaN
13.4875	0.21167422955942802	0.5154574546844873	-0.09912884712888563	0.08223479648122617	-0.01907423333184223	0.13043129321145763	-0.08327752123670021	NaN
13.5	0.23382015337429987	0.5095260154580162	-0.09829768718511085	0.08417689681347616	0.19263300778377407	0.13962634015606745	-0.07364629238796318	0.000544539
13.5125	0.2424114106781399	0.5047286292333745	-0.09485890000563911	0.0841470227303303	0.39614326953860246	0.1376649379318023	-0.06249119066222003	NaN
13.525	0.24942718947674958	0.5012905566489577	-0.08893794326644067	0.08223227196380167	0.5879128560076141	0.13662344900055196	-0.050093035835385435	NaN
13.5375	-0.0252688642929425	0.49882154335030005	-0.08108723644466494	0.07073926991284346	0.6072411958392674	-0.12758467638942786	-0.03754341787363018	NaN
13.55	0.24264026450011944	0.4949178956036101	-0.07316057633380836	0.0654187030318895	0.7229850458707306	0.13962633908295194	-0.02589552052428956	0.002087034
13.5625	-0.03426952208663618	0.49288603541406173	-0.06333100640443043	0.0586861832284779	0.8243339767626502	-0.1358210721067719	-0.013622592498786362	NaN
13.575	0.22725522820972446	0.4902642341487435	-0.05347786510846383	0.047208056644269615	0.8114627324568224	0.13785110947770007	-0.0028480939366299918	NaN
13.5875	0.23045385756046957	0.48895240665895645	-0.04266120581866226	0.04344604903745148	0.9441892071489276	0.13790996975127384	0.008169627620023226	NaN
13.6	0.2125424077034708	0.489117945990081	-0.03104458255438902	0.028468481219040907	0.8547612831388115	0.1396263397612117	0.01825846892588078	0.001144081
13.6125	0.2147979699993593	0.48935512793478664	-0.019788235256760146	0.025321203135904764	0.9671314798239007	0.1391859299126117	0.02754865109446847	NaN
13.625	-0.06506864556904317	0.49249126287565925	-0.007311555276209688	0.01582421356897304	0.9620625495151388	-0.13092011171280343	0.03676853913785454	NaN
13.6375	-0.08551353067289695	0.4949742752109197	0.003878502717057541	-8.160735091383362e-5	0.7924049492336547	-0.12663698068213317	0.04339974457568695	NaN
13.65	-0.10182864621090308	0.4969818461337468	0.013716046483132578	-0.003324069152911513	0.828860233781437	-0.1416053092146263	0.04863509526629674	0.000279358
13.6625	-0.12030414036436163	0.5002192867599821	0.0231607144698358	-0.017076143044269725	0.6457715757372819	-0.13680811925843056	0.052378322517907805	NaN
13.675	-0.13735532166633146	0.5018850113585063	0.030312728584022116	-0.028366511068640635	0.4605725177963805	-0.13293858152310262	0.05354447537484276	NaN
13.6875	-0.15298807501455247	0.502006924140964	0.03514811222828896	-0.03731084205597935	0.27551640131310473	-0.13000408582685458	0.05237240532776241	NaN
13.7	0.08762330180774022	0.5006516917893659	0.037727088067330404	-0.043345183954950704	0.10703997959018025	0.12540240682400156	0.04919670283921389	0.000484556
13.7125	-0.09808662497375838	0.4998436783759463	0.039415392415464046	-0.038386825848248284	0.13965973414778549	-0.06696210530119494	0.046021557981660556	NaN
13.725	-0.17686156136030445	0.500018954286541	0.04057498580211348	-0.04208161365031326	0.0020965719448336334	-0.13488896945112255	0.042196226249964164	NaN
13.7375	0.09229912366900465	0.4993723628015165	0.040138686843131995	-0.03817269396390671	-0.011202290091398434	0.1310543367176641	0.03756030210557693	NaN
13.75	-0.0836787818230573	0.5001535323335091	0.03966097947712467	-0.04007717140345053	-0.12848093747203224	-0.036920601671061086	0.0330535468216461	0.000523739
13.7625	-0.04626865259171734	0.49996345032401596	0.03771465889033815	-0.0380148084849245	-0.18783680758954682	0.0015136698878635904	0.02774639633669594	NaN
13.775	-0.09023441555069821	0.5000272919432204	0.03521421147569964	-0.035072197561100124	-0.23036618084867913	-0.04318317658546677	0.022478846341372333	NaN
13.7875	-0.05733080719462439	0.49999212386289027	0.032064957931479794	-0.032072885473410154	-0.27369887895461636	-0.011025580015574181	0.017110680090557794	NaN
13.8	-0.05482565729126538	0.5000061976951133	0.02849483299426255	-0.02850152980510105	-0.3035617408339679	-0.010538916962797996	0.01190682130617747	0.000596226
13.8125	-0.046502736576792346	0.500002289135509	0.024590998309702433	-0.02460088323885331	-0.32331207551610264	-0.005089625411101702	0.006926489777306366	NaN
13.825	-0.04148399608467856	0.5000037975648537	0.020493478625092182	-0.020475744593671106	-0.3328091367170759	-0.0037021763817195047	0.002282178453137624	NaN
13.8375	-0.17682700102412377	0.4996823282398429	0.016108969884639092	-0.020341410920408413	-0.4155731054991957	-0.13487578861775718	-0.0023765855135476147	NaN
13.85	0.1108106328640382	0.498283384005413	0.011068729392421914	-0.011477342600168503	-0.33343008937047197	0.13962634011147124	-0.006750168952083965	0.000665146
13.8625	-0.03225571208418782	0.49910371134128495	0.007598211024321176	-0.0031577628494992983	-0.2245534205802481	-0.01742117136451562	-0.00911782414222093	NaN
13.875	-0.1547856568050521	0.5004710183959807	0.004694707431879504	-0.004098718581405454	-0.2788732299370485	-0.13618553026692012	-0.011146351321819861	NaN
13.8875	0.035703679702551866	0.5000204463934348	0.0008927893143800933	-0.0019356341335250726	-0.2860745520492975	0.05251519054264041	-0.013703108045169854	NaN
13.9	-0.033451519369977645	0.49994282509740356	-0.0023420004359455695	0.00336193799337727	-0.21770182876544408	-0.025492962267551822	-0.015262971299221545	0.000628707
13.9125	0.03172969746224625	0.5000149778340248	-0.005108108649353447	0.0047026096152944855	-0.21382517629145653	0.03814599701410751	-0.016391719252560777	NaN
13.925	0.00945392920170441	0.49999972957550903	-0.007528538774381344	0.007634143969514813	-0.17081486219682115	0.010702158066424298	-0.016972023102941033	NaN
13.9375	0.017696838042521885	0.5000052557043975	-0.009516155879212168	0.009482460048261816	-0.1395378393587995	0.015470345640917642	-0.017110528599876187	NaN
13.95	0.021992790942369438	0.49999876890875833	-0.011086475261747846	0.011113016056322287	-0.10448435956860895	0.016312961583614817	-0.016824827712739576	0.000583663
13.9625	0.025328179024474245	0.500001269944597	-0.012230988743697309	0.012219705247857208	-0.07219687304694072	0.016862711175057957	-0.016166467641089966	NaN
13.975	0.02590000917240458	0.5000001821750113	-0.012972324099203444	0.012975443125610739	-0.04047592523498128	0.015029314159012867	-0.015188127038456381	NaN
13.9875	0.02652847492972893	0.5000003075920992	-0.013330130125752676	0.013328727182758291	-0.011285843212348825	0.013786611594012777	-0.013945686611700026	NaN
14.0	-0.1264618814138885	0.4999997184792038	-0.013335241706952529	0.01333631321251316	0.015391582361774273	-0.14059855690921394	-0.0124949067100695	0.00019088
14.0125	0.14299175829187755	0.49886493985566815	-0.013748590362571853	0.009041701497526984	-0.05099397395399623	0.13660174343995837	-0.011829372073678778	NaN
14.025	0.15429736481736991	0.4980324864331518	-0.013672369575560266	0.015230543867454647	0.09206486695509032	0.13427944786825058	-0.01019766447390971	NaN
14.0375	0.10535675320311581	0.49943076587530744	-0.011903398703151217	0.018085285670809925	0.1990876417908401	0.0769189101591822	-0.007201827919577334	NaN
14.05	-0.12389620786213645	0.50130308207783	-0.00963558514505279	0.010809042129095324	0.11462664191548169	-0.14066583537083682	-0.004542785704382326	0.000606446
14.0625	0.06607925189776993	0.5006700464780103	-0.008848559827807271	0.00494221559440709	0.024965936977269697	0.05983880758054482	-0.00357741103964968	NaN
14.075	0.139448907494143	0.4996791077056223	-0.008198715529526035	0.00850400776870632	0.11233298939313557	0.1251035842769936	-0.002363137681881576	NaN
14.0875	-0.09035126021874826	0.5001905507048774	-0.0065205074963327735	0.006025350878736603	0.10003798440757783	-0.1015785862866789	-0.0005566077311223491	NaN
14.1	-0.0021388458796084576	0.49992544439895303	-0.00531763884461905	0.0058150782087594815	0.11932024614593029	-0.014158576887956313	0.000707761913884707	0.000567833
14.1125	0.0043040841525341725	0.5000166357690381	-0.0038970183975589614	0.003864797331609373	0.10667172396477016	-0.0051076428252432495	0.0019665902451313955	NaN
14.125	0.010148237978510931	0.4999896299658348	-0.00259493589995179	0.002578973548804644	0.10221606028491909	0.0022540292948904934	0.003008837746770932	NaN
14.1375	0.00011044484558980804	0.5000038478693266	-0.001336110108520077	0.0013275533545077317	0.09562813750496645	-0.00618977165917618	0.003900118162430434	NaN
14.15	-0.0006061787121641501	0.49999712117645534	-0.0001833149522612636	0.000196709582818533	0.08770627768495727	-0.005363614734600461	0.004597900263959131	0.000681017
14.1625	-0.0023283765825004295	0.49999967560524494	0.0008645282798056523	-0.0008637323972539941	0.0778683460609832	-0.005513798180417561	0.005120535315254408	NaN
14.175	-0.003420569698900473	0.4999990666829704	0.0017855517199114879	-0.001788724818906821	0.0672972755055159	-0.005131303206280479	0.00546764254654169	NaN
14.1875	-0.00494612155432676	0.49999936914069193	0.002572853455300825	-0.0025733375994369512	0.05629545207347636	-0.00530014746271058	0.005650822312786992	NaN
14.2	-0.006887079477788204	0.49999930973176326	0.0032202433023202233	-0.0032169541935916915	0.04507408667368194	-0.006013977791227974	0.0056810042650863035	0.000637885
14.2125	-0.007640663344559367	0.4999996728739343	0.0037267146535504064	-0.0037266263078709816	0.03377117732700696	-0.005670138257692747	0.005572784001747362	NaN
14.225	-0.008191742559984986	0.4999997457149674	0.00409381307574482	-0.004094439098395819	0.022831279623105636	-0.005284530001990659	0.005342549051125594	NaN
14.2375	-0.008590532111005317	0.4999998153625194	0.004326841673047401	-0.004326799393614021	0.012462051222447316	-0.004911759380958557	0.005008058193774474	NaN
14.25	-0.008890577599504141	0.4999999219097918	0.004433628592462996	-0.004433119808299748	0.0028260715054301004	-0.004604413509486758	0.004587611717263259	0.000648094
14.2625	-0.008822076055560775	0.5000000235181264	0.004424179827283184	-0.004423772785172119	-0.00592738529013684	-0.00409007923530154	0.0040997423893113045	NaN
14.275	-0.008622192984270713	0.5000001142954642	0.0043102937939716824	-0.004309581398704432	-0.013660075545752225	-0.003602287657187165	0.0035628306022033106	NaN
14.2875	-0.008306016865793958	0.5000002353871327	0.004105111111648866	-0.0041047498342889534	-0.020309031629284022	-0.0031451973867822353	0.0029945227718880937	NaN
14.3	-0.007380328797643394	0.5000003232847567	0.003822574223532578	-0.003824040688020486	-0.025841012232974147	-0.0022125554735082523	0.002411398685951233	0.000537405
14.3125	-0.006800635435872167	0.5000002443894455	0.0034770300100028136	-0.0034764825255960714	-0.03013678192537505	-0.0017570402501565921	0.0018290051136755688	NaN
14.325	-0.006162753374037103	0.5000003098592516	0.0030831716077631016	-0.003081828655640148	-0.03330625826529498	-0.0013489992886016166	0.001261086537137356	NaN
14.3375	-0.005481241255356959	0.5000004311857978	0.0026551452792949685	-0.0026546859488227603	-0.03539696660899462	-0.0009859130428664783	0.0007196517741977213	NaN
14.35	-0.004042678727319118	0.5000004772669502	0.002206470132698769	-0.0022087721352801373	-0.03647397276193938	6.273999158186699e-5	0.00021486162429411792	0.000521134
14.3625	-0.003311501909729084	0.5000003050273178	0.0017497935743480651	-0.001749325170826946	-0.03647481230014271	0.00033451350070528305	-0.0002446312349141885	NaN
14.375	-0.0025881401349433734	0.5000003329459184	0.0012970418914301895	-0.0012957119290318774	-0.03563800153861392	0.000560747874096428	-0.0006524988217456833	NaN
14.3875	-0.0018831152011097004	0.5000004159609676	0.0008585283314359267	-0.0008581503062008412	-0.03406833658106559	0.0007465886073065517	-0.0010042520935640775	NaN
14.4	-0.0005644558310782672	0.500000419903481	0.0004431984400737887	-0.0004453184516723206	-0.03187493672095719	0.0015383593300838275	-0.001297178089073339	0.000559728
14.4125	3.397771893435628e-5	0.5000002410245171	5.856445447506254e-5	-5.829675863324425e-5	-0.02905246099019531	0.0016030024490577568	-0.001529904442164099	NaN
14.425	0.0005837143692617343	0.5000002353912247	-0.00028905504813616284	0.00028995390997384955	-0.025848193960949128	0.0016378665452572395	-0.0017029885131724016	NaN
14.4375	0.001080200578817976	0.5000002668501682	-0.0005951428472193525	0.0005953473362837343	-0.022371271180626425	0.001648159343926816	-0.0018183101608246455	NaN
14.45	0.0019011006749737138	0.5000002418431497	-0.0008566016501427942	0.0008552747970671766	-0.01872510373451519	0.0020195312721013273	-0.0018789138012206736	0.000535562
14.4625	0.0022221553797976503	0.500000115430825	-0.0010716812435032233	0.001071731968512972	-0.014943593278330043	0.0019274902617578405	-0.001888648401061681	NaN
14.475	0.002483113591059318	0.5000000895338317	-0.0012397564367254057	0.0012400863619355675	-0.011201224294425589	0.0018254908924338813	-0.0018524199566974995	NaN
14.4875	0.0026847906344882044	0.5000000771103366	-0.0013615548734170508	0.0013615803302726127	-0.007575311142989143	0.0017171264836510272	-0.0017756973394226858	NaN
14.5	0.002917709200068548	0.5000000410198425	-0.0014388073309640277	0.0014384233691357212	-0.004132658564435964	0.0016941840762834972	-0.0016643420373248872	0.000539279
14.5125	0.002954442249822112	0.49999998925577044	-0.0014741070109830637	0.0014739990061390636	-0.0009221914172316748	0.0015283971973790956	-0.0015244121369477285	NaN
14.525	0.00294267900281425	0.4999999582671836	-0.0014707695948089146	0.0014706207401637967	0.0019848920578080993	0.001368843875644432	-0.0013621133076702873	NaN
14.5375	0.00288650467047694	0.4999999209469395	-0.0014327389803057678	0.0014326386720545422	0.004556756812429146	0.001216914644176082	-0.0011835359663084155	NaN
14.55	0.0026589449675160654	0.49999988903753034	-0.00136436953869467	0.0013647273236747305	0.0067718836911313095	0.0009420796919025068	-0.000994531015226219	0.000557273
14.5625	0.0024971239679169427	0.4999999027853351	-0.001270285504780619	0.0012701074812604659	0.008587016922025867	0.0007804916067111318	-0.0008006838895230518	NaN
14.575	0.0023098390731023767	0.49999987829536297	-0.0011553394656974405	0.0011549232028425505	0.01002146817554572	0.0006337995251314487	-0.0006070829425793844	NaN
14.5875	0.0021020268779959593	0.4999998364674833	-0.0010243363472982258	0.0010241852427259703	0.011083410034879771	0.0005015043134562408	-0.0004182921608192095	NaN
14.6	0.0016440937144557132	0.4999998174441418	-0.0008819715846398015	0.0008827032464377171	0.011787926204447342	0.00014841830538673433	-0.00023829661392792915	0.000536384
14.6125	0.001403175512827944	0.499999869884909	-0.0007327352505541623	0.0007325677633700749	0.012109229861327174	4.092779666885595e-5	-7.059653095085612e-5	NaN
14.625	0.0011600226047025271	0.49999985744709907	-0.0005809484326782801	0.0005804886530572733	0.012119989083240636	-5.070548068325932e-5	8.207075015988143e-5	NaN
14.6375	0.0009185628037947241	0.4999998259453905	-0.0004304554474454868	0.0004303189616518381	0.011852076848177738	-0.00012806415396235632	0.0002175945727152115	NaN
14.65	0.0004546946564722804	0.4999998214358742	-0.00028468413579657494	0.00028542909126269675	0.011339843596245357	-0.00042040630179517496	0.00033448235866538275	0.000549548
14.6625	0.00023832760864467615	0.4999998826485811	-0.00014660985717419094	0.00014650250739988314	0.010577177450527966	-0.00045818812618266127	0.00043171652656231227	NaN
14.675	3.570430655839472e-5	0.49999988208420126	-1.8831505018381338e-5	1.848919733749355e-5	0.009648730297018893	-0.0004845188662240813	0.0005089747255662059	NaN
14.6875	-0.0001511584003227232	0.49999986737817576	9.665937725856485e-5	-9.674289163684827e-5	0.008591827025762598	-0.0005011905140255301	0.0005664294357118703	NaN
14.7	-0.00047155327061917853	0.49999987384125544	0.00019835718444037822	-0.00019784016892001498	0.00744256865142704	-0.0006607266715733697	0.0006047005885313598	0.000536764
14.7125	-0.000603013823136688	0.4999999213720022	0.0002852274667951909	-0.00028526090328921146	0.0062097227378565545	-0.0006406585022160175	0.0006247257462920364	NaN
14.725	-0.0007126404822540624	0.4999999305966472	0.0003566301685211277	-0.0003567453295661472	0.004959699217471346	-0.0006137995119964252	0.0006278755534545807	NaN
14.7375	-0.0008096323961118876	0.4999999492710365	0.000412433243147895	-0.00041247975282203463	0.0037187027381825398	-0.0005905251856753451	0.00061576883584268	NaN
14.75	-0.00093136771130276	0.49999995145096215	0.000452845186013564	-0.00045261540050345935	0.0025168303981415313	-0.0006096274915026602	0.0005902021289351964	0.000504303
14.7625	-0.0009643384489933045	0.49999997866206525	0.0004784619039022385	-0.0004784411491095065	0.0013659953777165035	-0.0005569290595250562	0.0005531155630913421	NaN
14.775	-0.0009807225719563957	0.49999998841821974	0.0004901214222963388	-0.0004901036383625274	0.0003008111807437239	-0.000506261114992542	0.000506547982909851	NaN
14.7875	-0.0009807532335549302	0.500000000643974	0.0004889478424342634	-0.0004889199782835721	-0.0006652034687016509	-0.0004572426748988722	0.0004525555219945485	NaN
14.8	-0.0009276602849050782	0.4999999884713631	0.00047623027351215326	-0.0004765091995471192	-0.001525224937794217	-0.0003718393885926598	0.0003931302362810353	0.00047598
14.8125	-0.0008946815427695627	0.49999997872524093	0.00045343713456801467	-0.00045322060247048604	-0.002248502118336526	-0.00032453883014557736	0.0003303024866680893	NaN
14.825	0.012015019946648298	0.5000097777164313	0.0004284046657359411	-0.00017129615970984323	0.0020857768787600787	0.012077855708662617	0.00028531862908206087	NaN
14.8375	0.013268927294096147	0.5002008279873293	0.0005122549635445032	0.0003835591056672732	0.013763926490743424	0.012169644010910216	0.0003688688758267006	NaN
14.85	0.1406220782368106	0.5005672899017684	0.0006999003192120015	0.0002602145406032526	0.014144683397083717	0.139626340159559	0.0005130281517706572	0.000458276
14.8625	-0.12942424457496432	0.5019676838907541	0.0015376087443122772	0.0035134132647520106	0.09120451309363811	-0.1376802925205855	0.0014724334510335395	NaN
14.875	0.1392432386816835	0.503057758387805	0.0021463789982198575	0.001698452416579279	0.06477947921755495	0.13417625334579136	0.001842825780647058	NaN
14.8875	-0.1308107448911341	0.5049024710969131	0.0031941383483496625	-0.0007239493146139657	0.03388186184235964	-0.13184865239232282	0.0025761577619962924	NaN
14.9	0.14838105790459308	0.5060746419151759	0.003749731236027097	0.0029920997211856986	0.11081957738186303	0.1396263401595505	0.00306603717568948	0.000266474
14.9125	-0.12283141752874603	0.5096657028009278	0.005783076451786197	0.0052089244043965425	0.18513681749736868	-0.13766745644300574	0.0049118882854596105	NaN
14.925	0.1161672498593442	0.5129902840635459	0.007534446817168231	0.001871928180703824	0.14394711288290463	0.10681007180872933	0.0059971806568949616	NaN
14.9375	-0.12625724459874368	0.5168135269232053	0.009460918412765043	-0.0016989900165647314	0.0992539844770926	-0.12971946177498778	0.00712487450131246	NaN
14.95	-0.15147189504431602	0.5187552287340235	0.010009222690355219	-0.008706699465840146	-0.039051539058281	-0.14073451554744526	0.006571881997320785	0.000198665
14.9625	-0.1615726922958972	0.5182466301479502	0.008819571558776985	-0.014157252282597389	-0.17841918892696274	-0.13813764218909777	0.004403669954590093	NaN
14.975	-0.17060357930056713	0.5152391208877402	0.005906688423920357	-0.018010464741748018	-0.31472743919528656	-0.13622728772066423	0.0008053647324056876	NaN
14.9875	-0.17857102102993683	0.5096656237731098	0.0013099351442482237	-0.020384142973242845	-0.44678510577668373	-0.13495405255630644	-0.004040109475882531	NaN
15.0	-0.19136356480278732	0.5014339744871359	-0.0049154659405368254	-0.021399850077238266	-0.5735285555435639	-0.14014022983728375	-0.009953044292476555	0.000165993
15.0125	-0.1962957254951159	0.49043072526120096	-0.012700464585869065	-0.021235945548873838	-0.6950745402581207	-0.13891590385281977	-0.01676146265190342	NaN
15.025	-0.20028729150627772	0.47652066694045964	-0.021966856131150122	-0.019949902533309406	-0.8093789003857434	-0.13824968615290967	-0.024296144021111233	NaN
15.0375	-0.20338123426820176	0.45955889508637077	-0.03262375126706038	-0.01767331786062004	-0.9159085948391429	-0.13808066947594627	-0.03239635199058643	NaN
15.05	-0.20706546404687473	0.4393887205493413	-0.04457294342022425	-0.01453604176332737	-1.0142684723496025	-0.13978746172136802	-0.040910634725117564	0.000147088
15.0625	-0.20775714073115184	0.41584473303462244	-0.05771075603961884	-0.01067174607915093	-1.104325391818253	-0.13966047427745176	-0.04969804200691356	NaN
15.075	-0.2077527832711761	0.38875568314761233	-0.07192976723741883	-0.006181749693733486	-1.1855250924708252	-0.1399237287689597	-0.05862695536133829	NaN
15.0875	-0.20710735796938723	0.3579485957119567	-0.08711948670390265	-0.0011859514780663285	-1.25786430809878	-0.14051246247018434	-0.06757729736466697	NaN
15.1	0.08912422791422439	0.32407984528731115	-0.10263681090981897	0.010936907803150823	-1.1819727276407395	0.13964990194839202	-0.07555141691417791	0.000157087
15.1125	0.11108170245581737	0.29012489823294557	-0.11637013880291662	0.027443848146079836	-0.9736582405588898	0.13426808281879982	-0.08067049862996581	NaN
15.125	0.1314243876245585	0.25715540295018346	-0.12748982048329652	0.04111635566458331	-0.7618513999361927	0.1299243047566572	-0.08276423219442851	NaN
15.1375	0.150134576061993	0.2251302029255261	-0.13595506397881277	0.05207593160520537	-0.54923897332347	0.1266190710696081	-0.08210099548022173	NaN
15.15	0.18258548426608465	0.19406294560944476	-0.1417598803554259	0.06046501675169925	-0.33823795148235836	0.13970884099146802	-0.0789553580994015	0.000122562
15.1625	0.19633465717330287	0.16401670795586984	-0.14492977048446742	0.06658120770243242	-0.1283385617385528	0.1364270546812752	-0.0735970490774733	NaN
15.175	0.20845905015651656	0.13510768708479406	-0.14551249840853642	0.07041670684553869	0.07521185773256911	0.13413132670888428	-0.06630512528949158	NaN
15.1875	0.21899191668991577	0.10747760842308389	-0.14358892665059952	0.07215740924643195	0.2708043746399437	0.13275267996220674	-0.057353436766115026	NaN
15.2	0.23546357057399628	0.08130151298647921	-0.13926122281162215	0.07199549451671836	0.45707902001752043	0.13969996701636686	-0.0470085080890939	0.000108295
15.2125	0.24151355744691164	0.05678246464930004	-0.13264960446547056	0.07018739851972913	0.6340875697129695	0.13835360530210808	-0.03552394470875347	NaN
15.225	0.24619134357359213	0.03414995104782631	-0.1238869276742584	0.06683715796168876	0.7992076720358747	0.13779538666603786	-0.02314713855706095	NaN
15.2375	0.24956788410638928	0.01364485980992336	-0.11312215680153703	0.06214358483444431	0.9518103382415855	0.1379301616833825	-0.010111286343904305	NaN
15.25	0.2527223115187436	-0.00447827044597333	-0.10051306518539607	0.05630109691930646	1.0914644035433547	0.13966506561518266	0.0033656238077302628	0.000103776
15.2625	0.25266071835624426	-0.019955665832576092	-0.08622356805394102	0.04949717293123146	1.21790860538671	0.13983229794490387	0.01708183082990869	NaN
15.275	0.2516172136020201	-0.03251922240892397	-0.07042175614526068	0.04189349451818717	1.3306944460083105	0.14052760789140079	0.030851135196933797	NaN
15.2875	0.24967626628611916	-0.04190072664300589	-0.053277899193950755	0.03366526215865257	1.429947839527263	0.1416537164720489	0.044505219735504455	NaN
15.3	0.2434407905342864	-0.04783365666022029	-0.03496132306221421	0.024976874588363007	1.5159262891834595	0.13963574890838348	0.0578937625536661	7.43e-5
15.3125	0.2393140868509149	-0.050056297815783406	-0.01563856654035805	0.015939458516717193	1.588201828780205	0.14078813323762704	0.07088224145660069	NaN
15.325	0.23462438086257895	-0.04831805193082866	0.004525973424919154	0.006726950521060334	1.647848023077551	0.14220933314148596	0.08335540807384578	NaN
15.3375	0.09405166024340889	-0.04268098700691411	0.02517966166822041	-0.00635161104824913	1.6182726140625037	0.016253095360407824	0.09481718061699933	NaN
15.35	-0.09158916939112217	-0.03545236972313333	0.04455282917843242	-0.025816936463016832	1.4203008023333918	-0.1396278746494417	0.10346004699057558	5.7238e-5
15.3625	-0.11581059910272617	-0.02864318745837996	0.061125942733664826	-0.04372031713157293	1.1842555336387965	-0.13367156972037067	0.10845961963716047	NaN
15.375	-0.13821225755023497	-0.02227742019489192	0.07474111953216121	-0.05845482986147452	0.9450244933180155	-0.12889870134129727	0.11011616882952602	NaN
15.3875	-0.1587638175971749	-0.016322063014814255	0.08536163046656976	-0.07016351664363969	0.7055616863731686	-0.12528950864493998	0.1087342221653729	NaN
15.4	-0.19427690686993257	-0.010804577049032255	0.0929891046068712	-0.07901169307475202	0.4685225605019084	-0.1396283869412798	0.104624259715523	4.0637e-5
15.4125	-0.2092557852924552	-0.005806840531413262	0.09765975762553382	-0.0853335500665589	0.2333605361879115	-0.13605698310766767	0.09809059271149806	NaN
15.425	-0.2224168334611786	-0.001468943467789668	0.09943421965758065	-0.08912914606010401	0.005811393313707898	-0.13358987985338738	0.08944683556125338	NaN
15.4375	-0.23380045888304288	0.0020411049751035675	0.09840924636111283	-0.09061014751024893	-0.21238133875236748	-0.13214648175767085	0.07899996765845284	NaN
15.45	-0.2514483132846615	0.004518999178724236	0.09470471929321839	-0.08999444876488628	-0.4197515391904991	-0.13962678448186927	0.067048031289139	3.2191e-5
15.4625	-0.257840996983012	0.005730076712928555	0.08846001456348246	-0.08756728033402604	-0.6163376290895437	-0.1382241599363297	0.05387415661046432	NaN
15.475	-0.2627108182335493	0.005411394833146996	0.07982814855716168	-0.08345073931766092	-0.7993357330528174	-0.13769462079714187	0.03975371924410691	NaN
15.4875	-0.21223061972858992	0.003409462780730679	0.06905722385792812	-0.07634637027815878	-0.9373547507599607	-0.08714180241091318	0.025104310569947608	NaN
15.5	-0.018220706274477905	0.0008012191676136013	0.05719945432481007	-0.06253834750075964	-0.9384634530120716	0.09311774078290945	0.011235678736099729	2.4576e-5
15.5125	-0.032102686936323316	-0.0004618728510398698	0.045855634217774104	-0.046732564334672336	-0.8652297839739613	0.05962182616499501	-0.0005666638559042106	NaN
15.525	-0.059012544475899764	-0.0004052709359172338	0.03531386973108754	-0.034286947888647175	-0.8193081782001732	0.017878428679156427	-0.010501899186295627	NaN
15.5375	-0.06636439442034996	-1.2525889219925103e-5	0.025199752908491975	-0.024434382958496502	-0.7964068451591116	-0.0005168555135796477	-0.019102524576868264	NaN
15.55	-0.029417596481827648	0.0001617699306675377	0.015378001026125215	-0.015407575411820005	-0.7675655947157908	0.025903389855213486	-0.026552677099309887	2.3153e-5
15.5625	-0.007973403479422781	0.00011753320153377986	0.006039492991371921	-0.006255698177192204	-0.7131787739241819	0.035367590941826885	-0.032731408130663074	NaN
15.575	0.008037164038324045	4.1928411097233995e-5	-0.0025356399854963175	0.002424615373856301	-0.6419733066414125	0.038995160609821194	-0.03751915613692018	NaN
15.5875	0.01965600598899246	1.3978445050968965e-5	-0.010170592076294435	0.01017002844582772	-0.5622572433754313	0.038723354198687165	-0.0409067577503513	NaN
15.6	0.03795771670346541	1.9772623599623514e-5	-0.016783002936744732	0.016783843990057955	-0.4789698712892997	0.046080306020451045	-0.04296753028720633	2.632e-5
15.6125	0.04617937964039191	2.5911928360961076e-5	-0.02233644827062863	0.022347582230936604	-0.3924061903794517	0.0442369193091868	-0.04379912063834663	NaN
15.625	0.05341734077391704	2.479073903462032e-5	-0.02680899831175119	0.026805148017579414	-0.30558237221788276	0.042502476111667534	-0.04351031769882367	NaN
15.6375	0.05927350017563105	1.8296335767081015e-5	-0.030201033609598298	0.030184013763142573	-0.22011674230428854	0.040535557012311485	-0.04221706234244368	NaN
15.65	0.06650127537516691	1.1271656659550328e-5	-0.032536614606442575	0.03251180037568607	-0.1378412823098669	0.04115722167959392	-0.04004712380862546	2.3655e-5
15.6625	0.06809447915631996	5.656624205178434e-6	-0.03386412756787882	0.0338531742710865	-0.06007981451948522	0.03736545524024669	-0.037137537464818356	NaN
15.675	0.06852396060330003	1.8851226651043268e-6	-0.03425199865298021	0.03424211921954913	0.011147973440788191	0.03370214676482991	-0.03363269667145271	NaN
15.6875	0.06788967420105366	-1.8012853877765696e-6	-0.033785588496541424	0.03377583525417158	0.0749994978444184	0.030213865058972326	-0.02967586270534337	NaN
15.7	0.06377270308665349	-5.432931536194448e-6	-0.03256111047394333	0.03256017073852355	0.13087216527128526	0.02440717975402311	-0.025405825703693288	2.5829e-5
15.7125	0.06048323762318386	-7.906326917146096e-6	-0.03068252664023958	0.03067217751150896	0.17773225419830643	0.020568982893362966	-0.020956147615334875	NaN
15.725	0.05652164115389298	-1.0681317947037688e-5	-0.028260585864594335	0.02824641052266388	0.21577974745944967	0.017054683763337714	-0.016450450994880635	NaN
15.7375	0.05200578025746941	-1.3362916269673502e-5	-0.025406863860644523	0.02539959113427731	0.2450935578216044	0.01386132411646867	-0.012001143306696271	NaN
15.75	0.041772493528238315	-1.511947550618558e-5	-0.02223180907771401	0.022245394168537266	0.26593042467062467	0.005698717276828566	-0.007707864286543119	2.3705e-5
15.7625	0.036274525282918746	-1.4858987255119631e-5	-0.018842296718853867	0.01883655746286636	0.27763193173261175	0.003001107369956575	-0.003659345194816919	NaN
15.775	0.03065988635576612	-1.569204891039657e-5	-0.015342268501592472	0.015330711647770537	0.28177634241031696	0.0006768049026590998	7.306173732678917e-5	NaN
15.7875	0.025024223861216346	-1.661788987080478e-5	-0.011825529914121601	0.011822389465205318	0.27905444601985685	-0.0013089967970215284	0.0034325869172135218	NaN
15.8	0.014035930632243407	-1.6587647166002522e-5	-0.00837685411686345	0.008395444710708484	0.2702277750168564	-0.008411358379341613	0.0063770069902129994	2.5368e-5
15.8125	0.008835508753122443	-1.469211858694815e-5	-0.0050709638772224955	0.005069914909561251	0.25509697452575153	-0.009499448831777888	0.008875386364513165	NaN
15.825	0.003917318934670838	-1.4021760751758499e-5	-0.00197422359254288	0.0019680391131490253	0.23563725262299262	-0.010303857314873807	0.010913464030241238	NaN
15.8375	-0.0006655479598839351	-1.349396940542874e-5	0.0008610510615226275	-0.0008604365487933875	0.2127190397360296	-0.010866501477364086	0.012489077387696338	NaN
15.85	-0.008660090991022199	-1.2283982401217956e-5	0.003393880939494634	-0.003377879095183043	0.18719389109578413	-0.015016294232819933	0.013611145141752577	2.5929e-5
15.8625	-0.012012292021544385	-9.910029021519928e-6	0.005594412121544025	-0.005592043423691848	0.1592287985750909	-0.014700146123757266	0.014296551079130148	NaN
15.875	-0.014909654094328647	-8.465877490950557e-6	0.007442072898303692	-0.007442767936074586	0.13043297707120619	-0.014249400965956782	0.01457310401596719	NaN
15.8875	-0.017344107962240705	-7.1526763659931655e-6	0.008928452158072841	-0.008925568277986927	0.10151828856992229	-0.013697490689889737	0.014475234719809344	NaN
15.9	-0.020830322528516652	-5.552301997876029e-6	0.010054385946456457	-0.010045169797805797	0.07312470030604466	-0.014587637146625178	0.014042653414536237	2.4356e-5
15.9125	-0.021902324794534158	-3.6176521254460293e-6	0.0108290052077324	-0.010825140601748127	0.04560690765753848	-0.013448743390978032	0.013318318220360231	NaN
15.925	-0.022550490539680144	-2.1231528861155195e-6	0.011268380820702988	-0.011265245261277076	0.019822238517479013	-0.012316001681311976	0.012348860966899262	NaN
15.9375	-0.02279892770941075	-7.107153642161737e-7	0.011395639608503132	-0.011392180141693934	-0.003847842439782057	-0.011206659760848147	0.011181831421652515	NaN
15.95	-0.02221337951902351	6.377438607080686e-7	0.011238844108232117	-0.01123701786713934	-0.025105806092651374	-0.009670859735066298	0.009864567134074399	2.4236e-5
15.9625	-0.02144562240253762	1.6687895729199497e-6	0.010829855400006078	-0.010826235286443763	-0.043586251963865494	-0.00835290201397285	0.008443520179085782	NaN
15.975	-0.020409079779408132	2.7215311539976036e-6	0.010203729402542045	-0.010199071588031823	-0.05919859940551378	-0.007131681022289591	0.00696288148719707	NaN
15.9875	-0.01914135271710475	3.75045671002845e-6	0.009396979893394875	-0.009394241130972628	-0.07189981266335253	-0.006008321327637791	0.005463718038709356	NaN
16.0	-0.016064809829341723	4.504856042060508e-6	0.008446653512490437	-0.00845026611992434	-0.0817120366232286	-0.0033655178050094967	0.003983341451187843	2.3174e-5
16.0125	-0.014331415118895333	4.614218769916883e-6	0.007389432349351486	-0.007387123212763943	-0.08837893042100879	-0.002348587524238931	0.00255574168308213	NaN
16.025	-0.012516577228970427	5.0420276320445036e-6	0.0062617159724018155	-0.006257537269160758	-0.09234280312822458	-0.0014572141971419886	0.0012094640314844812	NaN
16.0375	-0.01065482146800412	5.491883747264129e-6	0.005097218054693587	-0.0050958233216372864	-0.09379679827001154	-0.0006815646363262338	-3.173498379001067e-5	NaN
16.05	-0.006918050119595963	5.616013443847942e-6	0.003927121100093154	-0.003933161720516611	-0.0929661992892399	0.0018493539639611234	-0.0011489905072951693	2.2432e-5
16.0625	-0.005100535877912802	5.08465458718751e-6	0.00277962180118557	-0.002778908269290856	-0.08974781569492189	0.0023452588075139925	-0.002127305655364874	NaN
16.075	-0.0033506264955531547	4.965664145700289e-6	0.0016804378530485158	-0.0016779018526387923	-0.08479377750875615	0.002736551787540958	-0.002957491317839877	NaN
16.0875	-0.0016898553344973362	4.891868985647556e-6	0.0006507300749425031	-0.0006506621447064144	-0.07839114014779117	0.0030371460978942193	-0.003634720183372836	NaN
16.1	0.0012937046479968553	4.562178416286072e-6	-0.00029208214538181714	0.0002863644840649114	-0.07082716400290008	0.004690352692082749	-0.004158249449556783	2.3254e-5
16.1125	0.002589043714922438	3.7783966957102063e-6	-0.0011343399338660648	0.0011337777001360263	-0.06213213644402263	0.0046861371098755895	-0.004530334492409263	NaN
16.125	0.0037402642109266118	3.337711796932994e-6	-0.0018655198659418286	0.0018661700804591416	-0.05288893544452556	0.0046243187735828	-0.004757431884759872	NaN
16.1375	0.004741216345725211	2.9430812574033227e-6	-0.002479437635936172	0.0024786116561505236	-0.0433551537709948	0.004517072685666417	-0.004848693395631572	NaN
16.15	0.006281596329325873	2.419772674318909e-6	-0.0029732573056594725	0.0029695686575687236	-0.033767527926492784	0.005067939123934774	-0.004815526850883663	2.2423e-5
16.1625	0.006822053934836455	1.7190635739644271e-6	-0.0033472179581619586	0.003345995592235389	-0.024234479071279444	0.004736251254307597	-0.004670813781465332	NaN
16.175	0.007213878830750484	1.206895106967985e-6	-0.003604129490367961	0.003603333273146547	-0.015108155908406758	0.0043961696648410886	-0.0044292457961394496	NaN
16.1875	0.007462989367755643	7.267129128421629e-7	-0.0037496190774502537	0.003748467822531142	-0.00654493530444032	0.004054858181055398	-0.004106257619173879	NaN
16.2	0.007565102267181013	2.4237866961111354e-7	-0.003791339955668488	0.0037901573111666074	0.001326882481651489	0.003705947066968528	-0.003717621068836326	2.5508e-5
16.2125	0.007437531484473557	-1.8107600066554375e-7	-0.003738592665256565	0.003737324669160047	0.00838195482803595	0.0032643451642556404	-0.0032791111385607483	NaN
16.225	0.007205585340331076	-5.775105589860943e-7	-0.00360206050457106	0.003600566291993892	0.014531718066849478	0.0028493697088610116	-0.002806165704339454	NaN
16.2375	0.006881236122004552	-9.613711537297374e-7	-0.0033933483561946	0.0033923490337461532	0.019736027046152804	0.002462613681858453	-0.0023134462218898	NaN
16.25	0.006005294210761295	-1.2661930712759468e-6	-0.003124574050886691	0.003125414779158377	0.02397863953373669	0.00163299017584861	-0.0018145824846474382	2.4536e-5
16.2625	0.005479051305903676	-1.3728179150788557e-6	-0.002808040649425117	0.002807145534897958	0.02716291288881185	0.001259434300787502	-0.001322239630309577	NaN
16.275	0.004910693999691021	-1.5672018770041582e-6	-0.00245621352027584	0.0024547351579642146	0.02940172082937548	0.0009270693585992813	-0.0008474410859583552	NaN
16.2875	0.004312370863299212	-1.7657699298268242e-6	-0.002080940447550493	0.0020803585312299503	0.03074409185930831	0.0006333195553852294	-0.00039968150958776287	NaN
16.3	0.003071706079820712	-1.8557173564081533e-6	-0.001693424365060589	0.0016953282647183747	0.03125261864712973	-0.0002487583545484088	1.3148221324716953e-5	2.5157e-5
16.3125	0.0024505539258704175	-1.7201596263255187e-6	-0.0013040333207430845	0.0013036677685589607	0.030880234160994453	-0.00045888601906025504	0.00038445169890873585	NaN
16.325	0.0018416028326760194	-1.719940546603733e-6	-0.0009224436964941073	0.000921445476881641	0.029836386671066088	-0.0006313347511010582	0.0007096103278033051	NaN
16.3375	0.0012532572927916575	-1.7335939777589943e-6	-0.0005568985660459505	0.0005567759725938429	0.028213155363793253	-0.0007706027587194345	0.0009855431872935214	NaN
16.35	0.00016699776581362508	-1.653689836657203e-6	-0.0002144398297810319	0.0002164377993256482	0.026105076462615076	-0.001406904009568007	0.001210639713963976	2.3264e-5
16.3625	-0.00031919453783634514	-1.4019764330847874e-6	9.913091913661687e-5	-9.903215527666466e-5	0.02351263182723349	-0.0014428192375758222	0.0013843893618320953	NaN
16.375	-0.0007613519184409957	-1.2738822598877792e-6	0.00037904544765752027	-0.00037941082478736205	0.020642215889994577	-0.0014553363199333517	0.0015078519601070654	NaN
16.3875	-0.0011562018531313997	-1.1616226666529733e-6	0.0006220497342051015	-0.0006218313871618304	0.017584955734689347	-0.0014487881641734154	0.0015831423006581811	NaN
16.4	-0.0017958068676738295	-9.954350847917893e-7	0.0008260750433765865	-0.0008246500432571152	0.01442635225663188	-0.001721327141761572	0.0016132906332863247	2.3545e-5
16.4125	-0.002038789361773913	-7.473305637481444e-7	0.0009901654131641933	-0.0009897927580766964	0.011197995948877798	-0.0016312923930388622	0.0016019498699486826	NaN
16.425	-0.002230798545608476	-5.758624881725804e-7	0.0011142945629310766	-0.0011141277765534456	0.008038695519102993	-0.001534682936048386	0.001553576464931076	NaN
16.4375	-0.0023729757694093663	-4.164878458330583e-7	0.0011995225025140865	-0.0011991493746553337	0.005009998166963562	-0.0014343462994361377	0.0014730292744493418	NaN
16.45	-0.002515698630744598	-2.4637488164505797e-7	0.0012477074803637182	-0.0012471119545023025	0.0021642980804197952	-0.0013811301764241248	0.001365426916231918	2.4897e-5
16.4625	-0.0025215760724430006	-7.947360059451693e-8	0.0012613831065609378	-0.00126094878167422	-0.0004563986903125425	-0.0012368945588725284	0.001235998986603801	NaN
16.475	-0.0024881142632939422	6.603055821317691e-8	0.0012436491187069706	-0.0012431854466343289	-0.0028018225360225816	-0.001099234044786439	0.0010900191479984278	NaN
16.4875	-0.002418993878414487	2.0574341684303526e-7	0.0011980650534852892	-0.0011977087169771053	-0.004849429457846158	-0.0009691148296293813	0.0009326065732815154	NaN
16.5	-0.0021896865877067432	3.2438700132840323e-7	0.0011284805906990277	-0.0011286196322816528	-0.006585239035154891	-0.0007186345255970361	0.0007686265650265187	2.3014e-5
16.5125	-0.002037808294019829	3.848702586045516e-7	0.0010389186054225155	-0.0010385817333282968	-0.00797374398191378	-0.0005845918736320159	0.0006026837289836768	NaN
16.525	-0.0018667390411787287	4.670728503299078e-7	0.0009335491999659161	-0.0009330376589642566	-0.00903885827213221	-0.0004636807520635971	0.0004389134067543625	NaN
16.5375	-0.0016806595567498961	5.494676508148669e-7	0.0008164442870421888	-0.0008162122094564099	-0.009790844078924655	-0.000355323455189404	0.0002809793998085287	NaN
16.55	-0.0012796134980739054	5.965751576394452e-7	0.0006915396799483358	-0.0006921174961287428	-0.010245418706408313	-5.473422921193033e-5	0.00013203460684508845	2.134e-5
16.5625	-0.001072272778715963	5.678748688555757e-7	0.0005625592008873265	-0.0005623934353457846	-0.010382629348502807	3.0017382751967728e-5	-5.190302372368866e-6	NaN
16.575	-0.0008650854630205957	5.823405705211521e-7	0.0004330517083205569	-0.00043267122766266853	-0.010267564880180461	0.00010149913841145679	-0.00012862231912052997	NaN
16.5875	-0.0006612326982764633	6.00871358262899e-7	0.0003061322109372942	-0.0003060555675222051	-0.009928795774914864	0.00016112024954131475	-0.0002367186015064741	NaN
16.6	-0.00027469921013026035	5.85978872418364e-7	0.00018454262145290365	-0.00018522532642430118	-0.009396570676855488	0.00039914779149052626	-0.0003284538705771322	2.4486e-5
16.6125	-9.677248119085085e-5	5.077624924385362e-7	7.062697107561099e-5	-7.062637098525845e-5	-0.008667502934470224	0.00042456404238685926	-0.0004031971227657804	NaN
16.625	6.833134243407947e-5	4.7309735158101065e-7	-3.3601910616175996e-5	3.3775333132608685e-5	-0.007813071720970994	0.0004408357387919625	-0.00046088992054568967	NaN
16.6375	0.0002190990519994632	4.437519739703204e-7	-0.0001266478810837875	0.00012659797996368035	-0.006864806849364327	0.0004494710282027279	-0.0005018740877289303	NaN
16.65	0.00047327731601639884	3.9282846491137044e-7	-0.00020742516652081495	0.00020689041744482295	-0.005852899876854762	0.0005707376921680236	-0.0005268489440462165	2.2552e-5
16.6625	0.0005753325158948977	3.0690876226754467e-7	-0.0002752416717464394	0.0002751334906548544	-0.00478593186439023	0.0005490674821883352	-0.0005367644325748537	NaN
16.675	0.000660309291689113	2.50956002542434e-7	-0.0003297339911003387	0.0003297161783923756	-0.003716872225675481	0.0005238704690318624	-0.0005329051933959685	NaN
16.6875	0.000728271839495086	1.9945765814402955e-7	-0.0003709457010227251	0.0003708284564295841	-0.002669178433462255	0.0004962406616055392	-0.0005167435441255207	NaN
16.7	0.0008146708240869681	1.4102499318330617e-7	-0.00039922486530801854	0.00039895729848435536	-0.0016634117151625128	0.0005022109347910635	-0.0004898904722465728	2.2783e-5
16.7125	0.00083441703160682	7.733998782564049e-8	-0.0004151853791799195	0.00041504005076014255	-0.0007132950145490851	0.00045646832160322985	-0.00045403351155549253	NaN
16.725	0.000839713306826456	2.5169295104108624e-8	-0.0004196637408708704	0.0004195258573350225	0.00015720180578721675	0.00041201295559049824	-0.00041093215861865464	NaN
16.7375	0.0008316405373234256	-2.4531224648547834e-8	-0.00041370199267234167	0.0004135777243535866	0.0009373817237846322	0.0003693189633330381	-0.00036233419012002673	NaN
16.75	0.000780278861002945	-6.933502146017443e-8	-0.0003984803058162333	0.0003984734162955086	0.0016195480591649392	0.00029758894563085953	-0.00030993812239449195	2.3183e-5
16.7625	0.0007396357968057166	-9.816678229304248e-8	-0.0003752761649819178	0.0003751525888521767	0.0021909574660190826	0.00025055341972054753	-0.0002553802473764669	NaN
16.775	0.0006908621349242041	-1.3127464580190422e-7	-0.0003454491817799083	0.00034527616575839143	0.0026543222447546356	0.0002075612124385716	-0.00020017321637847137	NaN
16.7875	0.0006353637704654025	-1.6400175720863592e-7	-0.00031036676566116713	0.00031027736339947834	0.0030107337006213637	0.00016852825463361328	-0.00014569058776551047	NaN
16.8	0.0005097484746013098	-1.856094890472229e-7	-0.0002713811923092058	0.000271547878023967	0.0032633986184826126	6.850386841624699e-5	-9.31487535469175e-5	2.4095e-5
16.8125	0.0004423151398832121	-1.8236571162891306e-7	-0.0002298003366586998	0.00022973032588128882	0.003404266661309974	3.556294761380464e-5	-4.3630415063010235e-5	NaN
16.825	0.00037348929311431316	-1.9242103245912932e-7	-0.00018689574818027708	0.00018675460635010152	0.003452730937362794	7.192678021346365e-6	1.9946848923978492e-6	NaN
16.8375	0.00030444381386024406	-2.0359029919446422e-7	-0.00014381428533757413	0.00014377621217073072	0.0034172864236714498	-1.7031292341402042e-5	4.303544565664185e-5	NaN
16.85	0.00016992124496966582	-2.0308197988645454e-7	-0.0001015917164190339	0.00010181956054977092	0.003307289657213748	-0.00010387737775522	7.897894071124729e-5	2.2192e-5
16.8625	0.00010629991183411645	-1.7978030557869355e-7	-6.114034433003494e-5	6.112779550288019e-5	0.0031203336329170633	-0.00011708523258045103	0.00010945044309658593	NaN
16.875	4.615856697158344e-5	-1.7148449659847245e-7	-2.3269809930086984e-5	2.319446941824285e-5	0.0028806167136000466	-0.00012682797155386187	0.00013427924425855967	NaN
16.8875	-9.855769951439817e-6	-1.649314099823388e-7	1.138242550465673e-5	-1.1374654555012818e-5	0.002598802413337181	-0.00013361884088996043	0.00015344251981744538	NaN
16.9	-0.00010749255396923106	-1.50044068490112e-7	4.231778205415877e-5	-4.21221215709297e-5	0.002285317653375025	-0.00018420695037380268	0.00016705281995543108	2.3034e-5
16.9125	-0.0001483931521494572	-1.2095869459125104e-7	6.917389862276138e-5	-6.91446810720336e-5	0.0019422305026687051	-0.0001802444572161963	0.00017531994855125613	NaN
16.925	-0.0001837159638546822	-1.032334954276456e-7	9.17020712196464e-5	-9.171021163846777e-5	0.0015892100382614352	-0.00017464467420580908	0.00017858702706342622	NaN
16.9375	-0.00021336528221312963	-8.711070007371236e-8	0.00010980229070649863	-0.00010976684792421071	0.0012349573813711964	-0.00016781621812022115	0.00017727785143916943	NaN
16.95	-0.0002557287069990333	-6.749982539543139e-8	0.00012348757410371073	-0.00012337524066782308	0.0008872902362039367	-0.00017849255861381494	0.0001718804402469716	2.4406e-5
16.9625	-0.0002686958230018055	-4.3853199314136075e-8	0.00013287226123934098	-0.00013282486707913446	0.0005505617867055156	-0.00016450016883135784	0.0001629222447523693	NaN
16.975	-0.0002764781598028454	-2.5560352795758494e-8	0.00013815546551486664	-0.000138116837755686	0.00023521378497445839	-0.00015059243886583125	0.00015097519133428974	NaN
16.9875	-0.00027937288849251004	-8.268521980781775e-9	0.00013962230981294925	-0.000139579935042065	-5.4107469464030024e-5	-0.00013697936503831548	0.000136622060044698	NaN
17.0	-0.00027193583225933155	8.216925690520275e-9	0.00013761803235846096	-0.00013759617537317394	-0.0003137836693329031	-0.00011802290608084665	0.00012044266811630857	2.4226e-5
17.0125	-0.00026241760330304254	2.0774496212155264e-8	0.00013253405786337345	-0.0001324897718166932	-0.0005393423893882427	-0.00010188202723816073	0.00010300572119680259	NaN
17.025	-0.00024962034937633357	3.362834454837593e-8	0.0001248006594982006	-0.00012474355653666744	-0.0007297261908824052	-8.693103091378105e-5	8.485185810176262e-5	NaN
17.0375	-0.00023400512459165215	4.6194622665377245e-8	0.00011486557858441293	-0.00011483211005633999	-0.00088443095183182	-7.31826050400575e-5	6.648321802286717e-5	NaN
17.05	-0.00019618897592215936	5.538727161174816e-8	0.00010318278425753876	-0.00010322735702217443	-0.0010037489705466609	-4.076667243155854e-5	4.835574663229031e-5	2.4196e-5
17.0625	-0.00017491165562094477	5.666424459352179e-8	9.02015070514316e-5	-9.01733355358749e-5	-0.0010845504534564726	-2.8341696505333286e-5	3.088457741358774e-5	NaN
17.075	-0.00015265012543802363	6.185807402532206e-8	7.636728843572163e-5	-7.631618206170758e-5	-0.0011322838012076686	-1.745518571351728e-5	1.4418000929021708e-5	NaN
17.0875	-0.0001298266956228317	6.732476875723313e-8	6.209252432569041e-5	-6.207554533389717e-5	-0.0011493284040952094	-7.986073275983643e-6	-7.54407423307602e-7	NaN
17.1	-8.405272195703895e-5	6.880186669458965e-8	4.7758430512989264e-5	-4.7832516363465636e-5	-0.0011384547747283486	2.2979442692300825e-5	-1.440301132168408e-5	2.3254e-5
17.1125	-6.180467656655284e-5	6.225650681904119e-8	3.3709508321896916e-5	-3.3700882514577074e-5	-0.0010984102857568721	2.9013540807381585e-5	-2.6345546440131932e-5	NaN
17.125	-4.0393896154495796e-5	6.07639002267916e-8	2.0259775207673248e-5	-2.022884946558725e-5	-0.001037189573557442	3.376881113607844e-5	-3.647084722221957e-5	NaN
17.1375	-2.0083037122530084e-5	5.982592789223232e-8	7.667357701956632e-6	-7.666614758215495e-6	-0.0009583118306870979	3.741579283141451e-5	-4.472109865267919e-5	NaN
17.15	1.6379112824378638e-5	5.576100059378208e-8	-3.855485304048251e-6	3.7855350104269903e-6	-0.0008652966310263377	5.758900262732121e-5	-5.108841750653345e-5	2.4166e-5
17.1625	3.219647979533831e-5	4.615239459776842e-8	-1.4142567072577703e-5	1.4135601572102402e-5	-0.000758523517124768	5.750410111372385e-5	-5.5601553841589715e-5	NaN
17.175	4.62450508320452e-5	4.073793743498171e-8	-2.3066115709345794e-5	2.307394732038174e-5	-0.0006451210416783643	5.671739767893841e-5	-5.834056426546565e-5	NaN
17.1875	5.845059046837214e-5	3.588714322948669e-8	-3.0551446243969015e-5	3.054127849694693e-5	-0.000528239620442753	5.5377772234448366e-5	-5.941837774781742e-5	NaN
17.2	7.720538206930906e-5	2.947008181814541e-8	-3.6564824299229444e-5	3.65198183745184e-5	-0.000410773030787076	6.204576129571861e-5	-5.897541072421188e-5	2.2974e-5
17.2125	8.376913298599683e-5	2.0900451595803925e-8	-4.1110101446390314e-5	4.109509836192458e-5	-0.0002940533174755811	5.7964807132802464e-5	-5.7170013050589685e-5	NaN
17.225	8.851364040674793e-5	1.4627856202578444e-8	-4.422255284780775e-5	4.421271252794735e-5	-0.00018237465044666095	5.3784409702026955e-5	-5.418252675236482e-5	NaN
17.2375	9.151213596965248e-5	8.745766558934352e-9	-4.59718296904002e-5	4.595771915493519e-5	-7.764400248352028e-5	4.9591904943860346e-5	-5.020225795736763e-5	NaN
17.25	9.266597718737539e-5	2.821159208722854e-9	-4.645228968982883e-5	4.643798359892779e-5	1.857573150036348e-5	4.52620555504287e-5	-4.542251027690792e-5	2.3073e-5
17.2625	9.106029090740519e-5	-2.3425425740544135e-9	-4.577835490161361e-5	4.5762834333183576e-5	0.00010474950187416211	3.9850482476765184e-5	-4.003652823072938e-5	NaN
17.275	8.818022388723322e-5	-7.186335163938906e-9	-4.408129021554498e-5	4.406295779419861e-5	0.0001798110377505596	3.476709213000551e-5	-3.423328773050135e-5	NaN
17.2875	8.417269426249166e-5	-1.1877542649891071e-8	-4.150351245067068e-5	4.1491293025672194e-5	0.00024327679125281978	3.0031008091672837e-5	-2.8192161770518046e-5	NaN
17.3	7.338791419544961e-5	-1.559594656641846e-8	-3.8193615016957905e-5	3.8204038484563926e-5	0.000294955456532328	1.9846191971204625e-5	-2.2079806860796665e-5	2.3424e-5
17.3125	6.692128482990672e-5	-1.6879700652364745e-8	-3.430236075358654e-5	3.429143132505576e-5	0.0003336662483799679	1.5279208589092634e-5	-1.605100974695085e-5	NaN
17.325	5.99434133653466e-5	-1.9245081682044228e-8	-2.998241750323774e-5	2.99643266025148e-5	0.0003608039142122866	1.1217283223792893e-5	-1.0240379292243135e-5	NaN
17.3375	5.260298377232291e-5	-2.1662783155458306e-8	-2.5378792691558952e-5	2.5371699097175997e-5	0.00037697439651019563	7.62861605661674e-6	-4.763765421285305e-6	NaN
17.35	3.739563744815255e-5	-2.2749232758667594e-8	-2.0628525053183755e-5	2.065189548164822e-5	0.0003829489451423867	-3.169603180899782e-6	2.8264685280225007e-7	2.3945e-5
17.3625	2.9787757165285675e-5	-2.107416816175679e-8	-1.585836817816043e-5	1.5853929883216043e-5	0.0003781548635829046	-5.730225624241405e-6	4.818535992649404e-6	NaN
17.375	2.2332809302663407e-5	-2.105852502420162e-8	-1.1186554279231033e-5	1.117437021191944e-5	0.000365161778162206	-7.829973373690747e-6	8.78780699428115e-6	NaN
17.3875	1.5133397282449807e-5	-2.1213296732780344e-8	-6.713720644429444e-6	6.7122509602611945e-6	0.0003450994064320941	-9.524022812280284e-6	1.2153183258026616e-5	NaN
17.4	1.8502152316892146e-6	-2.022412947322944e-8	-2.525767743117549e-6	2.5502248338020508e-6	0.000319126794940791	-1.729460293903397e-5	1.4895373289627857e-5	2.5087e-5
17.4125	-4.090737381805409e-6	-1.7135965089180255e-8	1.3066096366800617e-6	-1.3053700536357017e-6	0.0002872530077343757	-1.7722523730357243e-5	1.7008534476448238e-5	NaN
17.425	-9.490677418203254e-6	-1.5559852046669432e-8	4.725385558691539e-6	-4.7298148320931106e-6	0.0002520036627498669	-1.7865053049103223e-5	1.850601506241917e-5	NaN
17.4375	-1.430989810551134e-5	-1.4177650699453779e-8	7.691070148076409e-6	-7.688375343351765e-6	0.0002144938949349914	-1.7775205298779128e-5	1.941404159979796e-5	NaN
17.45	-2.2107529126622993e-5	-1.2138127075329305e-8	1.0178677810357718e-5	-1.0161277055897015e-5	0.0001757694484565686	-2.1086263390467546e-5	1.9770006904856097e-5	2.4827e-5
17.4625	-2.5064909532818373e-5	-9.102104854926419e-9	1.2176832395341496e-5	-1.217225365996508e-5	0.00013621899468436066	-1.997604359644005e-5	1.9618892036043462e-5	NaN
17.475	-2.7398024744623638e-5	-7.000817514375829e-9	1.3685528135765934e-5	-1.3683451585089533e-5	9.753675017272037e-5	-1.8786484168515565e-5	1.9015460594531577e-5	NaN
17.4875	-2.9121136417507856e-5	-5.047278446241338e-9	1.4718024606866023e-5	-1.4713448019476962e-5	6.047394924662771e-5	-1.7552333758855535e-5	1.8019357244959277e-5	NaN
17.5	-3.0834659267016504e-5	-2.9652023192402198e-9	1.529732431725764e-5	-1.529009161848717e-5	2.5669578255369296e-5	-1.6879385717808536e-5	1.669336189644736e-5	2.2282e-5
17.5125	-3.089079339902832e-5	-9.281004773285178e-10	1.5454665605841e-5	-1.544934630115443e-5	-6.361605863491251e-6	-1.5110643592972342e-5	1.5101578513950242e-5	NaN
17.525	-3.046627512425123e-5	8.508262460769032e-10	1.5228190772118984e-5	-1.5222496654143943e-5	-3.501030923595399e-5	-1.342324238983768e-5	1.3308599749245125e-5	NaN
17.5375	-2.9606317083530653e-5	2.5592997617262873e-9	1.4661627332457676e-5	-1.4657267662909796e-5	-6.0003240003581124e-5	-1.182888094043464e-5	1.1377090542714029e-5	NaN
17.55	-2.677531181989151e-5	4.007812306896225e-9	1.3802219684205593e-5	-1.380397018028737e-5	-8.117186671813621e-5	-8.750404570261057e-6	9.366574799695923e-6	2.4587e-5
17.5625	-2.4906142314496733e-5	4.740908259460745e-9	1.269929831197099e-5	-1.2695182217429257e-5	-9.808208988105556e-5	-7.110691423252587e-6	7.333361303931553e-6	NaN
17.575	-2.2803459018850383e-5	5.742673771982375e-9	1.1403967541212263e-5	-1.1397704197553295e-5	-0.00011103150600312924	-5.632116509134368e-6	5.32798186938223e-6	NaN
17.5875	-2.051845830144437e-5	6.747190053692716e-9	9.966092902752127e-6	-9.963261051776945e-6	-0.00012014788702865433	-4.3075071241774e-6	3.395176560877176e-6	NaN
17.6	-1.5599083013252167e-5	7.318919168715704e-9	8.433845973927402e-6	-8.440946419747993e-6	-0.00012562555685697652	-6.256076369413938e-7	1.5734159782332773e-6	2.6961e-5
17.6125	-1.3057986932208234e-5	6.9617494063910796e-9	6.852778363293609e-6	-6.850761148700623e-6	-0.00012722137235599468	4.082855790041126e-7	-1.0400720676041903e-7	NaN
17.625	-1.052005666493102e-5	7.134266497101172e-9	5.266279041295244e-6	-5.261631510796405e-6	-0.0001257346231131418	1.279775247748759e-6	-1.6118612193886795e-6	NaN
17.6375	-8.024155992595228e-6	7.356789410773795e-9	3.712405238163246e-6	-3.711477641693452e-6	-0.00012151616939059147	2.0061624574089814e-6	-2.9314062849922143e-6	NaN
17.65	-3.294788958345966e-6	7.170407920537867e-9	2.2246325107359105e-6	-2.232994329058174e-6	-0.00011493715705424229	4.914937537532808e-6	-4.050236923240404e-6	2.5849e-5
17.6625	-1.11930991585204e-6	6.2099104833060934e-9	8.315548252185639e-7	-8.315584827133876e-7	-0.00010595724425052763	5.222025267888785e-6	-4.960770869648788e-6	NaN
17.675	8.98400618903848e-7	5.782411656394813e-9	-4.42297450282028e-7	4.4440597502671145e-7	-9.545160706795633e-5	5.417478211410866e-6	-5.662427161408324e-6	NaN
17.6875	2.739935342081304e-6	5.420098794362159e-9	-1.5787225968514634e-6	1.5781034862454747e-6	-8.38062993224463e-5	5.5197594206030365e-6	-6.159514515872538e-6	NaN
17.7	5.841711528380364e-6	4.794505262855328e-9	-2.564543403739028e-6	2.5580090869142175e-6	-7.139079655656893e-5	6.996023862407732e-6	-6.460705965339985e-6	2.633e-5
17.7125	7.085592759553586e-6	3.7425208758920745e-9	-3.3914001549582354e-6	3.3900690067587268e-6	-5.8310909535037207e-5	6.727691048616795e-6	-6.57773206134076e-6	NaN
17.725	8.120187575886938e-6	3.0563622222047456e-9	-4.054955415853302e-6	4.0547246890932935e-6	-4.521363639588434e-5	6.416571979379631e-6	-6.5264034787349705e-6	NaN
17.7375	8.946386666352486e-6	2.4246583372683707e-9	-4.555845025030146e-6	4.554405719255143e-6	-3.238550817819936e-5	6.07602737236371e-6	-6.324813499663375e-6	NaN
17.75	9.992547921900295e-6	1.7090687615643624e-9	-4.898424035072381e-6	4.895167392411429e-6	-2.007750836926634e-5	6.141410964690716e-6	-5.992737849931322e-6	2.9095e-5
17.7625	1.0228716365343008e-5	9.311830738829809e-10	-5.090292184551939e-6	5.088511204791115e-6	-8.457918602703792e-6	5.58001692789249e-6	-5.5508774217389226e-6	NaN
17.775	1.0288223975718172e-5	2.929785739230159e-10	-5.141766325112074e-6	5.140070931273184e-6	2.1818534543615426e-6	5.034696664818188e-6	-5.0207962757680865e-6	NaN
17.7875	1.0184366198390052e-5	-3.1512851951650647e-10	-5.06566530567351e-6	5.064144062452278e-6	1.1711749338578923e-5	4.51121117033167e-6	-4.4239017652766304e-6	NaN
17.8	9.546634463456389e-6	-8.625222778521564e-10	-4.876487293801568e-6	4.876420344105401e-6	2.003843521283003e-5	3.628215488283826e-6	-3.7809858858040264e-6	2.5038e-5
17.8125	9.045228888376205e-6	-1.2130391601240256e-9	-4.589910138528066e-6	4.588399282911638e-6	2.7006025340437683e-5	3.0525162877618065e-6	-3.1120698976343783e-6	NaN
17.825	8.44474330395278e-6	-1.6169380526657823e-9	-4.22260738805403e-6	4.220487706150206e-6	3.264948965006218e-5	2.5264821359993417e-6	-2.4356489386134732e-6	NaN
17.8375	7.762404472654284e-6	-2.016316534680047e-9	-3.7913348478429235e-6	3.7902430799196747e-6	3.698296855131753e-5	2.0490470280660983e-6	-1.7685074657809834e-6	NaN
17.85	6.220199134222218e-6	-2.279203389067445e-9	-3.3126529102974302e-6	3.3147043443029357e-6	4.004643240897284e-5	8.230803046526943e-7	-1.1254993726124204e-6	2.5328e-5
17.8625	5.393176559605549e-6	-2.23737009120034e-9	-2.8025691594420954e-6	2.801715946853895e-6	4.174167510453904e-5	4.2089350731562303e-7	-5.19837707805761e-7	NaN
17.875	4.549561458765653e-6	-2.358889986010961e-9	-2.276638744355965e-6	2.2749135967653373e-6	4.23071374002008e-5	7.467671718987306e-8	3.787658111230657e-8	NaN
17.8875	3.7036918197023774e-6	-2.4941417273663073e-9	-1.7488820411583057e-6	1.7484195268785398e-6	4.1847272579153375e-5	-2.2078588129213785e-7	5.39231374115178e-7	NaN
17.9	2.0568333035462254e-6	-2.486447898130165e-9	-1.2319535311094027e-6	1.2347459239851938e-6	4.047699403379506e-5	-1.2827163101963114e-6	9.77996416528936e-7	2.3915e-5
17.9125	1.2784997306907048e-6	-2.199949803109049e-9	-7.369914799609864e-7	7.368417368762821e-7	3.816722111906302e-5	-1.4430375043768544e-6	1.3496330176324958e-6	NaN
17.925	5.430782321754433e-7	-2.0972047200670865e-9	-2.738733735862867e-7	2.729557515896907e-7	3.5214409513353666e-5	-1.5610268141086381e-6	1.6520986351403098e-6	NaN
17.9375	-1.4154809731401224e-7	-2.0158286698692936e-9	1.4963357086307435e-7	-1.4953541767593904e-7	3.174920200132659e-5	-1.642971183707056e-6	1.885158460415126e-6	NaN
17.95	-1.3339542303701812e-6	-1.8326820620055443e-9	5.274635946927136e-7	-5.250712773433126e-7	2.789927283778814e-5	-2.2596451405918518e-6	2.050231525809064e-6	2.2012e-5
17.9625	-1.8329756918936412e-6	-1.4763547684549457e-9	8.552188124069312e-7	-8.548584708292532e-7	2.369022878750778e-5	-2.210009118014793e-6	2.1499243112130116e-6	NaN
17.975	-2.2635973840826883e-6	-1.2588086060989653e-9	1.1298929879487847e-6	-1.1299881330161517e-6	1.9362475116585657e-5	-2.1404579571289908e-6	2.1884701060561677e-6	NaN
17.9875	-2.624684783546442e-6	-1.0608630533622013e-9	1.3502980243098392e-6	-1.3498624381706071e-6	1.5022364014456532e-5	-2.0559852741275746e-6	2.171085004294231e-6	NaN
18.0	-3.139439820408108e-6	-8.205537485033887e-10	1.5166272979909943e-6	-1.515258129982015e-6	1.0765393473956728e-5	-2.1839821510718427e-6	2.1037663065583163e-6	2.4526e-5
18.0125	-3.2962686807698136e-6	-5.315324643169628e-10	1.630311833115311e-6	-1.6297306204219371e-6	6.644989255507914e-6	-2.012077501634288e-6	1.9929900330563696e-6	NaN
18.025	-3.389673237572872e-6	-3.076297873965475e-10	1.6938181750813911e-6	-1.6933423397511627e-6	2.7883212040065504e-6	-1.8413236004300498e-6	1.8457705655701875e-6	NaN
18.0375	-3.423316390805741e-6	-9.59373199464487e-11	1.7106612639354259e-6	-1.7101422266872745e-6	-7.480201086022204e-7	-1.6742771184711509e-6	1.6692504607503532e-6	NaN
18.05	-3.328985812544297e-6	1.0560071803455471e-10	1.6850881971896583e-6	-1.6848267414080114e-6	-3.920034141421188e-6	-1.4403172957823837e-6	1.4705315416769865e-6	2.4716e-5
18.0625	-3.211005582740743e-6	2.5853959757088404e-10	1.6219076225327448e-6	-1.6213658641526416e-6	-6.672980142572047e-6	-1.242644751174355e-6	1.2565762830253697e-6	NaN
18.075	-3.0530241190584166e-6	4.1548061409591134e-10	1.5264005497732336e-6	-1.525700502466401e-6	-8.994542417539592e-6	-1.0596074108799567e-6	1.03399885030757e-6	NaN
18.0875	-2.8606946422939804e-6	5.68949914306207e-10	1.404057195712612e-6	-1.4036482065584833e-6	-1.0878827505071081e-5	-8.913474054718009e-7	8.089389696145976e-7	NaN
18.1	-2.395883308847513e-6	6.809622933171821e-10	1.2604404027951194e-6	-1.2609903017450317e-6	-1.2329672980863694e-5	-4.937500120975691e-7	5.869681787911499e-7	2.4426e-5
18.1125	-2.1347116919859318e-6	6.958383046288733e-10	1.1010516312251832e-6	-1.100707946172638e-6	-1.3308866372175133e-5	-3.419426944601868e-7	3.731565844937308e-7	NaN
18.125	-1.8616483278937576e-6	7.588893240619323e-10	9.313443617123253e-7	-9.307193296750557e-7	-1.388351765554683e-5	-2.0898608013026683e-7	1.7175369783849576e-7	NaN
18.1375	-1.5818587997379076e-6	8.253169537530053e-10	7.56363073820386e-7	-7.561563860234607e-7	-1.4082937485023969e-5	-9.338966449320041e-8	-1.3710863157849555e-8	NaN
18.15	-1.0211543346350261e-6	8.428795214696982e-10	5.807681781946201e-7	-5.8167679453089e-7	-1.3941196009673469e-5	2.854646523988843e-7	-1.8044192066459287e-7	2.2072e-5
18.1625	-7.488217317292262e-7	7.622574484319522e-10	4.0876864998486453e-7	-4.086643906600301e-7	-1.3443088814461602e-5	3.588832772828072e-7	-3.2622446453053746e-7	NaN
18.175	-4.868567652347541e-7	7.435458041787379e-10	2.4419862298963354e-7	-2.438215029969631e-7	-1.2686622552456543e-5	4.166691104899493e-7	-4.497138632039946e-7	NaN
18.1875	-2.3846314709920954e-7	7.316404513455114e-10	9.020673199608565e-8	-9.019872141898986e-8	-1.1714940446966552e-5	4.6091247756204104e-7	-5.502180230151816e-7	NaN
18.2	2.071344477119096e-7	6.815253931500017e-10	-5.062068720209455e-8	4.9764922396033594e-8	-1.0571164361488147e-5	7.070700721132597e-7	-6.276552408240523e-7	2.4697e-5
18.2125	4.002764676451365e-7	5.63732806653174e-10	-1.762617455933603e-7	1.761754644343308e-7	-9.260047790942706e-6	7.056234883398265e-7	-6.823914103391987e-7	NaN
18.225	5.717102046630641e-7	4.972103387762137e-10	-2.8516519700975263e-7	2.8525950073789295e-7	-7.86877111080843e-6	6.956268016872096e-7	-7.154189881287538e-7	NaN
18.2375	7.205397275917199e-7	4.375864874068849e-10	-3.764292776177546e-7	3.7630411965382925e-7	-6.435864031059508e-6	6.78900537552985e-7	-7.281313533517489e-7	NaN
18.25	9.488783557791707e-7	3.58898867706731e-10	-4.496530427397092e-7	4.491039290740785e-7	-4.996698443488739e-6	7.596027457665066e-7	-7.222567773181296e-7	2.4857e-5
18.2625	1.02858810450486e-6	2.5409433685543883e-10	-5.048949531482068e-7	5.047108124858556e-7	-3.567639138380438e-6	7.093945272147872e-7	-6.997417520506529e-7	NaN
18.275	1.0860308883277313e-6	1.7727418039861648e-10	-5.425975607187131e-7	5.424759594035901e-7	-2.201048674032877e-6	6.580094599738509e-7	-6.62799953584054e-7	NaN
18.2875	1.1221127265179744e-6	1.052214358353961e-10	-5.63622859208281e-7	5.634499141597339e-7	-9.201814488723054e-7	6.065122476996004e-7	-6.137531666980865e-7	NaN
18.3	1.1350608867887316e-6	3.2749860108432974e-11	-5.6913411485571e-7	5.689610840996522e-7	2.559247315744455e-7	5.527917166472082e-7	-5.549705321069158e-7	2.2482e-5
18.3125	1.1148666123877862e-6	-3.021581744576457e-11	-5.605389709380157e-7	5.603489982888126e-7	1.3084706589906426e-6	4.864771398314601e-7	-4.888192689306575e-7	NaN
18.325	1.0791129667668723e-6	-8.939819041064459e-11	-5.394502193949471e-7	5.392253045775261e-7	2.224622487587745e-6	4.2420729283478346e-7	-4.1761260858939605e-7	NaN
18.3375	1.029602818169108e-6	-1.4672909921447816e-10	-5.076155807495842e-7	5.074661673853776e-7	2.998557448611306e-6	3.662116634559423e-7	-3.4354502686129294e-7	NaN
18.35	8.968252365458163e-7	-1.9208736860675917e-10	-4.668571293977351e-7	4.669863372721151e-7	3.6280257308236487e-6	2.4118156127087144e-7	-2.6865426398708896e-7	2.5548e-5
18.3625	8.173639061745122e-7	-2.0753930680856056e-10	-4.1902229691544427e-7	4.1888885015991106e-7	4.098600674500979e-6	1.8534782094055024e-7	-1.948320132871909e-7	NaN
18.375	7.316969094664433e-7	-2.363213720150935e-10	-3.6598083302468376e-7	3.6575945562405676e-7	4.4275148936230555e-6	1.357066793739876e-7	-1.237219747726631e-7	NaN
18.3875	6.416439341940542e-7	-2.6575737453545466e-10	-3.0950748746679833e-7	3.0942101863768316e-7	4.622256381804022e-6	9.186558370256185e-8	-5.673766976572999e-8	NaN
18.4	4.5524433685369147e-7	-2.788778586773014e-10	-2.512785482585677e-7	2.515654141126628e-7	4.6923276826410305e-6	-4.032211675630495e-8	4.948499205046833e-9	2.4897e-5
18.4125	3.620643245868893e-7	-2.5818161142758363e-10	-1.9284360592610228e-7	1.9278972315758703e-7	4.6307607330306325e-6	-7.152495668829069e-8	6.035853024808751e-8	NaN
18.425	2.708001134834261e-7	-2.5783157855183876e-10	-1.3564727329413257e-7	1.3549856010974117e-7	4.469080456303131e-6	-9.709063035407786e-8	1.0881117150149662e-7	NaN
18.4375	1.8270427813496691e-7	-2.5957492073410993e-10	-8.091817765763736e-8	8.090056649899953e-8	4.221147038799041e-6	-1.1769593438158273e-7	1.4985547162201468e-7	NaN
18.45	2.027503041655333e-8	-2.473314011889157e-10	-2.9704148722194088e-8	3.0003522982834955e-8	3.90117053310498e-6	-2.1258936028774062e-7	1.8326046616023728e-7	2.3264e-5
18.4625	-5.231834682208977e-8	-2.094448265211346e-10	1.713339619681152e-8	-1.7117848191252578e-8	3.509300613311997e-6	-2.1768413052306106e-7	2.089596150523084e-7	NaN
18.475	-1.1826505136739618e-7	-1.9005267316599516e-10	5.8888355376219605e-8	-5.894204357099826e-8	3.0764424478512057e-6	-2.1929801508466064e-7	2.2712089738686415e-7	NaN
18.4875	-1.7708334763832907e-7	-1.7303514451188944e-10	9.508153107165757e-8	-9.5048275104293e-8	2.61624190472917e-6	-2.180796515799529e-7	2.380694992294876e-7	NaN
18.5	-2.7214410193394123e-7	-1.480058256776342e-10	1.2541121106354527e-7	-1.2519873347994313e-7	2.1414890834058487e-6	-2.583028007911022e-7	2.422668033727962e-7	2.3845e-5
18.5125	-3.081373111390548e-7	-1.1085495479930916e-10	1.4974212696643717e-7	-1.4968587073741033e-7	1.6569657654161903e-6	-2.446136602032864e-7	2.402666659134954e-7	NaN
18.525	-3.3648531959914577e-7	-8.510476291570378e-11	1.6807807279566628e-7	-1.6805222696931285e-7	1.1833501183886355e-6	-2.2996729878604198e-7	2.3274203344122494e-7	NaN
18.5375	-3.573662538466776e-7	-6.11596154080148e-11	1.8058483059017197e-7	-1.8052869772000786e-7	7.298113866642825e-7	-2.1478774823321243e-7	2.2042505352432197e-7	NaN
18.55	-3.779308176743297e-7	-3.5676673566636793e-11	1.8754709767330952e-7	-1.874592623587725e-7	3.0414228757027526e-7	-2.062869542692115e-7	2.0408570741261422e-7	2.637e-5
18.5625	-3.784245324658089e-7	-1.0813489834663605e-11	1.893500021896171e-7	-1.892848560800165e-7	-8.734926930315634e-8	-1.8459751438202825e-7	1.8450976269144397e-7	NaN
18.575	-3.730456673546079e-7	1.0935253133025092e-11	1.8646286432720917e-7	-1.8639293968346142e-7	-4.3727910934495296e-7	-1.639142139852089e-7	1.6248834837260398e-7	NaN
18.5875	-3.6234958881387875e-7	3.182694964985245e-11	1.794228436896833e-7	-1.793695052144009e-7	-7.4233456611582e-7	-1.443786861614552e-7	1.3878854893340274e-7	NaN
18.6	-3.274015079793347e-7	4.951140927850497e-11	1.6880972419219412e-7	-1.6883174482789655e-7	-1.000484515232866e-6	-1.0654456835932914e-7	1.1413859132849988e-7	2.5058e-5
18.6125	-3.0439867673449733e-7	5.839606085751038e-11	1.5522840932430935e-7	-1.551781173748486e-7	-1.2064218903606433e-6	-8.648662106089526e-8	8.922705403513344e-8	NaN
18.625	-2.7855460322474874e-7	7.060373858130032e-11	1.3930516884429533e-7	-1.392284811529144e-7	-1.3638490349312864e-6	-6.840597225540745e-8	6.467140057667073e-8	NaN
18.6375	-2.5049621880369415e-7	8.284995571351295e-11	1.2165065781182735e-7	-1.2161610384681272e-7	-1.4743563150919529e-6	-5.221358657209987e-8	4.101795862178596e-8	NaN
18.65	-1.9015460597863762e-7	8.978828262739205e-11	1.0285445387848998e-7	-1.0294170432277186e-7	-1.5403460039633331e-6	-7.114909449772439e-9	1.873612277277633e-8	2.4576e-5
18.6625	-1.590123317175298e-7	8.534467724397983e-11	8.347375848601413e-8	-8.344921194509296e-8	-1.5588552747926202e-6	5.497354516779433e-9	-1.768209743570265e-9	NaN
18.675	-1.2792456486968288e-7	8.740067882466931e-11	6.403904486412788e-8	-6.39822767708066e-8	-1.5396991196367781e-6	1.612206612223619e-8	-2.0187941769337255e-8	NaN
18.6875	-9.736609259432562e-8	9.00717910598637e-11	4.501526465482914e-8	-4.500403971890496e-8	-1.487186168484726e-6	2.4971627885785105e-8	-3.6295470824926723e-8	NaN
18.7	-3.9501527439310095e-8	8.774038877316983e-11	2.6811107384999492e-8	-2.6913521968857618e-8	-1.4058702215299257e-6	6.051724604910367e-8	-4.994071680811165e-8	2.7742e-5
18.7125	-1.2902723237645907e-8	7.594579173387951e-11	9.775371831225606e-9	-9.775551196821569e-9	-1.295271089899368e-6	6.42269246339428e-8	-6.10326017176772e-8	NaN
18.725	1.1755037999014468e-8	7.067416520715242e-11	-5.792999498321907e-9	5.818634162197057e-9	-1.1661040902275988e-6	6.657381652865255e-8	-6.956565776130579e-8	NaN
18.7375	3.424785325256978e-8	6.620128498458318e-11	-1.9672579472332106e-8	1.966489987516616e-8	-1.023096030212409e-6	6.778394694844889e-8	-7.559414952677784e-8	NaN
18.75	7.209847331997741e-8	5.8516118608916e-11	-3.170345956583938e-8	3.1623615389787614e-8	-8.707683799298304e-7	8.575481368654098e-8	-7.9225620159285e-8	2.3905e-5
18.7625	8.725883697332658e-8	4.5636011797863834e-11	-4.1784682698533544e-8	4.1768303903149205e-8	-7.104257691335242e-7	8.243267306512063e-8	-8.060491261578186e-8	NaN
18.775	9.985455617910855e-8	3.7221685534418296e-11	-4.98645130599461e-8	4.986153365122287e-8	-5.499708569199145e-7	7.859150708772124e-8	-7.992660716284487e-8	NaN
18.7875	1.0989781643777229e-7	2.947305304878332e-11	-5.595198666678355e-8	5.593431804644834e-8	-3.929035343468955e-7	7.439448217736252e-8	-7.74130445907453e-8	NaN
18.8	1.2256364705664297e-7	2.0709790274392492e-11	-6.010156772610828e-8	6.006193178375047e-8	-2.422874038402001e-7	7.510066027258291e-8	-7.330697652701474e-8	2.3173e-5
18.8125	1.2538671638359672e-7	1.1208409399411267e-11	-6.240732362076418e-8	6.238549831911889e-8	-1.0018602958512603e-7	6.82108916029044e-8	-6.786233460310577e-8	NaN
18.825	1.2605001241318371e-7	3.4013611070974437e-12	-6.29964863851504e-8	6.297564087410772e-8	2.98580740781605e-8	6.152175168701165e-8	-6.134339949116828e-8	NaN
18.8375	1.2471706888587624e-7	-4.038982427968233e-12	-6.202674248144921e-8	6.200812029776993e-8	1.462636952120155e-7	5.5103236437081504e-8	-5.401237162617975e-8	NaN
18.85	1.1680045173337181e-7	-1.0726694667367248e-11	-5.96761937261999e-8	5.96755868650753e-8	2.478991302551487e-7	4.4234110095028785e-8	-4.6123767744460505e-8	2.4386e-5
18.8625	1.1061520405502055e-7	-1.4987796940203165e-11	-5.613724113967772e-8	5.6118769527792235e-8	3.328575006921781e-7	3.7187844491235056e-8	-3.792255948995317e-8	NaN
18.875	1.032225988911233e-7	-1.991503903689619e-11	-5.161435628636645e-8	5.1588387704615375e-8	4.015885020818102e-7	3.075160907825378e-8	-2.9634882924143084e-8	NaN
18.8875	9.483371640644756e-8	-2.4788664709216822e-11	-4.6312856208217003e-8	4.629952393712089e-8	4.542747872110545e-7	2.491190353435183e-8	-2.1465835569583248e-8	NaN
18.9	7.5900214436808e-8	-2.798688071483902e-11	-4.043554164236679e-8	4.0460787857430034e-8	4.914143859706115e-7	9.885878508906164e-9	-1.359680142436994e-8	2.3574e-5
18.9125	6.57575586477776e-8	-2.7448798077673407e-11	-3.4178332750041206e-8	3.4167935077897724e-8	5.118093098358494e-7	4.975539458415713e-9	-6.189026140204627e-9	NaN
18.925	5.541734054092109e-8	-2.891713006647723e-11	-2.773151641052537e-8	2.771043061517208e-8	5.183911106420723e-7	7.505721723612526e-10	6.282834332612022e-10	NaN
18.9375	4.505483365598304e-8	-3.055472589154716e-11	-2.1266489495558803e-8	2.1260871234540008e-8	5.124440861448622e-7	-2.8531300580897983e-9	6.752738808045791e-9	NaN
18.95	2.4893877449240254e-8	-3.0442547289540276e-11	-1.493785531554607e-8	1.4972077517020842e-8	4.953795194560351e-7	-1.5837935079494418e-8	1.2108669546575743e-8	2.4547e-5
18.9625	1.5372001398229298e-8	-2.692013382675931e-11	-8.881597812786858e-9	8.87981213791437e-9	4.668461306854262e-7	-1.778380953532724e-8	1.664110967288893e-8	NaN
18.975	6.379239771874506e-9	-2.564781849497792e-11	-3.218217869333467e-9	3.207041948718475e-9	4.3047576024101396e-7	-1.9212541709376697e-8	2.0325632944456954e-8	NaN
18.9875	-1.988365351145398e-9	-2.4637522592595282e-11	1.9576470891377124e-9	-1.956408561659163e-9	3.8786893760415636e-7	-2.020114154490237e-8	2.3159910484019708e-8	NaN
19.0	-1.6550566756994057e-8	-2.2384517805897583e-11	6.572204158744505e-9	-6.542954017966166e-9	3.405889694210264e-7	-2.7718239148921267e-8	2.5161817679648942e-8	2.3123e-5
19.0125	-2.2638905526483815e-8	-1.8019191428277998e-11	1.0572081696928781e-8	-1.0567637919960122e-8	2.889528697021568e-7	-2.7096816831035845e-8	2.636372813034469e-8	NaN
19.025	-2.788848141384372e-8	-1.534925038640375e-11	1.392094755655381e-8	-1.3922057142987788e-8	2.3589894542868078e-7	-2.6233169433147336e-8	2.6817866159755667e-8	NaN
19.0375	-3.22858598148033e-8	-1.2919060612469163e-11	1.660470022104372e-8	-1.6599347113371016e-8	1.8272709937895355e-7	-2.5188321869137867e-8	2.658842854608714e-8	NaN
19.05	-3.854021103720277e-8	-9.974387115786768e-12	1.862612310746957e-8	-1.860943560273333e-8	1.3060387719990258e-7	-2.6722177048864374e-8	2.574911422299467e-8	2.5608e-5
19.0625	-4.0436664324189736e-8	-6.441874956747029e-12	2.0003117105955323e-8	-1.9995989608227164e-8	8.018494758099236e-8	-2.4610291990174173e-8	2.437943340932141e-8	NaN
19.075	-4.155727275051587e-8	-3.70136717862146e-12	2.0766231925930446e-8	-2.0760370699157023e-8	3.301905195104855e-8	-2.2513892752813374e-8	2.2565412205814345e-8	NaN
19.0875	-4.1947181832303196e-8	-1.1097936921214548e-12	2.0958796088296922e-8	-2.0952438636748897e-8	-1.0204578025644123e-8	-2.0464105138220806e-8	2.039458837134702e-8	NaN
19.1	-4.075220979039567e-8	1.3540134268788155e-12	2.063305488792938e-8	-2.0629929017025528e-8	-4.895090104790432e-8	-1.7576833918879118e-8	1.7953946426406758e-8	2.4226e-5
19.1125	-3.9290082590404546e-8	3.2165903047053994e-12	1.9848080745681325e-8	-1.9841453423096422e-8	-8.254992114810599e-8	-1.515603326760661e-8	1.5328724400333297e-8	NaN
19.125	-3.733998698254264e-8	5.132748656711639e-12	1.8668689262088862e-8	-1.866010726325352e-8	-1.1085857104732994e-7	-1.291523402482796e-8	1.259983871266615e-8	NaN
19.1375	-3.497123873191034e-8	7.007002765514214e-12	1.7162200382277648e-8	-1.7157202569884383e-8	-1.338081043511212e-7	-1.0856014735767655e-8	9.84235953202309e-9	NaN
19.15	-2.925827666671525e-8	8.37182885531579e-12	1.5396778902175263e-8	-1.540356251822572e-8	-1.5144867107431485e-7	-5.979383252625161e-9	7.1243684994965066e-9	2.4957e-5
19.1625	-2.605256342532581e-8	8.544682992177929e-12	1.3439796939749734e-8	-1.3435604171438666e-8	-1.6331373412958857e-7	-4.124645079148537e-9	4.507786705687826e-9	NaN
19.175	-2.2703193234104667e-8	9.31003726660425e-12	1.1358004788951069e-8	-1.1350360745578318e-8	-1.702298648139676e-7	-2.5008795182000315e-9	2.044461469081423e-9	NaN
19.1875	-1.9273349175801472e-8	1.0117170096867735e-11	9.21310627705537e-9	-9.210590340405333e-9	-1.7255810699115313e-7	-1.0897372718561747e-9	-2.2258617511103718e-10	NaN
19.2	-1.2405152299989885e-8	1.032580683907321e-11	7.062074639247787e-9	-7.073218030907725e-9	-1.70717419303798e-7	3.5453715347153366e-9	-2.259334224366564e-9	2.3464e-5
19.2125	-9.071646985214732e-9	9.332806164562716e-12	4.956332536291793e-9	-4.955072575320937e-9	-1.6452326512005602e-7	4.43863537634912e-9	-4.038865917908791e-9	NaN
19.225	-5.866501759115633e-9	9.098370089891215e-12	2.9426936101852256e-9	-2.938094990190198e-9	-1.5517709180869764e-7	5.140802005126843e-9	-5.544919362018605e-9	NaN
19.2375	-2.8287924492598178e-9	8.947456741158358e-12	1.0595640611009508e-9	-1.0594792624142014e-9	-1.432078004453193e-7	5.677492436310987e-9	-6.769213828596587e-9	NaN
19.25	2.616691111594316e-9	8.329648989852552e-12	-6.615431055214187e-10	6.510739159445975e-10	-1.291437122655649e-7	8.681090233459093e-9	-7.710930186462143e-9	3.4365e-5
19.2625	4.975056891842901e-9	6.8856467136176636e-12	-2.1960300191848354e-9	2.194961432977277e-9	-1.1304432911570162e-7	8.658400572882109e-9	-8.374718091302298e-9	NaN
19.275	7.0670048769044775e-9	6.068371045707854e-12	-3.52506484075235e-9	3.5262000766093185e-9	-9.597582907485372e-8	8.531547912187553e-9	-8.772878732701321e-9	NaN
19.2875	8.881724523434081e-9	5.335525669513162e-12	-4.637761590805721e-9	4.636221058029096e-9	-7.840942514365497e-8	8.322793572875044e-9	-8.922602965882233e-9	NaN
19.3	1.166162421863512e-8	4.370656279229619e-12	-5.529359137908404e-9	5.5226595999188965e-9	-6.077747654729914e-8	9.29939339917578e-9	-8.845161651171248e-9	2.4206e-5
19.3125	1.2629543631365387e-8	3.0889406572782765e-12	-6.200711482906929e-9	6.1984514813615416e-9	-4.328102631831033e-8	8.681705518555982e-9	-8.56448092009584e-9	NaN
19.325	1.3324926352612694e-8	2.1481422264383126e-12	-6.657367305801847e-9	6.655864787817522e-9	-2.655855975429933e-8	8.050106672018737e-9	-8.107732721052552e-9	NaN
19.3375	1.375898012230681e-8	1.265544647217474e-12	-6.9099930253402394e-9	6.90787336909524e-9	-1.0893642929741453e-8	7.417576185558126e-9	-7.503392515921106e-9	NaN
19.35	1.3903090913493726e-8	3.790633788695913e-13	-6.972928692323567e-9	6.970836220241966e-9	3.481830578411572e-9	6.751199503174359e-9	-6.780496148622133e-9	2.3935e-5
19.3625	1.3649302298045886e-8	-3.887135042610203e-13	-6.863490681264061e-9	6.86116543856077e-9	1.6337636978505696e-8	5.938579736602819e-9	-5.968041283735792e-9	NaN
19.375	1.320554741724192e-8	-1.111802903245664e-12	-6.6014940235386975e-9	6.598734671263834e-9	2.7519350681846407e-8	5.175806510522072e-9	-5.09434350065623e-9	NaN
19.3875	1.259394921508532e-8	-1.8124286104633995e-12	-6.20838603368819e-9	6.206559104738757e-9	3.695687467753232e-8	4.465632627114882e-9	-4.186249955700324e-9	NaN
19.4	1.0959332394714831e-8	-2.3657097444607344e-12	-5.706508842259621e-9	5.708110198561819e-9	4.46237943540926e-8	2.9307848897401968e-9	-3.2686761072047575e-9	2.4596e-5
19.4125	9.98294996795601e-9	-2.551643255845819e-12	-5.118500308404448e-9	5.116870973871704e-9	5.034384985216992e-8	2.2481988017714703e-9	-2.3647405152864156e-9	NaN
19.425	8.931246639743634e-9	-2.9018485719415237e-12	-4.467259239164938e-9	4.464550294319482e-9	5.4329933746593024e-8	1.6415397906013146e-9	-1.4945139161723972e-9	NaN
19.4375	7.826492571949711e-9	-3.2602235441287395e-12	-3.774506532309318e-9	3.773452533501594e-9	5.667456948009322e-8	1.1059624254832705e-9	-6.752427352564977e-10	NaN
19.45	5.541793106754684e-9	-3.4186425980080998e-12	-3.060746616245153e-9	3.0642677349523384e-9	5.749483042695185e-8	-5.12205810399151e-10	7.878299505436253e-11	2.4325e-5
19.4625	4.400557567623897e-9	-3.1629575551052904e-12	-2.344923288163689e-9	2.3442691792239465e-9	5.670593936980636e-8	-8.9242045882998e-10	7.556555063254676e-10	NaN
19.475	3.2833082429974456e-9	-3.1567334861143756e-12	-1.64468716640212e-9	1.642872078745927e-9	5.4694645149359606e-8	-1.2036853835151806e-9	1.3471018560857313e-9	NaN
19.4875	2.205336161988698e-9	-3.1762236767906e-12	-9.75037615090163e-10	9.7482667906346e-10	5.163099089940579e-8	-1.4543020438438635e-9	1.8476674901040563e-9	NaN
19.5	2.1915017423030063e-10	-3.0247000449182226e-12	-3.48755942784984e-10	3.524204692386398e-10	4.768919047882928e-8	-2.613108199907462e-9	2.2545886102706936e-9	2.3845e-5
19.5125	-6.678644877802496e-10	-2.5599053236960563e-12	2.2366180381145133e-10	-2.234669052297829e-10	4.287154967130744e-8	-2.673718165458454e-9	2.5671116205945894e-9	NaN
19.525	-1.4732231423522942e-9	-2.3213189655074977e-12	7.336236577372848e-10	-7.342743556918414e-10	3.755623959896683e-8	-2.691873245806728e-9	2.787348787102028e-9	NaN
19.5375	-2.191081731997921e-9	-2.1118116101187875e-12	1.1753151931098239e-9	-1.1749048238684951e-9	3.191024189004338e-8	-2.675509486411682e-9	2.9193313805241997e-9	NaN
19.55	-3.349932448860715e-9	-1.8046552615632997e-12	1.5450938022959002e-9	-1.5424993243320698e-9	2.6089985112451587e-8	-3.1641123503761278e-9	2.9687518438127563e-9	2.3804e-5
19.5625	-3.787973607682318e-9	-1.3500579763574065e-12	1.8413524600533817e-9	-1.840661294028625e-9	2.0154296461802923e-8	-2.9953357296674448e-9	2.942429500607185e-9	NaN
19.575	-4.1323875389869385e-9	-1.0345078398192326e-12	2.0641848814948465e-9	-2.063863286909995e-9	1.4355550777852898e-8	-2.815012892525294e-9	2.848633396099287e-9	NaN
19.5875	-4.3853980780875525e-9	-7.410096028789831e-13	2.2156628407965013e-9	-2.2149743721208854e-9	8.805661597045656e-9	-2.628318109013041e-9	2.696350539426048e-9	NaN
19.6	-4.6321018256527244e-9	-4.2912330842277586e-13	2.2993094767261723e-9	-2.2982428646392963e-9	3.5996620565019314e-9	-2.5210413879515286e-9	2.495024390394735e-9	2.7141e-5
19.6125	-4.635779284392191e-9	-1.2567018311060245e-13	2.3198725870551104e-9	-2.3190747474732955e-9	-1.185151024638861e-9	-2.255076683637675e-9	2.2542864914597045e-9	NaN
19.625	-4.5677071400128836e-9	1.402208528631239e-13	2.2831266432387716e-9	-2.2822679808796784e-9	-5.4592968069949194e-9	-2.001555725169469e-9	1.9838264220972895e-9	NaN
19.6375	-4.434707003693855e-9	3.956866383250384e-13	2.195670053387768e-9	-2.19501749196952e-9	-9.182625513465165e-9	-1.7621929850241463e-9	1.693033963900091e-9	NaN
19.65	-4.003320526011635e-9	6.115867267158393e-13	2.064617773403008e-9	-2.0648945756051034e-9	-1.233066434247493e-8	-1.2972314045978347e-9	1.390818258216474e-9	2.6319e-5
19.6625	-3.7202505823784416e-9	7.192513469571631e-13	1.897387152119333e-9	-1.8967726768601256e-9	-1.4838532947157636e-8	-1.051874192266119e-9	1.085599542415508e-9	NaN
19.675	-3.402611890715683e-9	8.680114036249476e-13	1.7016528305925531e-9	-1.7007138886812745e-9	-1.6752278449835547e-8	-8.307795226429598e-10	7.849226667569314e-10	NaN
19.6875	-3.058081501284081e-9	1.0173027523606978e-12	1.4848928010555707e-9	-1.4844711864706681e-9	-1.8091690071716193e-8	-6.328424310841707e-10	4.954587958835163e-10	NaN
19.7	-2.3179392943012175e-9	1.1014970878089934e-12	1.2543228708345347e-9	-1.2553949723302343e-9	-1.8886461737523375e-8	-8.044831161976748e-11	2.2293506401229e-10	2.5177e-5
19.7125	-1.936283079128027e-9	1.0462292057220195e-12	1.0167588028225344e-9	-1.0164601211085636e-9	-1.9100491002050028e-8	7.340257408713813e-11	-2.7700053670171254e-11	NaN
19.725	-1.5554867961700177e-9	1.0707140366951271e-12	7.78686060954017e-10	-7.779926691017445e-10	-1.8854299284622788e-8	2.0292943573211182e-10	-2.52709025124301e-10	NaN
19.7375	-1.181350679176907e-9	1.1027648954228458e-12	5.457849424899311e-10	-5.456491274524164e-10	-1.8200795952664775e-8	3.1073983781407764e-10	-4.493277179599246e-10	NaN
19.75	-4.733785741431048e-10	1.0736161391083039e-12	3.230448745424901e-10	-3.242992175389187e-10	-1.7195852977478893e-8	7.451049982247163e-10	-6.157407452299274e-10	2.3244e-5
19.7625	-1.4816938387622994e-10	9.28786154077886e-13	1.1472051832309599e-10	-1.147243603076974e-10	-1.5833759249057737e-8	7.899104573824698e-10	-7.508544786407922e-10	NaN
19.775	1.5315998172216455e-10	8.637847727866376e-13	-7.554513833341175e-11	7.585677743378467e-11	-1.4245707030533531e-8	8.180799698761235e-10	-8.546220951029509e-10	NaN
19.7875	4.2788614496538637e-10	8.085705498304088e-13	-2.450585269909756e-10	2.449632861464865e-10	-1.2489570076237293e-8	8.323805027832391e-10	-9.277264503141251e-10	NaN
19.8	8.8976276584539e-10	7.141641368258199e-13	-3.918792839915124e-10	3.909036673725327e-10	-1.0620679244903587e-8	1.051134419207844e-9	-9.71500799427262e-10	2.4607e-5
19.8125	1.0745309306163228e-9	5.56467190310833e-13	-5.147884212613659e-10	5.145869012310922e-10	-8.655119265113362e-9	1.0100102311711255e-9	-9.877334210572892e-10	NaN
19.825	1.2278718589071507e-9	4.5328471177379293e-13	-6.131692702906074e-10	6.131309028536042e-10	-6.689414243082424e-9	9.625904966938325e-10	-9.788188814754434e-10	NaN
19.8375	1.3499504001910661e-9	3.58240022619956e-13	-6.871477630121304e-10	6.869308719761927e-10	-4.766313551646283e-9	9.108678329004802e-10	-9.474893461328562e-10	NaN
19.85	1.5032752635272677e-9	2.5092483478148624e-13	-7.374047023845206e-10	7.369223223779874e-10	-2.9232119515095427e-9	9.183599626277766e-10	-8.967245757271757e-10	2.2101e-5
19.8625	1.5370017651107017e-9	1.3487353720431742e-13	-7.651042598170855e-10	7.648368025610659e-10	-1.185413555023228e-9	8.338064674108437e-10	-8.29639410235669e-10	NaN
19.875	1.5443242814751667e-9	3.9372604894985755e-14	-7.71815400811594e-10	7.715591068314821e-10	4.0401934557371556e-10	7.517561686738514e-10	-7.49472715940119e-10	NaN
19.8875	1.5272541927440347e-9	-5.16605693408673e-14	-7.59477767807374e-10	7.592498090510507e-10	1.8258639358191623e-9	6.730594590303876e-10	-6.594359138929365e-10	NaN
19.9	1.4290009743223154e-9	-1.3336545134941493e-13	-7.302791769663521e-10	7.302743499395454e-10	3.0663992918811287e-9	5.392738612049512e-10	-5.626445219833771e-10	2.4606e-5
19.9125	1.3527068997212863e-9	-1.851630814296967e-13	-6.865807503285828e-10	6.863549211420181e-10	4.1022997824719615e-9	4.5303238989072617e-10	-4.620958663668842e-10	NaN
19.925	1.2617008197534524e-9	-2.4527004776446604e-13	-6.308899222510028e-10	6.305717817532814e-10	4.93933462057446e-9	3.7428363773029907e-10	-3.605548224952109e-10	NaN
19.9375	1.1585690659558206e-9	-3.047417193189032e-13	-5.657225017194012e-10	5.655596959128522e-10	5.579856568276037e-9	3.0285682849261447e-10	-2.605275368470955e-10	NaN
19.95	9.261301516578051e-10	-3.4364853678317375e-13	-4.935619761654509e-10	4.938726572370162e-10	6.030068986925643e-9	1.1869390710065552e-10	-1.642288859517477e-10	2.5028e-5
19.9625	8.017423928781446e-10	-3.367439063797832e-13	-4.16806218919099e-10	4.1667951169296274e-10	6.275358306234643e-9	5.874424926098036e-11	-7.362659095213559e-11	NaN
19.975	6.750041589264485e-10	-3.544827231395088e-13	-3.377829849137151e-10	3.3752526562619136e-10	6.35176568959302e-9	7.187077441420115e-12	9.704592071560368e-12	NaN
19.9875	5.480580337560117e-10	-3.743078086071308e-13	-2.5858754171947625e-10	2.5851930017196846e-10	6.2750815412437716e-9	-3.676550656063298e-11	8.451849074935768e-11	NaN
20.0	3.012497871775963e-10	-3.727144871722565e-13	-1.811086890701152e-10	1.8152809265180563e-10	6.062637743123809e-9	-1.9553546811664743e-10	1.4989610397229588e-10	2.4636e-5


==> data/scenario543.dat <==
t delta s psi beta omega alphaf alphar tdaqp 
0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5178e-5
0.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5138e-5
0.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.8764e-5
0.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.9165e-5
0.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.9977e-5
0.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5789e-5
0.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2883e-5
0.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2804e-5
0.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4336e-5
0.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2362e-5
0.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3965e-5
0.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3936e-5
0.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2823e-5
0.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3615e-5
0.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1491e-5
0.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3405e-5
0.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5959e-5
0.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3043e-5
0.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5018e-5
0.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4647e-5
0.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
0.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1892e-5
1.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2964e-5
1.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2693e-5
1.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3224e-5
1.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4847e-5
1.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4556e-5
1.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3064e-5
1.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3584e-5
1.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3895e-5
1.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2533e-5
1.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2953e-5
1.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2533e-5
1.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3715e-5
1.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3404e-5
1.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4255e-5
1.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3314e-5
1.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3524e-5
1.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5138e-5
1.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4216e-5
1.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4877e-5
1.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
1.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4376e-5
2.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4928e-5
2.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5889e-5
2.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2473e-5
2.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3915e-5
2.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2693e-5
2.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5918e-5
2.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3595e-5
2.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3955e-5
2.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2783e-5
2.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2282e-5
2.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5297e-5
2.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2983e-5
2.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3304e-5
2.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2963e-5
2.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4987e-5
2.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.1621e-5
2.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4646e-5
2.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2302e-5
2.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3615e-5
2.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
2.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4747e-5
3.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3444e-5
3.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2753e-5
3.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3494e-5
3.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.2361e-5
3.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4536e-5
3.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5488e-5
3.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4837e-5
3.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4386e-5
3.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2603e-5
3.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3324e-5
3.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2763e-5
3.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5118e-5
3.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5789e-5
3.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3916e-5
3.7125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.725	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.75	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4115e-5
3.7625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.775	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.7875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4396e-5
3.8125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.825	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.85	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4687e-5
3.8625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.8875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3875e-5
3.9125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.925	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.95	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3715e-5
3.9625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.975	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
3.9875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3465e-5
4.0125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.025	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3575e-5
4.0625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.075	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.0875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4607e-5
4.1125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.15	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5728e-5
4.1625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.175	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.1875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3635e-5
4.2125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.225	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.25	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4567e-5
4.2625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.275	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.2875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3675e-5
4.3125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.325	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.35	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.612e-5
4.3625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.3875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2282e-5
4.4125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.425	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.45	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3715e-5
4.4625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.475	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.4875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3955e-5
4.5125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.525	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.55	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.3986e-5
4.5625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.575	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.5875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.2863e-5
4.6125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6375	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.65	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.4486e-5
4.6625	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.675	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.6875	0.0	0.0	0.0	0.0	0.0	0.0	0.0	NaN
4.7	-0.13962634015955244	0.0	0.0	0.0	0.0	-0.13962634015955244	0.0	0.000157998
4.7125	-0.15016218780535276	-0.001036022589302402	-0.0006634687061314046	-0.006225263106637329	-0.1320118906378858	-0.13707230638554538	-0.0009913869149004266	NaN
4.725	-0.15967876481149082	-0.004655849678518792	-0.0029645389005305686	-0.01088576171890394	-0.2622574028492946	-0.13515561814442356	-0.003450976303524164	NaN
4.7375	0.11107409072973375	-0.010277605628316581	-0.006476270296874931	-0.0062014443240843205	-0.23025530661703186	0.12924881099790372	-0.006385845770980086	NaN
4.75	0.08748992096917818	-0.014067857089307993	-0.008669349124776519	0.002379819077603448	-0.0934487644486561	0.08996943764290485	-0.007488351534129981	0.000208905
4.7625	0.144836658784842	-0.01581780776247847	-0.009372520222712087	0.007623973230073326	0.008760413419218696	0.13675714405696932	-0.007145070629822704	NaN
4.775	0.15555710877984455	-0.015503249898131349	-0.008572327906656622	0.013340376888455316	0.14715028867916713	0.13456491688007255	-0.005296161107327514	NaN
4.7875	0.16520268498252055	-0.012728728802571957	-0.006053249820206114	0.01746116508921321	0.2830430295909978	0.13302328235457545	-0.001988146138238665	NaN
4.8	0.1813150748825507	-0.0074294206211551785	-0.0018487380908895823	0.020098650801327705	0.41519392158601653	0.13962634015875014	0.0025986169120411975	0.000276903
4.8125	0.18782250540952766	0.00048510481976907845	0.003991433620016706	0.02143720769483214	0.5437872422511442	0.13810836111763602	0.008289828214897071	NaN
4.825	0.19333501530782582	0.011131515080803397	0.011406003421692354	0.021510392803493015	0.6662334464630078	0.13718048328825638	0.01491036893648474	NaN
4.8375	0.19788767383151318	0.02463864854212554	0.02031753395676927	0.020446670044988912	0.7817997645324105	0.1367874160308389	0.022291717082782856	NaN
4.85	0.20427618418702262	0.04115078593808318	0.030638717468178346	0.018374971202759657	0.8899014005714899	0.1396263401545455	0.030272972028481785	0.000377714
4.8625	0.20620270496505694	0.060824417731845215	0.04227433785496349	0.015442486687759136	0.9904662048960851	0.13925597562270137	0.038702999179893505	NaN
4.875	0.2073494430503734	0.08382603089918196	0.055123684410293854	0.01173842671740083	1.0824962448877187	0.1393212115988112	0.04743803466979445	NaN
4.8875	-0.07357933968610669	0.10969160168834535	0.06867347556691986	-0.0005546818720775205	1.0054168250668643	-0.12530633271750613	0.0555174683090661	NaN
4.9	-0.11484419890668324	0.13465939969629281	0.08030676265366313	-0.01593539960641106	0.8182467215758298	-0.14145762882221533	0.06066622038588976	0.000235475
4.9125	-0.13325347628194809	0.15822889452796274	0.08955943001787134	-0.028912053326017026	0.6235615217527088	-0.1367666220870719	0.06300008318183177	NaN
4.925	-0.15013160969116265	0.18043392869510824	0.09638110646562126	-0.039364803795520674	0.4280998278055169	-0.13302799694152886	0.06276759438222226	NaN
4.9375	0.11512188768901288	0.20190670893049628	0.10117012534459832	-0.03950311378390186	0.39411413585118193	0.13413106640865327	0.061048019877099804	NaN
4.95	0.10772628366161582	0.22526637101486668	0.10564237673001765	-0.0450603977586953	0.2530856816923914	0.13962622597230678	0.05889574835787936	0.000679104
4.9625	-0.1657713767545749	0.24946621140036726	0.10917534939051342	-0.041600677109891675	0.27240309064731066	-0.13833566035834338	0.05649204606527799	NaN
4.975	-0.1792629033713149	0.27419856456328456	0.11163442424103542	-0.04818712152628591	0.08322107481279273	-0.1354032777352942	0.052736540282718576	NaN
4.9875	0.08998468613554292	0.29798716108156403	0.11215721368849692	-0.04471075521908403	0.059180185718004985	0.13161807169729067	0.047945938705001634	NaN
5.0	-0.19252679798930145	0.3233979942238116	0.11250417940052565	-0.04695714026850717	-0.06928330915096775	-0.14196692564494395	0.043169652701587596	0.000379577
5.0125	-0.20230000963758457	0.347241806090169	0.11074815656042321	-0.05014600357414015	-0.24546808008942395	-0.13938966589879437	0.03672708186258497	NaN
5.025	-0.21069986879576477	0.3691897547909797	0.10683025375212231	-0.0515150776866882	-0.41424985914934476	-0.13764379843331065	0.028869418719857355	NaN
5.0375	-0.21778174757387905	0.38909392887511607	0.10084402950616872	-0.051236155862213376	-0.5745042434750361	-0.1366713710509638	0.01982992388557807	NaN
5.05	0.07361288399312711	0.4080398698032803	0.09370405339687216	-0.039281959693746905	-0.5140672441562549	0.13962634038299926	0.011179617013204971	0.000960916
5.0625	0.08915100691764671	0.42954771321795165	0.08788620412990386	-0.02623924556321591	-0.3918797933144105	0.13576800173321196	0.0048164835286948066	NaN
5.075	-0.17816137401887241	0.45349152789709535	0.08347936261291361	-0.02053701348435169	-0.3727841860727174	-0.1382395828587394	0.0001581446457098075	NaN
5.0875	-0.18555299094694122	0.4760397287609761	0.07815143558907651	-0.022320115136848073	-0.505740706079918	-0.13693435909393742	-0.005327043462187441	NaN
5.1	-0.17661418663015802	0.49713425025610586	0.07199553913280081	-0.012539409304829592	-0.4209226023643756	-0.14218680200238087	-0.010471026291089607	0.000462093
5.1125	-0.18300474842238032	0.5182819854248167	0.06611088208074446	-0.014339563748467217	-0.5441871549478366	-0.1403674526166256	-0.01540933405534785	NaN
5.125	-0.18843082061845762	0.5365161306967534	0.05871614998420695	-0.014884501514632328	-0.6617500922975197	-0.13913531430435427	-0.02129117019763208	NaN
5.1375	-0.19293892882967684	0.551728029967366	0.04988327682118691	-0.0142989003678035	-0.7728803003263224	-0.1384502528449046	-0.02795188938336879	NaN
5.15	-0.19936167758520626	0.5637927667411069	0.03969397256039334	-0.012708068706656023	-0.8769921030051154	-0.14105001952228424	-0.03523416625762362	0.000440853
5.1625	-0.2013232470116885	0.5725721659380462	0.028237703828970617	-0.010257576676162629	-0.9740469661581556	-0.14041522809530177	-0.042990324140483205	NaN
5.175	-0.20257383327674439	0.5779170981037929	0.015609424298708	-0.007031833670609475	-1.063012942106971	-0.14026532661657243	-0.05107954049790493	NaN
5.1875	-0.20312655591121373	0.5796736629102325	0.0019100126737957818	-0.0031535856559505825	-1.143753184114485	-0.1404978046813099	-0.05937158840897459	NaN
5.2	-0.2022579554789576	0.5776831157679129	-0.012757063006704015	0.0012635754314790546	-1.2161556425474345	-0.14028143749797006	-0.06774675055740546	0.00045003
5.2125	-0.2010015094399664	0.5717850047387708	-0.028286767016204813	0.006120091580909847	-1.280038463928799	-0.14055960089657868	-0.07609552760901751	NaN
5.225	0.05168017931238945	0.5620092890883246	-0.04445204176027127	0.016197727501480384	-1.239204738711702	0.09992109822391756	-0.08394091988438675	NaN
5.2375	0.09935005376387834	0.5515948445926133	-0.05897875009222507	0.0323279674625556	-1.0367449759584857	0.12093282505116401	-0.08900335948161947	NaN
5.25	0.14165075358328716	0.5418987129915539	-0.07085554019150041	0.04613162753520375	-0.8204768744536556	0.1381839235196735	-0.09098436333867024	0.000487792
5.2625	0.1603068906662923	0.5329481429278217	-0.08000033976806564	0.05737911835857478	-0.5991823050521918	0.1340852521704315	-0.09013441770142794	NaN
5.275	0.17736384663734633	0.5247831493556431	-0.08639453456316278	0.06597979992103024	-0.3796547054404895	0.13112609139922154	-0.086734257151777	NaN
5.2875	-0.0868573849927008	0.5168485211885514	-0.09046596148749057	0.064205670135475	-0.32345691629675116	-0.13424329548074476	-0.0818879815596974	NaN
5.3	0.19884052376274478	0.5066049001870069	-0.09395732875558813	0.06772686907307725	-0.16370594661425053	0.13962636391360855	-0.0766761274879896	0.001924907
5.3125	0.2108883318906542	0.49723061292274756	-0.09495744128642802	0.07184839757521828	0.04351901028797687	0.13677694578046112	-0.06946935834614222	NaN
5.325	0.22133370757565443	0.4890747359058062	-0.09341180495860253	0.07382319200993974	0.2426781910768826	0.1348912496297168	-0.06055678423107016	NaN
5.3375	0.23022111654546798	0.48231061253410057	-0.08942245975726572	0.07384647388010182	0.43238617604006896	0.13389056151128256	-0.050209362923244724	NaN
5.35	0.24354124968022778	0.47714055718934256	-0.08310992509439052	0.07211694188146456	0.611499434261833	0.1396263372171479	-0.038688306141817695	0.001737963
5.3625	0.24810109520067455	0.4737906311010397	-0.07461001650351125	0.06887993049665482	0.7799880662384469	0.1386617852596205	-0.026240582875619728	NaN
5.375	0.25135520872706985	0.47250807442511294	-0.06406922619157544	0.0642583812380214	0.9357474330533672	0.13843796097027336	-0.013104188231104	NaN
5.3875	-0.027160955173224657	0.47291638439126576	-0.05205228682553603	0.05053151587039301	0.918380973470384	-0.12544828166407762	-0.00032668932067868306	NaN
5.4	0.23494400738374202	0.47261306253085905	-0.04042044147150675	0.04344666834071261	0.9975190832087804	0.13962634671617283	0.011084374874700709	0.001325254
5.4125	0.23580631406469735	0.47490334051483657	-0.027343907124249348	0.038189355829160124	1.116590950087816	0.1395542288309708	0.022850949442307145	NaN
5.425	-0.045781348343052274	0.48000389740683436	-0.012974716350357433	0.02663044107786035	1.1157558430543075	-0.13043109325973662	0.03436421167577512	NaN
5.4375	0.21358781349292671	0.4850378927227403	0.0005551625519747234	0.016671397830903687	1.1084064842287606	0.13927927848212746	0.04392148997360189	NaN
5.45	0.19232772106951582	0.49163699646990977	0.014044086811727589	0.0015803792649276929	0.9830961864523592	0.13962634010906544	0.052162212261134606	0.000633617
5.4625	-0.0888465569388969	0.4989552406472423	0.02673534955404695	-0.00415993643000204	1.0073256808379885	-0.13706755591247027	0.05922707364914541	NaN
5.475	-0.1094584006915768	0.5068646609156354	0.038369431678574775	-0.019506787312151507	0.8137428905541555	-0.13226624368824139	0.06399139866244534	NaN
5.4875	-0.12855543686545556	0.5134179907910996	0.047565283407920746	-0.03220286007353155	0.6170508053196835	-0.12843921866854757	0.0659349707643409	NaN
5.5	-0.16213044667074886	0.5186585655299455	0.05428829257059625	-0.042365145267770986	0.4197495278761202	-0.14159227685253611	0.06531145279166556	0.000229944
5.5125	-0.17662400669098632	0.5225784579484065	0.05853616646051447	-0.05027671976875826	0.2212574926491866	-0.13785267653998576	0.062372129366913796	NaN
5.525	-0.18956957631990842	0.5251132233023295	0.0603291684996316	-0.05590412945425785	0.02700455984860127	-0.13506968397777785	0.05738037872598139	NaN
5.5375	-0.20098249937041857	0.5261705655784561	0.0597220467862953	-0.05941332408363855	-0.16127182353510267	-0.13318304046295468	0.0505971310637196	NaN
5.55	-0.2194605311492422	0.525622042758697	0.05679225321395884	-0.06098121152498377	-0.34212244594387126	-0.1406889524351771	0.04227851781338548	0.000191552
5.5625	-0.22657013972549966	0.5233075251898283	0.051636427074361335	-0.06085917661717586	-0.5156653945803142	-0.13889636259014745	0.03266946838011868	NaN
5.575	-0.2323551416443091	0.519036612851542	0.044365084075642755	-0.059128033116460456	-0.6789565986200837	-0.13792136539960428	0.022011739058562546	NaN
5.5875	-0.17734629331977803	0.5127387061881438	0.035192832508124786	-0.05429601027705604	-0.7973067896116708	-0.0815903299829151	0.010709905778284706	NaN
5.6	-0.2175325718211646	0.5059933382700417	0.02541019176891476	-0.03982736075607418	-0.7198870549753071	-0.14027108420637444	0.0004735350840907246	0.000182835
5.6125	0.058770084861353995	0.4995226490088337	0.015743146623695636	-0.03452056569375703	-0.7971280131042798	0.13474130723653358	-0.009055765689276934	NaN
5.625	0.0773151583388514	0.4933980222187374	0.006473976853919864	-0.01916692870986821	-0.6555509512541781	0.13057073651393686	-0.016669856625360188	NaN
5.6375	0.09477701266868517	0.48949838157563796	-0.0009911446368657503	-0.005969770096165028	-0.5076205641028038	0.12714305209819599	-0.02178015407478824	NaN
5.65	0.10514094917381803	0.4864702502021282	-0.007380024810630693	-0.0050418090320456035	-0.5662229385236365	0.13962635100909274	-0.02591171160724652	0.001649287
5.6625	0.12114797557860464	0.4826350204512315	-0.013664688491797649	0.006656029696924113	-0.4077092905193925	0.13569282898868895	-0.0289441375786509	NaN
5.675	0.13593295221028975	0.48079520769852735	-0.01796441360378378	0.01624363757780373	-0.24736101106642072	0.1325520872079399	-0.029766039516101395	NaN
5.6875	0.14947748551226037	0.4809343132327201	-0.02025830150975064	0.023819037505893113	-0.08712778275736704	0.13018909270975035	-0.028582022963295844	NaN
5.7	-0.10746820358100416	0.48307577142815805	-0.02055078436697224	0.02949475454326974	0.0712405922048013	-0.14066746891892357	-0.025600268836073935	0.000186362
5.7125	0.16149368769052688	0.485199118865765	-0.02020098109387115	0.023823598929013833	0.017480607910114337	0.1367610971501871	-0.022867992363260915	NaN
5.725	-0.10816106921981312	0.48719973471461253	-0.019349328243168082	0.02313456947120423	0.0635394343733939	-0.13459968927843383	-0.019661080392125364	NaN
5.7375	0.16044943256666075	0.4880827696918957	-0.018708357801864865	0.023008043010690364	0.11059025419230381	0.1316906963379706	-0.016962442448177757	NaN
5.75	0.1587860614753129	0.4893413331714759	-0.017390734688705244	0.016738266453407674	0.046566444022113795	0.1396263399327553	-0.014192634180198787	0.001113504
5.7625	0.1688554749444682	0.4900293321849084	-0.01607438711662262	0.02164378456915749	0.1923369898683923	0.13721016690215432	-0.011129362456352047	NaN
5.775	0.17779853595698786	0.49306750668772553	-0.012958425898082888	0.024929295401548868	0.334313065965458	0.13548496112523517	-0.00665351446210383	NaN
5.7875	0.16134693803185549	0.4984880403738816	-0.008126500843418285	0.026034501461766446	0.4574632707187111	0.11152434649271606	-0.0010265093291435719	NaN
5.8	-0.10554597632973828	0.5049127564962697	-0.0025961827252805833	0.016228013352263523	0.37274169421057957	-0.14115655778095193	0.004148532597914825	0.000227149
5.8125	-0.11964472350264954	0.5090219890797573	0.0013714187149910996	0.005645886591336493	0.23447371690794716	-0.13748324337319928	0.007172009932964617	NaN
5.825	-0.13266351895736955	0.5106853951175699	0.0036068051836181886	-0.003065771959538914	0.09444086265952269	-0.1345086718561258	0.008228539118259487	NaN
5.8375	-0.1446085942365317	0.5099277714126129	0.004089779336749055	-0.00999316509866412	-0.04563199310134847	-0.13224256549659746	0.007498616142457071	NaN
5.85	-0.165242905881533	0.5067378891740887	0.002822398496533174	-0.015236273428502227	-0.18421692441654736	-0.1404273523833703	0.005165748227064306	0.000192143
5.8625	0.10600824142635665	0.5010720738980661	-0.00017325481535882285	-0.016168176236622506	-0.2672937641992955	0.1360756934013425	0.001556117127061019	NaN
5.875	0.11940005170142227	0.49596535878452813	-0.00286893593791306	-0.0066519997055871066	-0.13694372645093827	0.13317312518245816	-0.0008342573403975189	NaN
5.8875	0.13178648140385457	0.4933997650494065	-0.0039257785668023685	0.001133451284386578	-0.005073365421722851	0.1309168451213976	-0.0014107952607740938	NaN
5.9	0.13234192046649398	0.49210911145589453	-0.0041318302291325285	-0.0029110598142990554	-0.08410308088907355	0.13962634048702485	-0.0016865752743036315	0.001008926
5.9125	0.14369260402740877	0.49048841320456144	-0.004511182143129373	0.0042422592101785655	0.049734081438958716	0.13686417258240435	-0.0015234627581821561	NaN
5.925	0.15401029258658613	0.4914014795250434	-0.003226584733950731	0.009763053002537846	0.18256914466195442	0.13475364406162665	0.00021739357231566163	NaN
5.9375	0.16329615958677632	0.49488189921216336	-0.00029193039265625715	0.013750437295463247	0.31303956727934446	0.13326766479278715	0.0033623923824742472	NaN
5.95	-0.11729502245532723	0.500076964889031	0.0036751162483199037	0.008896041896098054	0.28637591496793013	-0.14108261192975766	0.006759174788815461	0.000461301
5.9625	-0.13052445912802293	0.5038050915185117	0.006550521325751364	-0.0004981746046749016	0.14581656229454537	-0.13760874576266438	0.008469480010110048	NaN
5.975	-0.14271203775130012	0.5051126237599841	0.007671079389451462	-0.00806567345825324	0.004740214120682363	-0.13489285542732235	0.00832480516351721	NaN
5.9875	-0.15376752253530643	0.5040006491556365	0.0070318298913627925	-0.01390278653585836	-0.13525563596274184	-0.13283144292938548	0.00650881176989514	NaN
6.0	0.11999172236892493	0.5011886559807889	0.0051306862789776446	-0.012018591697055377	-0.1464620402398173	0.1396263401584508	0.004012000163945366	0.000498422
6.0125	-0.14827481226484718	0.4996659382913706	0.003943447283129415	-0.006632942570900758	-0.07243554669142058	-0.13787522126599255	0.0026731326851031	NaN
6.025	0.1217796507851895	0.4978556859701187	0.0025005711395445817	-0.0064009237729181784	-0.09964284041794055	0.13336200225984057	0.000953781830070762	NaN
6.0375	0.13379906297044566	0.4974130212271358	0.0019014108939823969	0.0010298820971439977	0.0304389996441342	0.1311863528918067	0.0006341165500686717	NaN
6.05	-0.12571786476513497	0.49954081180599713	0.002933687380077853	0.006847406935568005	0.16020777516586268	-0.14089607600932783	0.0019106181068324866	0.000474006
6.0625	-0.13776998866737636	0.5021834233816359	0.004257150093873287	-0.0012703518519151765	0.02481563992477697	-0.1377900500915496	0.002626940167802984	NaN
6.075	-0.14875927871218672	0.5022931441524136	0.00389414666535277	-0.007681016446636452	-0.11023462935920164	-0.13534606153887177	0.0016548567083334298	NaN
6.0875	0.06409279056589821	0.5003567405185209	0.0021725360640920803	-0.006192555276597001	-0.11644566683902956	0.07634052051812476	-0.00017314117726994777	NaN
6.1	-0.058249855851484816	0.49970173999020306	0.0012675871226209738	0.000907651280304332	0.0038043711769451642	-0.0593553344329903	-0.0006996789892979964	0.000542525
6.1125	-0.14404597210748088	0.5000720014299161	0.0010365897219967292	-0.0026417173400577953	-0.06741149250885736	-0.1378988571569625	-0.0010434442504264068	NaN
6.125	0.1259938037570314	0.49864086868109986	-0.0003250610985676643	-0.002669306658644982	-0.09101808244028624	0.13339605070257127	-0.002306348514757332	NaN
6.1375	-0.1422814354553633	0.49788254646824104	-0.001205106828360313	-0.00342631766416728	-0.11753855168381801	-0.13274311310363746	-0.00299912316121477	NaN
6.15	0.13962311483019363	0.49634365854464313	-0.002514993240788674	0.0018170943272389217	-0.03500614143267083	0.1396263398574536	-0.003730763392224927	0.000631433
6.1625	0.15049506438203986	0.4970890335507101	-0.0022704620405575183	0.008267277134810555	0.10072272305856728	0.13699020564818382	-0.0027611016076088775	NaN
6.175	-0.12019842149142207	0.5001328883082359	-0.00047808980336486916	0.007639741093768873	0.1269399446977749	-0.13443903970947524	-0.0007003574502905128	NaN
6.1875	-0.13245061903065183	0.5017929221723834	0.00045554867191000535	-0.00015904514959438486	-0.004531157731332034	-0.13205595367902817	-8.865813971843298e-5	NaN
6.2	0.12626023477842976	0.5008731771525075	-0.0002603486509335692	-0.006304234332808575	-0.13580521252087083	0.13962634016232361	-0.0011197839516656968	0.000595545
6.2125	-0.14209286632398566	0.4994341053385307	-0.0012887742227369388	-0.0013207510113268414	-0.056786449066991096	-0.13781921996117527	-0.0017835748710020051	NaN
6.225	0.1277937482615676	0.4976217159199943	-0.0025136208249489874	-0.0015148155542593178	-0.07965747434200353	0.13345075248161112	-0.0028397930431035413	NaN
6.2375	0.1396309222213164	0.49710392564922434	-0.0028438864541894798	0.0054727338812594825	0.05410303982485218	0.1313448302691646	-0.002515101037500897	NaN
6.25	-0.12032782577287773	0.4990960889060991	-0.001499965908766708	0.010837630506414633	0.18692905136477178	-0.1408857669502605	-0.0006188423651404436	0.000506898
6.2625	-0.13264173302495635	0.5015547614668332	0.00017016844298272022	0.0022621513110820174	0.05395956286995522	-0.13770978160527605	0.0006876381258088676	NaN
6.275	-0.14390221875198897	0.5014436745181373	0.00018137400806800987	-0.0046034607496772805	-0.07923321844066153	-0.1351786306433973	0.0002720448082544503	NaN
6.2875	0.12596095696665002	0.4993897420797882	-0.0010626411152766567	-0.0019441999777024077	-0.051439326488285565	0.1305800019217433	-0.0008678165369905364	NaN
6.3	-0.058146235445769384	0.4992756286431293	-0.0010468843688061459	0.004778769116457745	0.07985295713700287	-0.06707735833335128	-0.0004134741263015886	0.000562202
6.3125	-0.06952144783802952	0.5001773016156686	-0.0003654421281426462	0.0007437640044716361	0.015593168877784218	-0.07107605662414594	0.00010866256084723436	NaN
6.325	-0.1432506130195001	0.49973741369276425	-0.0005445828728357209	-0.003989188758672036	-0.07899401218316587	-0.13515373562730343	-0.0003291505740076984	NaN
6.3375	0.12658777545130664	0.497637285587089	-0.0017825253995542216	-0.001364432312368155	-0.05060402042610568	0.1305836168258323	-0.0014019208042589553	NaN
6.35	0.14916923070954333	0.49746670769447465	-0.0017536606347341146	0.0053200225812384825	0.08120899983635767	0.13962634013681424	-0.0008805972568509306	0.000563956
6.3625	-0.12159529070531738	0.49983663576155873	-7.073438252191413e-5	0.007686621128931695	0.15947444757569218	-0.13757458310818507	0.0010313153385394765	NaN
6.375	-0.13390809576050666	0.5016760886853965	0.0012577598003538312	-0.00044199607616350655	0.025642524894897604	-0.13479951097887782	0.0018437874370845755	NaN
6.3875	-0.14515412349473752	0.5009710542867836	0.0009122873658875039	-0.006876558998316133	-0.1080508184625897	-0.13265892193636672	0.0009697809223612307	NaN
6.4	0.13656167092745494	0.49896223177157895	-0.0002987253316224446	-0.0015358825130101785	-0.029399744309901086	0.13962634014457997	-7.130350926441405e-5	0.00053966
6.4125	-0.014233775032180472	0.49930864779325185	-2.379688359453909e-6	0.003411558789955492	0.0713820554731498	-0.021357200706739753	0.0004906602425766965	NaN
6.425	-0.13535650384045783	0.5003433144838937	0.0007271595560169434	-0.0007154291126082789	0.004484887019229337	-0.13487428885284947	0.0009606029363261493	NaN
6.4375	0.08776575370898404	0.49985719152068897	0.0004600232660195729	-0.00033060366414078843	0.005219364015104536	0.0878249504443394	0.000615928896966503	NaN
6.45	-0.0019283531768800842	0.500041444109228	0.0006058275798210078	-0.0007347615803171539	-0.00108796147059114	-0.001137017600092191	0.0006752863532581716	0.000519221
6.4625	0.005927079973413724	0.49998961674821607	0.0005834559692784335	-0.0006563391743290903	-0.0012811702942872114	0.006650040003045749	0.000586301864908056	NaN
6.475	-0.006326326275696408	0.5000066541243288	0.0005901710314218519	-0.0005570656219107719	-0.00036975418037452036	-0.005750033436406161	0.0005368523933836315	NaN
6.4875	0.0010213857819895888	0.4999969280943417	0.0005661674748583871	-0.0005686107405247188	-0.002056760622301212	0.0016969480748739705	0.00045617449317225255	NaN
6.5	-0.0012716233875397307	0.500000625530013	0.0005390184985844215	-0.0005367278423523714	-0.0028164939246887654	-0.0005884378611035435	0.0003827595078027189	0.000509953
6.5125	-0.0007183745880079112	0.4999998470909044	0.0004991078171874415	-0.0005027351698030467	-0.003629990180573608	-2.687992881503687e-5	0.0003042957065983561	NaN
6.525	-0.0010463959625632228	0.5000001565883327	0.0004519297390274798	-0.00045051716891156214	-0.004077301760187385	-0.0003838591021219167	0.00022762467268798515	NaN
6.5375	-0.000773849188759054	0.4999999852877191	0.0003983999384961288	-0.00039857220977215313	-0.004500529761034547	-0.00014124943141310443	0.0001525432495022646	NaN
6.55	-0.000644654388615981	0.500000042531521	0.0003408474814603542	-0.0003409128073256122	-0.004744823607232307	-5.7010753714288815e-5	8.152911679691274e-5	0.000500996
6.5625	-0.0005284995048979263	0.5000000210763434	0.0002808623146657198	-0.00028093432258995273	-0.0048538379971960095	4.8343935462189435e-6	1.559117874323757e-5	NaN
6.575	-0.00044310545294280317	0.5000000282643766	0.00022017888964953394	-0.0002199564928396706	-0.004830607382502078	2.804262378697551e-5	-4.411671073710965e-5	NaN
6.5875	-0.00034282343219023284	0.5000000382796529	0.00016029759219135216	-0.00016025418279546429	-0.004703090437343959	6.199145334711734e-5	-9.684809444600545e-5	NaN
6.6	-0.00016024418898758484	0.500000039562198	0.00010255772009939775	-0.00010284247002488493	-0.0044794410135214026	0.00017552921374041307	-0.0001420336387142851	0.000515774
6.6125	-7.439425439890656e-5	0.5000000157955357	4.811030841801248e-5	-4.807323554032615e-5	-0.004159618463478762	0.0001899791412423152	-0.00017931924046317947	NaN
6.625	4.796230754490328e-6	0.500000015713142	-2.046366627572926e-6	2.180955680037954e-6	-0.0037762531071725146	0.00019898043664742313	-0.00020861612553880207	NaN
6.6375	7.788848549007429e-5	0.5000000212759718	-4.715500840274421e-5	4.718679640518311e-5	-0.0033447304779069247	0.00020462767393605126	-0.00023003206253076162	NaN
6.65	0.00020223255917022905	0.5000000184803323	-8.665246213817602e-5	8.645208970877256e-5	-0.002879187755926491	0.00026549823276963405	-0.0002438476870327541	0.000492541
6.6625	0.0002528475695951254	0.49999999993537986	-0.00012016208199849127	0.0001201740558769279	-0.002383409461638864	0.00025661080572341843	-0.0002504671064465191	NaN
6.675	0.00029546669922749327	0.4999999968571516	-0.00014746329666252795	0.00014752204667722987	-0.001883010370235212	0.00024586119180249446	-0.0002504599469167548	NaN
6.6875	0.0003301075422122757	0.49999999619685187	-0.00016853155076694345	0.00016853927312202507	-0.0013893617733943342	0.000233815081306756	-0.000244491050067582	NaN
6.7	-0.14050748896599266	0.4999999915082508	-0.00018348975772344473	0.0001834147750865531	-0.0009124865109857998	-0.14064345444250795	-0.00023329737102044347	0.000220827
6.7125	-0.15096853626109236	0.4989546322042869	-0.0008620328133947409	-0.006087140660464617	-0.13362856320887728	-0.1379327103137661	-0.001217887461620674	NaN
6.725	-0.16040980979380454	0.4953040746023789	-0.0031862319932297956	-0.010776534898876684	-0.2644244539244408	-0.13588320329085693	-0.0036786685823260792	NaN
6.7375	-0.16885116558891672	0.4890036213951443	-0.007130901520336224	-0.013991262032183876	-0.3920650256446052	-0.13447252222321338	-0.007441626036387873	NaN
6.75	-0.18274426049741868	0.4799819296689374	-0.012654669935360758	-0.015844207196282382	-0.5154702624697396	-0.14009559965270985	-0.012334833818730045	0.000164361
6.7625	-0.18824457497001537	0.46814471344156144	-0.019701877170544422	-0.016507950957882565	-0.6347727966087733	-0.13872843858847658	-0.01819296192339704	NaN
6.775	-0.19282231640289327	0.4533747288101197	-0.02820678350883691	-0.016025303178672887	-0.747744212801743	-0.13791431415852973	-0.024851380454489057	NaN
6.7875	-0.19651209262100633	0.4355440503906123	-0.03808977933223281	-0.014520355052243888	-0.8537739361224366	-0.13759549289039574	-0.03215262012244931	NaN
6.8	-0.20138007982347583	0.41451157873814665	-0.04926292146188769	-0.01211609410478737	-0.9523765334846535	-0.1397404059774865	-0.03994715639237369	0.000189308
6.8125	-0.20267620090080046	0.3901261302610221	-0.06163170707697766	-0.00894753762894965	-1.0434626323945884	-0.13946860638733222	-0.04809508627528784	NaN
6.825	-0.20327281413925374	0.36222841885991497	-0.07509735006315628	-0.005106130464483242	-1.1262945037355991	-0.13959936948051935	-0.056464635739729506	NaN
6.8375	-0.20321632507053686	0.3306561528668727	-0.08955682399509543	-0.0007086387200643969	-1.2007934109735388	-0.14006642897984845	-0.06493473441315571	NaN
6.85	0.07866095205534827	0.2952444561467233	-0.10490565435687665	0.00413361240616755	-1.266980564166285	0.14041032898582756	-0.07339521658059113	0.000198495
6.8625	0.10147048782603367	0.25790588277992077	-0.11970867533378371	0.021817864336317293	-1.059878331380471	0.13476629672150087	-0.07975787978511636	NaN
6.875	0.12267103218367754	0.22158256770012558	-0.1319078263855789	0.03661262714907405	-0.8481489249792298	0.13016214913352345	-0.08297810171460528	NaN
6.8875	-0.023513159566588344	0.18583696451751297	-0.14168786718868515	0.043952646313884985	-0.7291035572005038	-0.02955242090604713	-0.08381030744084586	NaN
6.9	0.16553663612061778	0.14908780056338183	-0.15003078067931716	0.05318094204604816	-0.5454812054527132	0.1407207167581107	-0.08300058127746314	0.000222541
6.9125	0.18129552006152005	0.11317824330287288	-0.15576608984900842	0.06163427224746441	-0.33024999808546185	0.13683424771449967	-0.07968793880946966	NaN
6.925	0.19057675111509662	0.07829871294021572	-0.15884163628594974	0.06753176523993216	-0.12141612324500092	0.1293586242839045	-0.07416917997732554	NaN
6.9375	0.2074623187895695	0.044501669669181086	-0.15935004672136627	0.07118430124179216	0.08108279851364682	0.13206171202506772	-0.06675177492304614	NaN
6.95	0.22760898283101721	0.011976814659858054	-0.1573447479347623	0.07283724021017457	0.27734811621470795	0.14034964057767785	-0.0576755431904372	0.000197243
6.9625	0.23536769537253252	-0.01908879458886286	-0.15292333672500524	0.07266435813920448	0.4657531118037472	0.13848417541953317	-0.04720318802726631	NaN
6.975	0.2416887233389658	-0.04848566879951902	-0.1462050365909413	0.07075063615350727	0.6430718110159684	0.13749835301262817	-0.03559604381796766	NaN
6.9875	0.2466062283627504	-0.07598925185961777	-0.13732892827292242	0.06729887531639414	0.8084712492349847	0.13726684808613704	-0.02310244702488165	NaN
7.0	0.2525401081417192	-0.10135674854071246	-0.12644569363028746	0.06250822186866205	0.9613076174676803	0.14004389016473776	-0.00995673878042886	0.000356784
7.0125	0.2537184262126635	-0.12433191686662119	-0.11371479326598286	0.05658632367507077	1.1013864946802572	0.13986000481421934	0.003622804700783286	NaN
7.025	0.25380752652303873	-0.1446492106285464	-0.09930158994407103	0.0496878823122329	1.2278047984094778	0.14027379469351298	0.01743211333415188	NaN
7.0375	0.2528915542622422	-0.16204054482194813	-0.0833765494688257	0.041997882388989424	1.3405356850581425	0.14118581625022936	0.03128473506085569	NaN
7.05	0.2483863281585512	-0.17623633612408882	-0.06611118369247466	0.033691538517537964	1.4397014803187826	0.13983031266443652	0.045012142406555475	0.000373125
7.0625	0.2449685319079679	-0.18696896977026145	-0.04767598210991086	0.024898729019394533	1.5248938468342685	0.1407753228531914	0.05846213460754547	NaN
7.075	0.24088724693329144	-0.19397899963140885	-0.02824053796901634	0.015795960090893978	1.5969061700977312	0.14205216599731543	0.071501577207782	NaN
7.0875	0.2362259147293259	-0.19701297450011218	-0.007968745483917707	0.0065271443783442434	1.6562655280758132	0.14357296289103935	0.08401537115646687	NaN
7.1	0.22548697898425205	-0.19582727187032725	0.012981706087895149	-0.0027769554171209023	1.7035813388692398	0.13967770478017247	0.09590606860863934	0.000374357
7.1125	0.09870858517262812	-0.19019015937709266	0.03446053980796827	-0.013277475498651796	1.7149281237290432	0.022809798237369658	0.10702687959583948	NaN
7.125	-0.07200394561008003	-0.18134968330723936	0.05538755989335503	-0.03049147863557209	1.5656623604795818	-0.1229269097194462	0.11608102100845588	NaN
7.1375	-0.09875002825267691	-0.1720679048048303	0.07375532244275187	-0.049246489145756064	1.3222530201365266	-0.11826069615402024	0.12152965424655285	NaN
7.15	-0.1465722023461749	-0.16291636583898808	0.08904301444721549	-0.06473124739854495	1.0745025630910405	-0.13771508822836406	0.12347072084752184	0.000423129
7.1625	-0.16755363092680914	-0.15386681188165038	0.10120308880115833	-0.07730082759378867	0.8214069333128589	-0.13296596386528914	0.12220440661489163	NaN
7.175	-0.18671256560096847	-0.1449689269904784	0.11021921338084872	-0.0868530018319518	0.57074183126272	-0.12953813899467811	0.11805355527431383	NaN
7.1875	-0.20398994323978298	-0.13631120177353562	0.11612350229788693	-0.09358113492561909	0.32488846745060135	-0.12730300862159516	0.1113417044795853	NaN
7.2	-0.2328462009368019	-0.12803491780229143	0.11897956106176123	-0.09769027634220798	0.08596953010687827	-0.13962634016015157	0.10238994398805065	0.000398042
7.2125	-0.24411333930882465	-0.1203260797301805	0.11887969405517054	-0.09950098740380936	-0.1461970306242453	-0.13701010631255453	0.09150888306301729	NaN
7.225	-0.25358395411784396	-0.11341072119638555	0.11594002431437236	-0.09906035093415251	-0.3666977684886068	-0.13545531922228388	0.07901420625677534	NaN
7.2375	-0.2613250682525694	-0.1075320240216762	0.11030737680458463	-0.09660393817413424	-0.574272821602778	-0.13485894335509072	0.06521035725984904	NaN
7.25	-0.27192594465004566	-0.10295978981221385	0.10214560298119522	-0.09236732569696814	-0.7679284388416799	-0.13962634013331016	0.0503872377069563	0.000437687
7.2625	-0.2749552475211998	-0.09998460841221356	0.091632044958343	-0.0866137443544448	-0.9475077118181624	-0.13907110215221058	0.03481665610838526	NaN
7.275	-0.2765918560723036	-0.09891355375966272	0.07895340296446429	-0.07951067896099212	-1.1113620917026257	-0.13929034834277493	0.01875621794791526	NaN
7.2875	-0.14257739159308672	-0.09975669129079881	0.0645002772786434	-0.06749077520561447	-1.1826574203833142	-0.013588430527539913	0.0028388362246599685	NaN
7.3	-0.11693056336371198	-0.10033722574590306	0.050065193351284856	-0.04834353547473321	-1.0861076235325564	-0.012109431465285828	-0.011030347945046537	0.000531044
7.3125	-0.10237722010628342	-0.09990379234495299	0.03648701441163597	-0.03627603013497329	-1.0835240120547494	-0.009757941344463159	-0.022956615857353	NaN
7.325	-0.012984621681576712	-0.100040014349976	0.02305518651178152	-0.023176624178414994	-1.0355951355321833	0.06404294954451181	-0.03343590989734435	NaN
7.3375	-0.04209716054443235	-0.09996233294523954	0.01053997441811896	-0.010540244203680797	-0.9596815432516872	0.018346523908336188	-0.04192234682741143	NaN
7.35	0.011499564528221403	-0.09999454609604795	-0.0010449364145825378	0.0009964503049276125	-0.871520565951308	0.05582218365276181	-0.048639574576932444	0.000493032
7.3625	0.025358047426344427	-0.09999131558200368	-0.01143042971542092	0.011454495205369956	-0.7691621861236936	0.05389998589940655	-0.05350202804679853	NaN
7.375	0.042172226623973644	-0.09999459611306916	-0.020513216824297395	0.02052833958196624	-0.6601001016999928	0.05596909233040703	-0.05661381180823251	NaN
7.3875	0.053319940887298224	-0.09999242446637613	-0.028199478313137773	0.02820482296581996	-0.5462011028937531	0.05351757527195343	-0.05806381659067846	NaN
7.4	0.07326670618265299	-0.0999939439442421	-0.03445070367608577	0.03441822004905111	-0.4311924626124474	0.061270494189449146	-0.0579900746718649	0.000450701
7.4125	0.0801497805653579	-0.09999703856138092	-0.03925981235806591	0.03926037093561596	-0.3160898093506068	0.0573260797159735	-0.056539947180115804	NaN
7.425	0.08542060393958885	-0.09999797636807622	-0.04265363049147532	0.04265836427653494	-0.20541358796456333	0.0534437462372112	-0.05388764041859773	NaN
7.4375	0.0888445735357872	-0.09999864077122268	-0.044693355405934956	0.04469274745128871	-0.10103992750571286	0.04940590231479556	-0.05021626348826768	NaN
7.45	0.09093042586344337	-0.09999975963497204	-0.045465717112477946	0.04546203663285336	-0.004621023858079051	0.04570868247121012	-0.04571465260376168	0.000445732
7.4625	0.08976998155044721	-0.10000065640987268	-0.045078147476418286	0.04507387154885265	0.0823457141370696	0.040414132866466945	-0.04057230584269285	NaN
7.475	0.08732510822506928	-0.10000157801454887	-0.04365555330515487	0.043647600232727735	0.15862763674635047	0.03542887088153132	-0.03497595609059391	NaN
7.4875	0.0837283114548916	-0.10000283296203598	-0.041335110697152545	0.04133128348057241	0.22367390898427095	0.030765984707137095	-0.029103776456098934	NaN
7.5	0.07368444244460472	-0.10000370874227936	-0.03826108946448134	0.03827701671808432	0.27722156265487174	0.020991904468467062	-0.023122237959618	0.000432908
7.5125	0.06754017894408207	-0.10000281016449163	-0.03458085180793279	0.03457524281154814	0.31808361788210254	0.016424588002664595	-0.01718667170065987	NaN
7.525	0.06084963739820513	-0.10000345692356236	-0.030444432614946917	0.030430512151039233	0.3475105739818653	0.012348575400108898	-0.0114332674400306	NaN
7.5375	0.05375968902749724	-0.10000468250251117	-0.025995275847593563	0.02599058121794992	0.3660450320487218	0.008734766143013786	-0.005980119465953129	NaN
7.55	0.03894009836470036	-0.10000512419798073	-0.02136968142923085	0.02139340423715	0.37439981453363524	-0.0019220962281986734	-0.0009262143759779413	0.000449269
7.5625	0.0314696025263487	-0.10000333176903152	-0.01669442296381212	0.016689736965871758	0.3719761937913238	-0.0045628965166718966	0.003644961628053941	NaN
7.575	0.02411540942713586	-0.10000359247305306	-0.01208838635860247	0.012074961408438445	0.3612559500043125	-0.006744861381526836	0.007673697191797304	NaN
7.5875	0.016981507821501342	-0.10000440921284937	-0.007653562501842363	0.0076497905752012756	0.3433299297927993	-0.0085214391029255	0.011118912253471752	NaN
7.6	0.003731251494168538	-0.10000442516868398	-0.0034777094433228245	0.003499018012564949	0.3193251595831382	-0.0163726748167196	0.013957424044646602	0.000434781
7.6125	-0.0022376196101156695	-0.10000261477312493	0.00036620886679672655	-0.00036879887814227313	0.28922004410203933	-0.016908263025279445	0.01617949462238709	NaN
7.625	-0.007691513216183256	-0.1000025388786148	0.003817551756061587	-0.003826385931557375	0.25551706545464015	-0.017152014688267173	0.017794652176411036	NaN
7.6375	-0.01258781901218555	-0.10000282741188157	0.0068339784744800205	-0.006835945497908437	0.21932092460070524	-0.017156561593513784	0.018825489376080324	NaN
7.65	-0.02059685225091618	-0.10000255845346895	0.009387518789026042	-0.009374567024452357	0.18167281714099084	-0.020669271717795347	0.01930601436149319	0.000412489
7.6625	-0.02368235831865017	-0.1000013114287222	0.011463758824971894	-0.011464148271251627	0.14293736393553197	-0.019650952972046207	0.019278057499727375	NaN
7.675	-0.02615444847536126	-0.10000103840032203	0.013059608309927154	-0.01306261830492697	0.10483559310734299	-0.018543281012016126	0.018793630728128386	NaN
7.6875	-0.028024397551216117	-0.10000088807649297	0.014185386297020281	-0.014185542024374121	0.06813034229726857	-0.01738163332629996	0.0179100007366248	NaN
7.7	-0.030043863353834237	-0.10000051729461028	0.014861307238847855	-0.014857963246682135	0.03347559472708752	-0.016926631032960653	0.016687962425096254	0.00047098
7.7125	-0.030253855145618205	-0.10000003676073212	0.015116021425950667	-0.015114840717758149	0.0013739873409123454	-0.015210461769587498	0.015189952025728023	NaN
7.725	-0.029980614461393284	-0.09999972089996519	0.014985248077389645	-0.014983473560210512	-0.02751388228673997	-0.013566419022272295	0.013479381328535394	NaN
7.7375	-0.029267252634998686	-0.09999932987581558	0.014510640922504883	-0.014509556615143887	-0.05289224123078173	-0.01200729947585415	0.01161811409452782	NaN
7.75	-0.02670819631792241	-0.0999990099658203	0.01373766376911102	-0.013741697345101674	-0.07456939498581214	-0.009088890433558507	0.009665237085877278	0.000428389
7.7625	-0.024961406094798074	-0.09999918591302223	0.012714170433920724	-0.012712332788026479	-0.09211168053835261	-0.007459265918777259	0.007676894251929869	NaN
7.775	-0.022970479050195787	-0.09999894224996918	0.01149004122851504	-0.011485685644372459	-0.1057653945383105	-0.0059849928898311824	0.005703844076278152	NaN
7.7875	-0.020785755760410543	-0.09999851724553929	0.010114292365687455	-0.010112737480008866	-0.11563573339533097	-0.004659960143844465	0.0037913173877307735	NaN
7.8	-0.016030282922538726	-0.0999983324112266	0.008634539785275275	-0.008642141115798623	-0.12189576621194231	-0.001049561963719102	0.001978505896212444	0.000456182
7.8125	-0.013552274416887262	-0.09999888396156399	0.007096056209050626	-0.007094370593782075	-0.12429494424154248	5.433277455021632e-6	0.00029958030857775257	NaN
7.825	-0.011064849941306932	-0.09999876516737498	0.005542182646269459	-0.005537514336417147	-0.12359741246878628	0.0008997298434871032	-0.0012191442118765026	NaN
7.8375	-0.008607108257930873	-0.09999845285485212	0.004011201834553368	-0.004009831637910821	-0.12013850145558345	0.001649925455670288	-0.002557739774994408	NaN
7.85	-0.003918786761497236	-0.09999841552856215	0.0025370163687214644	-0.00254454777395065	-0.1142760528977883	0.004568115763138405	-0.00370254311779511	0.000424422
7.8625	-0.0017474324118921082	-0.09999903873000644	0.0011488189486213592	-0.001147768794952532	-0.10595947963405827	0.004910229324031455	-0.004644682758375986	NaN
7.875	0.0002760651407531709	-0.09999903975349887	-0.00012811743584038816	0.00013150814289605357	-0.09605053217463086	0.005139184670937923	-0.00538227056844254	NaN
7.8875	0.0021324183060823635	-0.09999890073698169	-0.0012747278323099374	0.0012755413119046877	-0.08492927051704198	0.00527319906106386	-0.005918341433502982	NaN
7.9	0.005287087222650105	-0.09999897222606693	-0.0022768944863025492	0.0022718018255770364	-0.07296129783639495	0.006809272884565606	-0.006260352773966627	0.000314074
7.9125	0.0065670235556477595	-0.0999994445278655	-0.003125268778978487	0.0031255676042824115	-0.06024353297712445	0.00657411966617582	-0.0064188807403652145	NaN
7.925	0.00764270341104253	-0.09999952398195489	-0.003814483184930849	0.0038159568752972155	-0.0474280977649117	0.006293007619520723	-0.006408692886445721	NaN
7.9375	0.00851398882589808	-0.0999995430389025	-0.004344161614470281	0.004344350717329219	-0.03480370485153695	0.005979430760848782	-0.006246953249213238	NaN
7.95	0.009658331425463632	-0.09999966333936787	-0.004717676138055544	0.004715804431845401	-0.02262490418900584	0.006119022011446535	-0.005952632527511053	0.000279198
7.9625	0.00994569643958631	-0.09999988640157007	-0.004941691711017192	0.004941401751659821	-0.01105477800463553	0.005579143144167537	-0.005545729615913229	NaN
7.975	0.010056627436734302	-0.09999999216468436	-0.005025629906619602	0.005025375345950069	-0.00040047597830542665	0.0050520768416561146	-0.005047268032764099	NaN
7.9875	0.010003617273010567	-0.10000010906826824	-0.004981518249616989	0.004981236872331131	0.009201057681276305	0.004543925401253068	-0.004478245719088027	NaN
8.0	0.00946301293310159	-0.10000022323195058	-0.004823153483311715	0.004823993554744458	0.017649140332596513	0.003721264081062114	-0.003859173883229182	0.000283055
8.0125	0.00900666610408733	-0.1000002116012832	-0.004565608727354055	0.004565023883995315	0.024789013197467975	0.003152613533823681	-0.0032098911625337324	NaN
8.025	0.008448227254931301	-0.10000030105551369	-0.0042250330778148895	0.00422372341921888	0.030637859365725138	0.002631335148694714	-0.0025488537738925722	NaN
8.0375	0.007804522365279717	-0.1000004451322414	-0.003817785681359122	0.0038172844546540646	0.03520199970968177	0.0021567339257222004	-0.0018929084705247947	NaN
8.05	0.00632816191707553	-0.10000051899159487	-0.003360132057646505	0.0033624876747351913	0.03851387568091443	0.0009629527069327879	-0.0012570624708452024	0.00029094
8.0625	0.005527960482998951	-0.1000003567932245	-0.0028678831441078844	0.0028672902835013146	0.04047336747908107	0.00055605509058542	-0.000654746194644883	NaN
8.075	0.004706967164581524	-0.10000040710741231	-0.002356479328830915	0.0023548922460058064	0.04130538186319581	0.00020419506168953532	-9.686470415110233e-5	NaN
8.0875	0.0038795103518695253	-0.10000052327072201	-0.001839929498096922	0.0018394430085027329	0.04110839918466157	-9.75694142356094e-5	0.00040781614692543284	NaN
8.1	0.0022571310639547173	-0.1000005471725127	-0.0013309542149129404	0.0013335575983021162	0.039992056035928356	-0.0011560134482156733	0.0008526747983286335	0.000289788
8.1125	0.0014851450098963934	-0.10000033753810153	-0.0008408261307935717	0.0008404163566519925	0.037923955434200476	-0.001327317029334024	0.0012327598737509667	NaN
8.125	0.0007524111180939433	-0.10000034614048044	-0.0003796142775333246	0.0003783490725617147	0.03519408569160127	-0.0014560304104310378	0.0015455942785791545	NaN
8.1375	6.706388616714049e-5	-0.10000040705045429	4.466800322186994e-5	-4.499024483943963e-5	0.0319302153501468	-0.0015483170672010533	0.001790508683980798	NaN
8.15	-0.0011358512719865919	-0.10000039052152856	0.0004256716532497384	-0.0004237325279368598	0.02825788876275916	-0.0021815289597132085	0.00196849711363436	0.000304325
8.1625	-0.001644025801826257	-0.10000021630995812	0.0007586884257483469	-0.000758847669499936	0.02419951569161607	-0.002143552948290357	0.002081754527308281	NaN
8.175	-0.002085952115755878	-0.10000019476226307	0.0010403788692173218	-0.0010410305400084569	0.019995730920043118	-0.0020846995835896633	0.002134130496970814	NaN
8.1875	-0.002460151330849316	-0.1000002000028543	0.0012692163913693303	-0.0012693282947995764	0.015752961015829764	-0.0020099770088728873	0.0021304901636649367	NaN
8.2	-0.003005179101957554	-0.10000016215031286	0.0014450570456256764	-0.001444170609337873	0.011567320086189537	-0.002162509137101537	0.0020765174407162343	0.000287613
8.2125	-0.0031785003983982843	-0.10000006657035646	0.00156900319145925	-0.0015689471694976193	0.0074901224403471165	-0.0019990395957987152	0.001978407196236595	NaN
8.225	-0.003288876607006887	-0.10000003205097815	0.0016431996766757538	-0.0016432410328637384	0.0036531115087259664	-0.001835597372596899	0.0018429444620074245	NaN
8.2375	-0.0033396734106444213	-0.09999999903529279	0.0016708686376121554	-0.0016708067339006847	0.00011487334626630538	-0.0016748400907495844	0.0016770864768299095	NaN
8.25	-0.003279114633522317	-0.09999995919283969	0.0016559904600583633	-0.0016560775801340067	-0.00307835850237938	-0.0014629624112645827	0.001487793982003934	0.000286772
8.2625	-0.0031772725498289776	-0.09999994566363987	0.0016031365681743895	-0.0016029568513568492	-0.0058725737977589785	-0.0012689418609886614	0.0012819228170793584	NaN
8.275	-0.0030346546309907565	-0.0999999135850772	0.0015173751877441525	-0.0015170022469848732	-0.008249458894516993	-0.0010886805214909995	0.0010660318274179443	NaN
8.2875	-0.0028567415747283416	-0.09999986591299313	0.0014040260824018103	-0.0014038696030920523	-0.010200486370130863	-0.0009224466803894843	0.0008462430148582318	NaN
8.3	-0.002417372719469379	-0.09999983742081806	0.0012685159502001074	-0.0012692153069834742	-0.011726897746900616	-0.0005383587296470729	0.0006281448968195739	0.000287834
8.3125	-0.0021670226297839934	-0.09999988212163705	0.0011162440450317916	-0.0011160401213469754	-0.012790070209658538	-0.00038589885753477406	0.0004168496165523087	NaN
8.325	-0.0019034232646209205	-0.09999986183900977	0.0009525899068037545	-0.0009520631360455934	-0.013452065517654255	-0.00025185272165730564	0.00021668355441382741	NaN
8.3375	-0.001631704255989983	-0.09999981967909477	0.0007825619346402846	-0.0007823930057281491	-0.01373996884772194	-0.00013483287018029293	3.127470871934978e-5	NaN
8.35	-0.0010829354988906052	-0.09999980769959367	0.0006108133810023259	-0.000611692968167237	-0.013685832486841302	0.00024042075859237954	-0.00013646587444675416	0.000334211
8.3625	-0.0008145096500948199	-0.09999987647303363	0.0004415722468686504	-0.00044141720014400347	-0.013273418475644646	0.00031712531078270526	-0.0002841963431912371	NaN
8.375	-0.0005551370352072776	-0.09999987038777577	0.00027871357849857835	-0.0002782530547324699	-0.012597901585214928	0.0003782069019563687	-0.00041043223192594613	NaN
8.3875	-0.00030808681016476834	-0.09999984524550647	0.00012544991090715667	-0.00012532646887038377	-0.011701169876928642	0.0004257004923059048	-0.0005143374844017153	NaN
8.4	0.00013824227217340413	-0.09999984792570733	-1.5552259222604624e-5	1.4833658532746842e-5	-0.010625344204750444	0.0006759265122876805	-0.0005956858083924377	0.000297452
8.4125	0.0003332683914724438	-0.09999991067217416	-0.00014217805861095368	0.00014225171918552358	-0.009374059020581792	0.0006784677413571734	-0.0006547002789773281	NaN
8.425	0.0005074581897484859	-0.09999991585213171	-0.00025277247042571646	0.0002530431384740147	-0.008034016444470778	0.0006721839063869516	-0.0006922360374384171	NaN
8.4375	0.0006598040307948368	-0.09999990988338887	-0.0003463240212301133	0.00034637834645006985	-0.006643526279943821	0.0006588890509018456	-0.0007095577830869987	NaN
8.45	0.0008969978193222851	-0.09999992134784413	-0.00042231926799113974	0.00042193478790703183	-0.00523794531180203	0.0007474361876289589	-0.0007082757982855428	0.000291851
8.4625	0.0009818173051756507	-0.0999999601977873	-0.0004807042001146482	0.0004807009633339087	-0.003832815370459849	0.0007004227411056541	-0.0006902282035857138	NaN
8.475	0.0010446753379886734	-0.09999997113662323	-0.000521808829832681	0.000521868713112025	-0.0024817236290068886	0.0006518562535850066	-0.0006575362714977349	NaN
8.4875	0.0010863709045769254	-0.09999997966688987	-0.0005463897867977892	0.0005463814222396702	-0.0012084566074868097	0.0006028292259265694	-0.0006124437167822825	NaN
8.5	0.0011107425408054775	-0.0999999932628648	-0.0005555119476902283	0.0005554692361321228	-3.269197971024037e-5	0.0005569732876182871	-0.0005572563976896159	0.000325966
8.5125	0.0010961757942926833	-0.10000000406278889	-0.0005504930597464726	0.0005504403069359574	0.001027139497040711	0.000492324233510609	-0.0004942900144310652	NaN
8.525	0.0010658853643459975	-0.10000001531156802	-0.0005328630409623452	0.0005327653507478645	0.001956242034456825	0.0004313954278063781	-0.0004258241195308914	NaN
8.5375	0.0010216038811150328	-0.1000000306618574	-0.0005043003025318285	0.0005042533896698937	0.0027479323713469122	0.0003744580081350996	-0.00035403308670292914	NaN
8.55	0.0008983451682768986	-0.10000004133933206	-0.0004665688263395645	0.00046676432788670134	0.0033990904037535003	0.0002548281393950153	-0.0002809473858148433	0.000293255
8.5625	0.0008230801405329773	-0.10000003027085544	-0.0004214693535441797	0.00042140081396590417	0.003895242079351811	0.000199126738440779	-0.0002084609136280052	NaN
8.575	0.0007411870246552254	-0.10000003814953938	-0.00037083443005463275	0.00037066420420035464	0.004251789790332066	0.00014942975135760327	-0.00013823302899553506	NaN
8.5875	0.000654461662219164	-0.10000005310570748	-0.0003164151074596077	0.0003163577614861372	0.004475415512548554	0.00010538229408050203	-7.170171346681625e-5	NaN
8.6	0.0004733262060236119	-0.10000005847254918	-0.00025987445717642134	0.00026016442313405976	0.004574873658197351	-2.4731647336710065e-5	-1.0071329819271238e-5	0.000293645
8.6125	0.0003820766504566542	-0.10000003654658116	-0.0002027585819695799	0.00020270144132918425	0.004542889417084918	-5.685504056094585e-5	4.5643180138124574e-5	NaN
8.625	0.0002922833040892105	-0.1000000397069968	-0.00014651673076585112	0.0001463529094798884	0.004409820892789931	-8.338029181575432e-5	9.471729932596112e-5	NaN
8.6375	0.00020521300491924176	-0.10000004965242563	-9.239137947707437e-5	9.234539509106335e-5	0.004189012074690756	-0.00010496101805574092	0.00013665393165869795	NaN
8.65	4.358342235325123e-5	-0.10000004982352069	-4.145090138037955e-5	4.171083416734066e-5	0.003894241114270931	-0.00020062794975617785	0.00017117434674613686	0.000299435
8.6625	-2.918205576527696e-5	-0.10000002772700059	5.417181959494607e-6	-5.448676113992317e-6	0.0035252765001873615	-0.00020704775766102748	0.00019816379145756806	NaN
8.675	-9.564019109235154e-5	-0.10000002678202662	4.7475998505851714e-5	-4.75835628623468e-5	0.0031126616831871857	-0.0002099150357557384	0.0002177424015432463	NaN
8.6875	-0.0001552743415505179	-0.10000003027417713	8.421210120311301e-5	-8.423600807758274e-5	0.0026698800886175325	-0.00020987209808104686	0.00023018945292200784	NaN
8.7	-0.0002527318702684063	-0.1000000269757669	0.00011528743995488537	-0.00011512983043052803	0.002209634535240512	-0.0002525030356703849	0.00023592318502367598	0.000292764
8.7125	-0.13966677434392655	-0.1000000117873704	0.00014052934858303166	-0.001546101930973122	-0.025309970047506274	-0.1368045539704831	0.00016249023504277902	NaN
8.725	-0.15022019370822356	-0.10154991298696889	-0.0008318208400053524	-0.007434588710694792	-0.15685680547183983	-0.13462905111299311	-0.0011402499884324516	NaN
8.7375	-0.05839278848870573	-0.10545607852449716	-0.003293746206507573	-0.008920145354408517	-0.2286643433217485	-0.03758209728156629	-0.003580172080513734	NaN
8.75	0.033250372670748846	-0.1095568003652324	-0.005804171116121037	-0.0015775705278854612	-0.12683621048097443	0.04142342614364498	-0.00535614231174114	0.000711955
8.7625	0.13587291268934185	-0.11206200180649653	-0.007165983739549905	0.0025100863265472327	-0.06310319626610937	0.1366441925686323	-0.005959727722427878	NaN
8.775	0.1472807935880737	-0.11283193185691394	-0.007270161305653699	0.009160814717272118	0.07430513585097313	0.13425611180655098	-0.005098800624085588	NaN
8.7875	0.15762381573683776	-0.11113841899599576	-0.005663047476416762	0.01417279333451142	0.21013274187010567	0.13252411982508083	-0.0026855367789456446	NaN
8.8	0.17512795473265777	-0.10693438029053262	-0.0023667484883102816	0.017652039118697227	0.34304506592476014	0.13963757218587303	0.0011010911518563246	0.000876205
8.8125	0.1823812108969989	-0.10014529448726657	0.0025791330763888488	0.019785005003911234	0.4732732461650248	0.13798599709250636	0.0060872657864434535	NaN
8.825	0.18851622674371113	-0.09066745907796427	0.009123033066569437	0.020594171021940343	0.5980124568456103	0.13682540796579906	0.012097176618953018	NaN
8.8375	0.19375202441243353	-0.07838450207323162	0.017195181837264192	0.020203329593459364	0.716401363514586	0.1362958239162157	0.018959944945338	NaN
8.85	0.20141512080361812	-0.06316238859228349	0.02671505997148862	0.018741073540616448	0.8277980345350726	0.1396285494671779	0.026511885680634183	0.000585938
8.8625	0.20393912462016542	-0.04485299805782564	0.037593205874151034	0.016359934906243535	0.9321686704520437	0.1391064188504156	0.03459861907846819	NaN
8.875	0.2056554452378346	-0.023296019156297983	0.04973391685788527	0.013141667114410087	1.0283004451685174	0.1390421549746616	0.04307209055480219	NaN
8.8875	0.206612822532666	0.0016736009808916135	0.0630341763243274	0.009211435539143461	1.115961073887045	0.1393714111513962	0.05179443650001499	NaN
8.9	-0.09545810108238399	0.028968215651989586	0.07658130704848928	-0.0055135863503306005	0.9837354198222583	-0.14109875656281085	0.05929112263394738	0.000191683
8.9125	-0.11547268412996226	0.05504752078390045	0.08791104986520919	-0.020550680304763383	0.7903761575598449	-0.1360215640183108	0.06375791025136823	NaN
8.925	0.14649092053024274	0.0799982143602429	0.0969528409609175	-0.027499538027965658	0.7019264924398902	0.1374902809513341	0.06587151961467966	NaN
8.9375	-0.13062315683151574	0.10695274144585326	0.10565056531495218	-0.034214477022457404	0.607406829483911	-0.12799383494222172	0.0674193837009112	NaN
8.95	0.1167363168374562	0.13323491050722305	0.11224776147560707	-0.044162113357761996	0.4090786091323324	0.1396263425203369	0.06652507732366283	0.00048144
8.9625	-0.15818156296361946	0.160310960067914	0.1176924779825921	-0.04218305024970902	0.42063263300718456	-0.13787140963028405	0.06517763418743511	NaN
8.975	-0.17314308479629784	0.18809104237314614	0.12196248026378026	-0.05009466873247076	0.2228005838155624	-0.1346340464222363	0.06227443398105484	NaN
8.9875	-0.18654186283141105	0.21448174904717732	0.12377746617185124	-0.05573071407526028	0.028971251874800825	-0.13231765385364042	0.057314475844416055	NaN
9.0	-0.1883083725155331	0.24064876980388783	0.12399755786864966	-0.049044414954615735	0.05235051680285976	-0.14198618443466607	0.0519062432065054	0.000376652
9.0125	-0.1992778018173064	0.2680889726252836	0.12371819331070887	-0.05324105618399176	-0.13264533915653115	-0.139139187997175	0.045989777643434725	NaN
9.025	-0.20879634073140532	0.2938138634927904	0.12116492913562119	-0.05548201914945729	-0.3106963457767521	-0.13715811160155694	0.038497285580328174	NaN
9.0375	-0.21691291503088964	0.31768237681217215	0.11642582635468621	-0.05594135602766526	-0.48051571440714363	-0.1359847418540529	0.02967316364007474	NaN
9.05	0.07268446363318486	0.34078445108528865	0.11041217004097761	-0.04459427136949924	-0.42976160753401643	0.13962633859445295	0.021100636824306344	0.000720341
9.0625	-0.194255869237651	0.3666423390865222	0.1055985801767122	-0.034883907957272864	-0.3720986230029191	-0.14002283288422634	0.01454251656644662	NaN
9.075	-0.20140297107088304	0.39220972256841957	0.10020618130674737	-0.03591779570154248	-0.5192933242992624	-0.1384819225057789	0.0075297606398494685	NaN
9.0875	-0.20739384195841257	0.41531314573339756	0.0930110651311531	-0.03552043636267401	-0.6588407853077042	-0.13761368475973793	-0.0004961932341471451	NaN
9.1	-0.2160723096858902	0.4358008712169212	0.08411053680997627	-0.033845209375945096	-0.7899598002218201	-0.14114919069841045	-0.009339259702847734	0.000260482
9.1125	-0.21889721330650436	0.45350431906642963	0.0736124221034848	-0.031073267756205905	-0.9125837927712604	-0.1403695883261929	-0.018814646248622995	NaN
9.125	-0.220729257795339	0.4682400984396902	0.06163168368739636	-0.02730696760146777	-1.0253548301959259	-0.14010383902368306	-0.028745763115909508	NaN
9.1375	-0.221735902479582	0.4798187936449776	0.04829163269033002	-0.022696895624814143	-1.1280233356071825	-0.14038179340319434	-0.03896838005504516	NaN
9.15	-0.22125388987092748	0.4880436307978104	0.033718934278635954	-0.017388919261080802	-1.2205005993577094	-0.14039893944324577	-0.049331780170473974	0.000386601
9.1625	-0.2199455133497143	0.4927146548970483	0.018042464857535426	-0.011503955229942532	-1.3024654212031126	-0.1407133562172099	-0.05969748779582762	NaN
9.175	-0.21799851740239987	0.4936331812711435	0.0013926644669713826	-0.005176169211864347	-1.374086464356546	-0.14136985204399513	-0.0699405575062935	NaN
9.1875	-0.21547782763765636	0.4906017630575201	-0.01610165928881805	0.0014702701420172507	-1.4356088782161454	-0.14229643611243403	-0.07995022215116653	NaN
9.2	-0.20895599413853108	0.4834269833244896	-0.03431437126122762	0.008320445860322993	-1.4873612698625187	-0.1399336539660031	-0.08962952861280733	0.00015849
9.2125	0.07439493211322787	0.471921601387788	-0.05312312437698542	0.018127292755358793	-1.4747441657222164	0.13295433597542433	-0.09874664048150662	NaN
9.225	0.0996061065900774	0.45901735595680837	-0.0704197487372035	0.03688988651012425	-1.2445178606745853	0.1274311488350316	-0.1049235295603349	NaN
9.2375	0.12304503563020562	0.4466185159232332	-0.08481245779069994	0.05248784875173233	-1.0097743634480936	0.12306545377777416	-0.10768884728689478	NaN
9.25	0.16445503161173616	0.434671600163332	-0.09624975872478092	0.0650530959433752	-0.7735439937509831	0.1396262233434121	-0.10734016760176228	0.002289406
9.2625	0.1823928284933614	0.42318509885940025	-0.10471945071098748	0.07492188415340707	-0.5350846993549331	0.13529534870641083	-0.10417318105147674	NaN
9.275	0.19848874901701552	0.41223567554311424	-0.11023712183051924	0.08203955979242886	-0.301105114821465	0.13210665519530285	-0.09849997273600228	NaN
9.2875	0.21276266168852268	0.40193336349491987	-0.1128608320069161	0.08659998385558675	-0.0737334402614158	0.12999681672652955	-0.09063074525654415	NaN
9.3	0.2359843402174533	0.3924321935986496	-0.11267662250540766	0.08880812796909233	0.14518946897211785	0.13962635986181082	-0.08087110366528323	0.002241615
9.3125	0.24502886743968025	0.3839241451886132	-0.10979479598969735	0.08896755230859911	0.35585465463189325	0.1375568730902227	-0.06951416452205561	NaN
9.325	0.2524427345049332	0.37663879858373467	-0.10434269543513017	0.08716540405649059	0.5545446798946061	0.1364410070939231	-0.056850294888918795	NaN
9.3375	0.2582956126839769	0.37082270021152924	-0.09647072777741701	0.08362434715078743	0.7402708979649255	0.1361771788390133	-0.043156204728704836	NaN
9.35	0.2656300534048406	0.3667434646611523	-0.08634280636412392	0.07856499212197661	0.9122834976967851	0.13962631940263115	-0.028693494247885698	0.001519601
9.3625	0.26727976459608604	0.3646844953282689	-0.0741331582329873	0.07222004235458335	1.0703748554000965	0.13940022976069769	-0.013706216926044748	NaN
9.375	0.2677028429030746	0.3649403241806889	-0.06002312576282276	0.06475719565171362	1.2134240882397673	0.1398475946628931	0.0015766545053936543	NaN
9.3875	0.2669914285117043	0.36780876297940956	-0.04420044012719853	0.05638236220886	1.3413624892599563	0.1408582168613266	0.016945453870684267	NaN
9.4	0.26254034281984595	0.37358998920792047	-0.02685449854590179	0.04729095430831496	1.45428939195626	0.13962634012980546	0.03221019911862725	0.000617226
9.4125	-0.022906035054846594	0.3825826323279239	-0.008174039576839426	0.03478798443017419	1.4970622202296493	-0.13554125493696256	0.04705141694237997	NaN
9.425	-0.048296040446296234	0.39194239125185404	0.009647146710319191	0.012886950095797548	1.3148385999259184	-0.12955459773824154	0.05899089336681933	NaN
9.4375	-0.07226069126556074	0.39986339636247603	0.025137193691062792	-0.006109824327068817	1.122659032577371	-0.12452913663251522	0.06748185144129844	NaN
9.45	-0.11567638386443023	0.4065156817733636	0.03817673404589876	-0.02226705689462531	0.9236643532147678	-0.14143987333697283	0.07276070820369929	0.000260652
9.4625	-0.13505432590277774	0.4120056779961178	0.048686785829651136	-0.03587402703064926	0.7169712847901955	-0.13646280568121866	0.0750684572658466	NaN
9.475	-0.15285933828098436	0.4163671426659528	0.056616795602199954	-0.046810083747959634	0.5096283352782205	-0.13254992796749218	0.07466976607650236	NaN
9.4875	-0.16902499756952533	0.41959668499088726	0.06196100033865958	-0.05521606964703366	0.30398783959611175	-0.12961629558148946	0.07183407154495444	NaN
9.5	-0.19657778015341587	0.4216422332173701	0.06474440865421988	-0.061249390755876126	0.10213960245249912	-0.1406396487250697	0.06683302235661275	0.000473545
9.5125	-0.20800580352046447	0.42240802176708914	0.06501928538294709	-0.06519427003462631	-0.09628097421812382	-0.1378049228264957	0.059930910110702215	NaN
9.525	-0.21788526658192173	0.42175258460193515	0.0628571470160912	-0.06707775254989029	-0.2868519876575	-0.13589121067384144	0.05139651055794696	NaN
9.5375	-0.2262566434051638	0.4195125123440224	0.058357363824394166	-0.06708791439530054	-0.4682402267232754	-0.13482023722025294	0.04149078200109482	NaN
9.55	-0.2387912358810712	0.4154967188706535	0.051636984911018695	-0.06541768538864538	-0.6393766377185891	-0.1401259653310592	0.030465095860029184	0.000473304
9.5625	-0.02866965864529606	0.40949087281136765	0.0428272911240294	-0.06014093000843955	-0.758633571293871	0.07092021707042478	0.018668961444374604	NaN
9.575	0.04971976444188331	0.40369360934251064	0.033626692258768597	-0.04540339148262592	-0.68056210710206	0.13051238549381636	0.00819932962771331	NaN
9.5875	0.06734867407739241	0.40032071800528307	0.025724803968648707	-0.030579101096474395	-0.5568716322814804	0.12688510005250378	0.00013678519842013487	NaN
9.6	0.07863222950661357	0.39824342031657317	0.018611204420193032	-0.027884882473823383	-0.6367159146919639	0.13962633954441908	-0.006922254196003973	0.000705954
9.6125	0.09534284507879658	0.39572671987813834	0.011350656754741978	-0.014322151254499656	-0.4965936969403013	0.1354878685741919	-0.012824970844903479	NaN
9.625	0.11097457962787949	0.39551599237105833	0.005858926757759789	-0.0028013265791417092	-0.35183146166191714	0.1320711422134409	-0.016432126658376425	NaN
9.6375	0.12549142968930485	0.3975404338650601	0.0021918005236229027	0.0067448936355274875	-0.20448825926641448	0.1293799255356309	-0.01792358514209148	NaN
9.65	-0.1499013757674547	0.4005171190794925	-0.00042524350638800906	0.00422935234931447	-0.2670791154923534	-0.14024261411116679	-0.018829677329563123	0.000495917
9.6625	-0.000814519634648061	0.4007536389002148	-0.004335999532240739	0.001790172131808254	-0.3502369914862946	0.015607631790831007	-0.02093646099972569	NaN
9.675	0.12295408243705867	0.39984023536641816	-0.008475060115007026	0.007975379369431133	-0.2676418573318772	0.12889607964888516	-0.022606467570240416	NaN
9.6875	-0.0311084358761673	0.4000845609102909	-0.011317796676962578	0.01128422042128759	-0.2133633885402632	-0.0312977600933612	-0.02294808566148864	NaN
9.7	0.031236011400145022	0.3999806740276154	-0.013814580598033421	0.013837741374765252	-0.16648269904284735	0.02605537037560783	-0.022938795589107573	0.000468145
9.7125	0.02709234462882129	0.400006603120631	-0.015657231075424688	0.015714591621305774	-0.12059249509800513	0.017648562752611785	-0.022306981353330053	NaN
9.725	0.03714872341190036	0.399996981423481	-0.016964503292343048	0.01694349898424964	-0.07848893541738537	0.024286649069354762	-0.021234227453733375	NaN
9.7375	0.03403526794075255	0.4000021224049918	-0.01772869628572354	0.017731149221683364	-0.03690185950088928	0.018223015413115433	-0.019748450874398644	NaN
9.75	0.03614381436600743	0.3999997872434181	-0.017998944715624614	0.01799498328136917	0.0008908802238097452	0.01810250531300015	-0.01794628182913424	0.000485016
9.7625	-0.12085665195750574	0.3999997693064722	-0.01781223195035942	0.016238370557044225	0.004800587875975003	-0.13734465308410065	-0.015975938419824257	NaN
9.775	0.14812994231571452	0.3984758107161235	-0.01819463438196305	0.014552213179322565	-0.004129062970681344	0.13379244041086738	-0.014777935288386479	NaN
9.7875	0.15927113176118626	0.3980181725376705	-0.01752064729337268	0.01999244440994544	0.14119323122663688	0.1319366393274557	-0.012273881102889291	NaN
9.8	-0.10281536103000084	0.39983008827668864	-0.01507300484357154	0.0233576775299531	0.2745488726373156	-0.14044957993709434	-0.008349005825779849	0.00049196
9.8125	-0.11599044309819342	0.40184316656074603	-0.01226702697346096	0.01332896935481555	0.14934651809855068	-0.1370854313941336	-0.00516469303209478	NaN
9.825	-0.12819054216617237	0.40118234672273423	-0.011031826282142276	0.005015530061366577	0.022066528818815608	-0.13435353172611736	-0.003809226485937991	NaN
9.8375	0.14038067292488937	0.3985073676727755	-0.010987235826858146	0.0062409560429071784	0.05385332869615779	0.131339343789782	-0.0032969740741838863	NaN
9.85	0.13982390041656365	0.39647441659618193	-0.010445921617952526	0.0013994379810374775	-0.023113015488822466	0.13962633924094495	-0.0026629494944264386	0.000964693
9.8625	0.15058146032284458	0.39409742434860934	-0.010058062391753584	0.007762566687135703	0.1115480041175031	0.13701839742159871	-0.0016646091287122007	NaN
9.875	0.16029930057212777	0.3942524855398251	-0.007999682397492297	0.012528821317367543	0.24441932164837557	0.1350606745290447	0.0008327682660769879	NaN
9.8875	0.16898372250533283	0.39698795124002595	-0.004294419837912745	0.015802936629832398	0.37421688491086086	0.13372150786013567	0.0046542530786279936	NaN
9.9	-0.1179445252037854	0.40112322029271463	0.00021271091038270484	0.0075145670996069145	0.28896033973044855	-0.14048502996937565	0.008281931472324271	0.000187605
9.9125	-0.13124092415198008	0.4030506981244573	0.0031156601404692874	-0.0018040500020129356	0.14745652124041983	-0.13710461325446896	0.00986500649648922	NaN
9.925	-0.1434471469745765	0.40259457545506816	0.0042521389440774975	-0.009295171454805408	0.005479031835142277	-0.1344368851751985	0.009594691861793186	NaN
9.9375	0.08931254514951717	0.40030185602409246	0.003970349236994544	-0.008171155690067385	0.0036834957594614713	0.09729215906009256	0.008372520124917945	NaN
9.95	-0.09113754140198234	0.39970896718581594	0.004564043621243922	-0.0018966906660155879	0.11938645972192131	-0.09544894664150666	0.008423150464147286	0.000511907
9.9625	0.0028802111825212127	0.4000678365695905	0.005560717877695647	-0.00611611154879751	0.04053038915026119	0.00688874249550514	0.00833177282234512	NaN
9.975	-0.0034344403009048097	0.399969113188094	0.006055414423386585	-0.005980033411295333	0.03637089975033523	0.0006543063233730912	0.007968309264313658	NaN
9.9875	-0.02271213052397881	0.4000191445046141	0.006445509896496039	-0.006507719146121569	0.018197981158177213	-0.017150706398082454	0.007502542116101923	NaN
10.0	-0.01490158183782256	0.39999183879426486	0.006597002820751709	-0.006534385316209145	0.006163260388022873	-0.008687686061790604	0.006871310217421062	0.000507138
10.0125	-0.013203572541980858	0.4000019683274961	0.006598467684810676	-0.00660596920971005	-0.008305806390007374	-0.0061657013999904245	0.0061519184603896476	NaN
10.025	-0.012444170417710135	0.39999922211878414	0.006435020305376714	-0.0064339705862986145	-0.01975918331621824	-0.004982722298968172	0.005353801898345351	NaN
10.0375	-0.012725780148718807	0.40000091256594045	0.006137241382143305	-0.006137888643822629	-0.029781495355084075	-0.005039253746431806	0.004509833564411366	NaN
10.05	-0.011076713894577216	0.4000002936750009	0.005721574929373573	-0.005722556926124983	-0.038073793205734244	-0.003374319721754052	0.0036411895642115117	0.000536113
10.0625	-0.01020943568225539	0.40000042439724753	0.005211470870714851	-0.005210647162539511	-0.04459322626283289	-0.002679940754048569	0.00277288412683798	NaN
10.075	-0.009234889130030897	0.400000448068516	0.00462798334160005	-0.004626047698967613	-0.04941077833297983	-0.0020394809577483327	0.0019249251500980495	NaN
10.0875	-0.008247715397874817	0.4000006698965924	0.003992508305618093	-0.003991837315046455	-0.052614373674208126	-0.0015199306517695403	0.0011155848875230778	NaN
10.1	-0.00609895316013119	0.400000721408964	0.003325138855760884	-0.0033285496922867393	-0.05430206189362438	5.330375062401714e-5	0.00036003697543527356	0.000513601
10.1125	-0.005010003540778231	0.4000004708740792	0.002644852724237484	-0.0026441447319829154	-0.05437977945681165	0.00046188972295888985	-0.0003286165449894545	NaN
10.125	-0.00392965847470301	0.4000005115746047	0.0019694974208120434	-0.001967513405229316	-0.053201001334273204	0.000804306999908513	-0.0009408080010442858	NaN
10.1375	-0.00287749651695402	0.40000063723495144	0.0013145548968327573	-0.0013139884754560143	-0.050920949747680126	0.0010843813453813608	-0.001469690110750499	NaN
10.15	-0.0009050842590958319	0.40000064350868225	0.0006934683483081633	-0.0006966390445318669	-0.04770219431290409	0.002272068889707048	-0.0019110809112402231	0.000549708
10.1625	-8.72460445556147e-6	0.4000003764636319	0.0001175532949572149	-0.00011714944319571172	-0.0435356478224296	0.0023722785255064897	-0.0022627993044304394	NaN
10.175	0.0008156948762172105	0.4000003686139781	-0.00040365113356193125	0.00040500155579675995	-0.038790631360243175	0.0024278061511530955	-0.0025255560701567203	NaN
10.1875	0.0015611223997315361	0.4000004165479515	-0.0008632931929156622	0.0008636018013682248	-0.03363008199502839	0.0024462848621047877	-0.0027020462837631103	NaN
10.2	0.0027963814224006506	0.4000003796974626	-0.0012566416983186665	0.001254645290209543	-0.028208610489929252	0.0030085838776674288	-0.002796715996992342	0.000510955
10.2125	0.0032809581908581948	0.40000018990783004	-0.0015809794390859392	0.001581059090779658	-0.022576162580938402	0.002873859554287334	-0.00281522264520429	NaN
10.225	0.003675957757845831	0.40000015157818913	-0.0018352712057468114	0.0018357742149200395	-0.0169947106651439	0.002723908497513274	-0.002764818397947906	NaN
10.2375	0.0039824982082937305	0.40000013379794813	-0.002020510860866893	0.0020205520758886345	-0.011580324829344762	0.0025641230235310237	-0.002653609833226148	NaN
10.25	0.00434092405587191	0.4000000800765617	-0.0021391983355867677	0.0021386079455439342	-0.00643346105784088	0.0025368560853357017	-0.0024903038167059023	0.000542835
10.2625	0.004400855784187841	0.40000000141535924	-0.002195130617255474	0.0021949720820449905	-0.0016269447906221415	0.002290484831255202	-0.002283911730599001	NaN
10.275	0.0043881290351447935	0.3999999552096032	-0.002193191216554409	0.0021929773405632573	0.002731019504798598	0.002053138680332009	-0.0020436816076342674	NaN
10.2875	0.004308788777279449	0.3999998998964892	-0.0021392150649582557	0.002139067441994579	0.006592062690232879	0.0018269340753927603	-0.0017787013482618483	NaN
10.3	0.003977004000939033	0.39999985215023176	-0.002039660865701319	0.0020401822049550076	0.009923230717738716	0.001420813798661612	-0.0014977122590519578	0.000531555
10.3125	0.003738776041115273	0.39999987152476	-0.0019014010242078816	0.0019011363055148332	0.012659799669588577	0.0011793301527818338	-0.0012090672569106575	NaN
10.325	0.0034620962197436825	0.3999998348217811	-0.0017316578816390469	0.001731040746977193	0.014829012059558916	0.0009599468456694257	-0.0009203880877213058	NaN
10.3375	0.0031543245643325464	0.39999977241197326	-0.001537594587074856	0.0015373697430310165	0.016442366466277565	0.0007619517650550964	-0.000638520376207843	NaN
10.35	0.0024742771464991427	0.3999997437624908	-0.001326219954423296	0.00132730639577327	0.017521747043305405	0.00023583990447399164	-0.00036945089073924116	0.000525193
10.3625	0.002115756540328349	0.3999998214201196	-0.0011042444374731576	0.0011039940280659424	0.018028318362535007	7.428995741058566e-5	-0.00011844595758069552	NaN
10.375	0.0017534844652691884	0.3999998026240965	-0.0008781330920105896	0.0008774469649032152	0.018069696583216478	-6.358672196128375e-5	0.00011036311497928557	NaN
10.3875	0.0013933469173977328	0.3999997553777089	-0.000653646315059037	0.0006534421484817081	0.017693077985627595	-0.00018013528633661034	0.00031377944806593367	NaN
10.4	0.0007004436778775005	0.39999974838262836	-0.0004359277547252201	0.00043704046539486536	0.0169494389255616	-0.0006179676116465681	0.0004895288625358354	0.000520934
10.4125	0.00037675974326685274	0.39999983967714553	-0.0002294494539996198	0.00022928800695682302	0.0158292986992027	-0.0006756517960485107	0.0006360469885995912	NaN
10.425	7.332466461004242e-5	0.39999983862294086	-3.812471170006997e-5	3.7611223712502424e-5	0.014458912351201413	-0.0007161500013649336	0.0007528093181531747	NaN
10.4375	-0.00020681446438670673	0.3999998163539443	0.0001350382199672524	-0.00013516393009040958	0.012893945539300233	-0.0007421357023399093	0.000840032952905489	NaN
10.45	-0.0006880273373934113	0.39999982581461935	0.0002877558350818539	-0.0002869793740393265	0.011188301264749985	-0.0009828396291210841	0.0008986065098456589	0.000542105
10.4625	-0.000885976475585716	0.3999998970676791	0.00041844819166333004	-0.0004184998711227065	0.009354805676901373	-0.000953926499661881	0.0009298959147933149	NaN
10.475	-0.0010543346334845971	0.3999999080100419	0.0005261225361772422	-0.0005263594101290595	0.007491852942072787	-0.0009175515763433226	0.0009359140376290385	NaN
10.4875	-0.0011928888029921168	0.3999999092336263	0.0006105353360101982	-0.0006105695379335047	0.005642990223144202	-0.0008757547566621106	0.0009190530034653878	NaN
10.5	-0.0013820734249055714	0.3999999265048894	0.0006720085339241009	-0.0006716997760392386	0.003846918815813033	-0.0009104134272886105	0.0008819980046370177	0.000602659
10.5125	-0.0014344875974309195	0.3999999619471437	0.0007113651156116621	-0.0007113282262563324	0.0021270521285902608	-0.0008337660818612808	0.0008276070759526	NaN
10.525	-0.0014605715144687384	0.39999997729834175	0.0007298473974512655	-0.00072982719730966	0.0005322109138552143	-0.0007584192846795496	0.0007589213939337451	NaN
10.5375	-0.001462042676736368	0.39999999357478055	0.0007291064600301113	-0.0007290696477110143	-0.0009158583663999861	-0.0006853483939725545	0.0006790027236811484	NaN
10.55	-0.0013991727433820458	0.4000000104927103	0.0007110745153793849	-0.0007111712718949336	-0.0022007421338975128	-0.0005735628805244416	0.0005908640352418695	0.000512829
10.5625	-0.001339274893583265	0.40000001113637523	0.0006778925170428482	-0.0006778091317148092	-0.003299506621424571	-0.0004898914175543781	0.0004974361030769327	NaN
10.575	-0.0012635553673422154	0.40000002450829736	0.0006318771924523955	-0.00063169443608843	-0.0042114262309257	-0.00041286676724564897	0.0004014698021311585	NaN
10.5875	-0.0011744549207532247	0.4000000455077838	0.0005754003847764972	-0.0005753285905742949	-0.004935993040216269	-0.00034245469208768367	0.00030549430437580555	NaN
10.6	-0.000965884597182164	0.40000005681851786	0.0005108388527675975	-0.0005111714123084243	-0.00547665782897671	-0.00016992697776695078	0.00021178078432436415	0.000528789
10.6125	-0.0008511944117114727	0.4000000343846872	0.00044051964921644845	-0.00044043219437125335	-0.005818088323211631	-0.00010822162453321457	0.00012237669936901755	NaN
10.625	-0.0007326164674970146	0.4000000422072799	0.000366729667062635	-0.0003664981260692134	-0.005991402239448837	-5.45654249764617e-5	3.896813697934362e-5	NaN
10.6375	-0.0006122914673346154	0.40000005963951846	0.0002915609523284958	-0.000291488974195689	-0.006010213048555222	-8.271414614054802e-6	-3.7069339125329794e-5	NaN
10.65	-0.0003742170822662548	0.40000006367115787	0.00021692734912757974	-0.00021730924460880923	-0.005889931969268995	0.00014936862474454216	-0.00010467370304456246	0.000510284
10.6625	-0.0002599499902626587	0.40000003319595834	0.00014453891088562316	-0.00014447656620711086	-0.005625094340341883	0.00017703148164223008	-0.00016302859106491203	NaN
10.675	-0.00015087443385695127	0.40000003488569996	7.593635772032473e-5	-7.574631302704694e-5	-0.00525786205685939	0.00019828070612678398	-0.00021168347941459965	NaN
10.6875	-4.8253774902022595e-5	0.4000000444348478	1.2363167500776638e-5	-1.231393645332015e-5	-0.00480680543506046	0.00021401404417444145	-0.00025045809399665167	NaN
10.7	0.00013357554948509532	0.4000000424010808	-4.517913028160375e-5	4.488613745253257e-5	-0.004290300993405276	0.0003117850636896371	-0.0002794225917586876	0.000515645
10.7125	0.00021127994376081606	0.40000001632251087	-9.592933040667853e-5	9.595555344900943e-5	-0.003711102516400568	0.0003083017211646362	-0.0002988291576789071	NaN
10.725	0.0002810389154965609	0.40000001485096687	-0.00013932576589202505	0.00013946087138210888	-0.003104618006354299	0.00030301818044487557	-0.0003091799890628105	NaN
10.7375	0.0003351163829409515	0.4000000302062679	-0.00017507064785416516	0.00017506945630289917	-0.0024890476925109113	0.00028947740664861973	-0.00031113739682682895	NaN
10.75	0.0004242578592904206	0.4000000171957042	-0.00020310240815400705	0.00020298251663251903	-0.0018754171275017692	0.00031879703328799357	-0.0003055053196026157	0.000731933
10.7625	0.00045399478665917426	0.40000000533245467	-0.00022350454911788527	0.00022349488557210393	-0.0012741043003515237	0.0002967533247053496	-0.0002931459206579872	NaN
10.775	0.00047354489317015313	0.4000000000563288	-0.00023654758588241733	0.0002365617191517364	-0.0007037853908665841	0.0002735800143434791	-0.00027503532051910965	NaN
10.7875	0.00048423519989422873	0.3999999965237538	-0.00024265650943275418	0.00024265169537107713	-0.00017427289438725051	0.0002506456950312886	-0.00025217861359758017	NaN
10.8	0.0004907444361847242	0.3999999761923077	-0.0002423882214975259	0.00024225897471792066	0.00030459406523093165	0.00023264657007479508	-0.0002256078324852964	0.000442706
10.8125	0.0004598601469897085	0.3999999948132119	-0.00023634963461024303	0.00023646887551468396	0.0007354056403768932	0.0001851501781754261	-0.0001962667005074138	NaN
10.825	0.0004500270844190486	0.3999999801470728	-0.00022530305000957381	0.0002251080563366983	0.0010954661010219278	0.00016795479082921006	-0.00016522257614749958	NaN
10.8375	0.011153348267276016	0.40002409815476114	-0.000194517861170934	0.0005126477972061355	0.007515611925573088	0.01024988864994008	-0.00010179434527480673	NaN
10.85	-0.024344826839135095	0.40013125781844044	-0.00010757942217040087	0.0001547219958547181	0.0024208142864988146	-0.024625431177887753	-2.238414819278291e-5	0.00041288
10.8625	0.138025246410203	0.3999661413228563	-0.00019422277209814247	0.0006827277696093636	0.01102850168503659	0.13676903655297173	-7.98363441606967e-5	NaN
10.875	0.14871719097178848	0.40117206077526724	0.0005991037203194496	0.006748212483728627	0.14251817162677036	0.1345580335634678	0.0010427808985348178	NaN
10.8875	0.15838881168529048	0.404960578867831	0.0030286543509617154	0.011262700690595762	0.2722299596465831	0.1329701530930724	0.0036192037700841125	NaN
10.9	-0.10817594081299178	0.4111206373227331	0.0069023469851365775	0.012207362797011508	0.3549774006301298	-0.13884212844277005	0.007198068437435586	0.000237389
10.9125	-0.12394401336259336	0.41732316323359187	0.010643684801635777	0.0020855338100184435	0.21556592557256177	-0.13723897530238502	0.009698736787948265	NaN
10.925	-0.13677778755000056	0.4211484908009309	0.012631376520308919	-0.006250230715244217	0.07336845961258909	-0.13434271673461098	0.01026103984073242	NaN
10.9375	-0.03601231135304473	0.4228504726649892	0.013004509047781625	-0.009627532407928699	-0.00426557039143264	-0.026162969284761535	0.009394347893197048	NaN
10.95	-0.16118010140549596	0.4234779044778178	0.012450464687806022	-0.014393045896176786	-0.12415670433173748	-0.14033090688406882	0.007605812726041804	0.000588792
10.9625	-0.1704575870503058	0.42175985626023343	0.010193808967973825	-0.018740825885660308	-0.2639783098340836	-0.13798988905327314	0.004310011614730406	NaN
10.975	-0.178632970670477	0.41754669269671024	0.00621307344883454	-0.021548724148051403	-0.399708560891916	-0.13629940135604596	-0.0003020105140400034	NaN
10.9875	-0.18577755287886807	0.4107511813075547	0.000560480787549483	-0.02294110324923336	-0.530262459035905	-0.13526280175976765	-0.00604657784472944	NaN
11.0	-0.1970031863534922	0.40126280081059346	-0.006697581092051103	-0.023047092585839663	-0.654734860964427	-0.13990988099750234	-0.012745079813549009	0.000554147
11.0125	-0.20115923083818818	0.38895153748098504	-0.015482581201216754	-0.022039088873358446	-0.7731697919488236	-0.1389153127834909	-0.020227526419843905	NaN
11.025	-0.20439806271120012	0.3736689917731105	-0.02570745084999011	-0.019985427138119814	-0.8837809550512862	-0.13845602591041342	-0.028327931738017162	NaN
11.0375	-0.20676813214513284	0.35525863654258943	-0.037274140411967305	-0.01701899892434017	-0.9861348548210537	-0.13847012077009788	-0.036889706472544095	NaN
11.05	-0.20910490002308005	0.33355424206341827	-0.05007856045717439	-0.01326993763863518	-1.0799322151213677	-0.13967848719813375	-0.04576635678799958	0.000408662
11.0625	-0.20917722110620415	0.3083828326542067	-0.06401238012832855	-0.008864961456785593	-1.1650098271573919	-0.13973174863723417	-0.05482224242781849	NaN
11.075	-0.20859229264930743	0.27956791351722626	-0.07896439510182462	-0.0039111956274115785	-1.241034197080975	-0.14014731877368514	-0.06393200714634839	NaN
11.0875	0.07207309380207678	0.2475624973146288	-0.09441780898930145	0.009362974672192952	-1.1487283563658588	0.1224439936609085	-0.07216012482019322	NaN
11.1	0.0957859537143268	0.21484825010971348	-0.1085711819642633	0.015349634895370336	-1.1571418956092325	0.14060769739063655	-0.07860672518867504	0.000123283
11.1125	0.11751277418416546	0.18030809952926277	-0.12197434122457293	0.031435376454142634	-0.9450027941360335	0.1352175430250966	-0.0830955292002458	NaN
11.125	0.13759263435040112	0.14672381393995373	-0.13271936136089268	0.044671182193516124	-0.7300517163830863	0.1308841414088055	-0.08458067602245817	NaN
11.1375	0.15599051004761758	0.11406475436553759	-0.1407739539315803	0.05518548691905472	-0.5149576044703039	0.12758281856101866	-0.083336502630098	NaN
11.15	-0.09220986022463519	0.08235422771261747	-0.14614052528832436	0.06312682975635785	-0.30212223977408104	-0.1396263335127408	-0.07964284553067427	0.00028067
11.1625	0.18068259646567067	0.04958703228545948	-0.15018288959919984	0.05914455971794918	-0.3012842324005941	0.13720481683255237	-0.075614764422515	NaN
11.175	0.19447824848314046	0.015904968696848994	-0.152912757374565	0.06501548596366369	-0.09435621444159478	0.1343692856704397	-0.07017362568647087	NaN
11.1875	-0.07371206832183819	-0.017187187141445456	-0.15349109669476058	0.060728507979895735	-0.0536435502606471	-0.13165111168818028	-0.0636610220608111	NaN
11.2	0.20790633025847313	-0.052211608359773475	-0.1536929211984739	0.06204038284681997	0.08952411213229358	0.1412106935807739	-0.05714639805025459	0.000290519
11.2125	0.2174900680015697	-0.08595332861932818	-0.15161774475735967	0.06420669829783499	0.2786128142850904	0.13879550336091	-0.048975864450250046	NaN
11.225	0.22560681134752295	-0.11804869211601741	-0.14722738750014885	0.06449384984041599	0.4586868325799325	0.13726124621295047	-0.03941896965937969	NaN
11.2375	0.23230460169309652	-0.14831490812724638	-0.14063545478223913	0.06309190098909115	0.6286580370165286	0.1365224827791459	-0.02872526163218759	NaN
11.25	0.24170917278199264	-0.17654599016725211	-0.13197021112196297	0.06019162436405083	0.7876569453633969	0.14055938725904515	-0.017133044684185132	0.000329884
11.2625	0.24453947567640105	-0.20251739061470558	-0.12137157635035258	0.05601143397068353	0.9355859266056512	0.13987757352222366	-0.004866069982907936	NaN
11.275	0.24623088681258543	-0.2259892835809284	-0.10898755557902597	0.05068328301525314	1.0709656585954848	0.13985738955036708	0.007862839654633351	NaN
11.2875	0.24685056149521498	-0.24671593634417005	-0.09497491358858082	0.04439154646242351	1.1935671411521993	0.1403935236928771	0.02085679058723005	NaN
11.3	0.2451883898149261	-0.2644455437741662	-0.07949409774742376	0.037312470701139105	1.3033131209281879	0.14010363682552124	0.03393531324293515	0.000193977
11.3125	0.24308119358969493	-0.27892401849252074	-0.06270709118560062	0.029592200886726296	1.3998642160307864	0.14069605346936773	0.04693370958962335	NaN
11.325	0.24022771940775184	-0.28990036641574235	-0.04477669102614813	0.021396808290892924	1.48356263199702	0.14168565425301388	0.05970461559161083	NaN
11.3375	0.2366923110506689	-0.29712685757305834	-0.025862866591963504	0.012876039477423962	1.5547705575091129	0.14296820258277104	0.07211808433307419	NaN
11.35	0.22789265974476436	-0.30036244322679867	-0.00612162385159037	0.004167106658214227	1.6139311512684433	0.13980113322059107	0.08406112961112734	0.000240685
11.3625	0.22281288717220016	-0.2993752040946691	0.014296334420181158	-0.004655385846642678	1.6605977038279356	0.14111719241979018	0.0954347269892365	NaN
11.375	0.2173690823375306	-0.2939480531753144	0.035244450179371924	-0.013429458390836228	1.6962657487792785	0.14259272179184435	0.10615865265743678	NaN
11.3875	0.2116319232416896	-0.2838727607896534	0.05658623843286808	-0.022051707678843346	1.7216456531372732	0.14415805695739475	0.11616833671701428	NaN
11.4	-0.09065262815261942	-0.269748932676241	0.07768496639555164	-0.03687300208513717	1.6040955927905518	-0.13719259689259095	0.12456356115768732	0.000286952
11.4125	-0.1165710337571893	-0.254480009220993	0.09646166006561836	-0.055769150014369356	1.3493346468775687	-0.13096728538045352	0.12953277737700977	NaN
11.425	-0.14071999976211155	-0.23920069694921547	0.1120470644819096	-0.07127850651381577	1.0913306297442913	-0.12619068599499894	0.13093791427317036	NaN
11.4375	-0.16291917464856814	-0.2238884550196857	0.12440289094374132	-0.0835623519786736	0.8330800137433017	-0.12267698338454625	0.12910405939664074	NaN
11.45	-0.20142640572579681	-0.20858735680381485	0.13353035728862997	-0.09280098719676663	0.5773254848310942	-0.1386463437402471	0.12436144703419978	0.000271773
11.4625	-0.21774245285925364	-0.19340012908714507	0.13946715087293757	-0.09934815480844955	0.32351712798776494	-0.13521718870616786	0.11703375780511403	NaN
11.475	-0.23217604744045808	-0.1784910250841869	0.14227735486586296	-0.10320504892362617	0.0777398395910911	-0.13301347017556864	0.10745482682127248	NaN
11.4875	-0.24447766920263564	-0.16405502145064882	0.14206298869012218	-0.10459098801115269	-0.15804322882021166	-0.13166843329283195	0.09595129150231445	NaN
11.5	-0.2632161447971858	-0.15032143261060077	0.13895357481283	-0.10372598409829828	-0.3819965489433856	-0.13962634015383146	0.0828435060893932	0.000265041
11.5125	-0.26995962124514067	-0.13754798349712796	0.13310196110133454	-0.10091421291343311	-0.5940848943329702	-0.1381529938263931	0.06843757202323075	NaN
11.525	-0.2750600087507923	-0.1260220115857472	0.12467579000845608	-0.09629044493592354	-0.791333001440435	-0.13762024773996612	0.05303090752384643	NaN
11.5375	-0.27860591428368586	-0.1160435885607586	0.11386090368792577	-0.0900966940064775	-0.9730550615705845	-0.13791035707553795	0.036903017307285554	NaN
11.55	-0.28141276018116235	-0.10792781555109301	0.10085284745075535	-0.08256878928421738	-1.138800591575453	-0.1396263401350214	0.020314356944759276	0.000320836
11.5625	-0.28087169533398076	-0.10199952957918994	0.08585368863959791	-0.07392868768499891	-1.2882298669442411	-0.13995505456788132	0.0035054549587137385	NaN
11.575	-0.27917009230950707	-0.09858710016734352	0.06906990130915126	-0.06437671757933482	-1.4209656131124717	-0.14090316284832372	-0.013302735937480298	NaN
11.5875	-0.2764112066087681	-0.09801813294145433	0.05070953417890919	-0.05412337652630272	-1.5372181379946892	-0.14235248690674154	-0.02991121501740695	NaN
11.6	0.022778143504654274	-0.09993350950427418	0.03141674051785103	-0.03782224303870567	-1.5225596627771816	0.1397734890077734	-0.04541101852644691	0.000452976
11.6125	0.04803873533281802	-0.10169171128279929	0.013276458524652741	-0.015582258222257648	-1.3428424736420206	0.13344880218446076	-0.057826463670172815	NaN
11.625	0.07191835144151633	-0.10202659581762798	-0.002573978800948463	0.0037722447766072417	-1.1526607499127848	0.1280844656603739	-0.06678436577183948	NaN
11.6375	0.09434133986708572	-0.10111398473866944	-0.016007222952407366	0.020298955088185487	-0.955156357154432	0.1237105153509307	-0.07251416927929444	NaN
11.65	0.011875623528397043	-0.09983048232703343	-0.027426466514303024	0.02788147189646618	-0.881679740458726	0.029841498135784617	-0.07607996437487653	0.00033362
11.6625	0.13249568760305905	-0.10003478475873259	-0.03792545882915943	0.03693788489247023	-0.7559871902476148	0.1348691366034648	-0.07826518462600651	NaN
11.675	0.08612230206503226	-0.10004730273342712	-0.046365898412825075	0.04685163198447038	-0.571646323449472	0.06899627889993443	-0.07810163099970818	NaN
11.6875	0.08616772105958805	-0.09995281547151322	-0.05279345382140366	0.052579126092280375	-0.4309879994756662	0.05599997094004232	-0.07613980339695012	NaN
11.7	0.11073288822290962	-0.10001764905164318	-0.05741916112704477	0.05761111330123184	-0.27417945404240257	0.06737910653188273	-0.0725995901222165	0.00028577
11.7125	0.12272742649669946	-0.0999935545637259	-0.060163769202198264	0.06010933229847987	-0.13816894235629315	0.06980287920074683	-0.06766256781395723	NaN
11.725	0.12292164839932015	-0.10000207603463179	-0.06122135499532714	0.06122673690879762	-0.0070091683584523334	0.06205938824516206	-0.06160990477905968	NaN
11.7375	0.12120427864252374	-0.09999991200664088	-0.060709100115024985	0.06070033035074786	0.10994677106478251	0.054786716196407195	-0.05468990686587308	NaN
11.75	0.11524252931830498	-0.1000033781209269	-0.05880532540864724	0.058820757901708154	0.21334390019330685	0.04532788860654487	-0.04715795802447405	0.000322379
11.7625	0.10987868591146932	-0.10000246012795594	-0.05568793378619393	0.055679913593787426	0.3004979987000528	0.03857287638527915	-0.03925268966485121	NaN
11.775	0.10311706654174695	-0.10000377453893693	-0.05155599770754629	0.05154015647964443	0.37206727467564144	0.032229411778969166	-0.031200478797376037	NaN
11.7875	0.09524633239489969	-0.10000541502480575	-0.04660791102438003	0.046601697084401913	0.4279605438679023	0.026390687029366852	-0.023206520686289926	NaN
11.8	0.07731087610008539	-0.10000637734157147	-0.04104221320504126	0.04107097442134809	0.46859739496361097	0.011872837140629519	-0.015454316830004027	0.000300097
11.8125	0.06757257726689721	-0.10000438640588907	-0.035051491567416874	0.0350442553278451	0.4927397541179871	0.006905854724916775	-0.008107815436061809	NaN
11.825	0.0575764918696087	-0.10000500789656651	-0.028824118249368844	0.028804777446036902	0.5031289190964092	0.002609010630558517	-0.0013003965354332	NaN
11.8375	0.047494225265183	-0.10000642240930409	-0.02253099871233062	0.022525064333128456	0.5009587138441154	-0.0010806921878394604	0.00486067869034985	NaN
11.85	0.02771987130821628	-0.10000671780928311	-0.01632741986541839	0.016359153336780487	0.487562346162552	-0.013992524029016913	0.010294254920105689	0.000281011
11.8625	0.018305437672503012	-0.10000416352077489	-0.01035104872063545	0.010346043625145476	0.46254134894452836	-0.01609275609775794	0.014939550117155406	NaN
11.875	0.009366796125556867	-0.10000427058808392	-0.004724922783030863	0.004709479932297862	0.4294285771045535	-0.017672969816177782	0.018765948949417726	NaN
11.8875	0.001003198045480067	-0.10000501588679786	0.00045295788890738187	-0.0004568950656515141	0.3897805180800112	-0.018808493829029	0.021764896720692123	NaN
11.9	-0.013684669576259021	-0.10000481634588052	0.005104867253159949	-0.005081190637947904	0.345127178157278	-0.026550092202489575	0.0239481430438791	0.000298233
11.9125	-0.0198938205080748	-0.10000269040397258	0.009173077073492375	-0.009175030943781944	0.2957391429998225	-0.02609722500028363	0.025342104094438905	NaN
11.925	-0.02529649643697664	-0.10000242913681008	0.012616541042283757	-0.012624516903607148	0.24455293933865657	-0.025388732378979637	0.02599341092078704	NaN
11.9375	-0.029874351058369653	-0.10000249574351973	0.015416329406415493	-0.015417704108415094	0.1928672958828378	-0.024485746335862126	0.02596111628334356	NaN
11.95	-0.03655203360869705	-0.10000203523502757	0.017570385082980408	-0.01755952530406114	0.14185558947360152	-0.02636899895726319	0.025314297528618024	0.000268757
11.9625	-0.03868168001361637	-0.10000086597635874	0.019091866744774953	-0.019091194125876957	0.09214210373179527	-0.024381875281792767	0.024128295796548432	NaN
11.975	-0.04004365858332049	-0.10000044570315958	0.020006660287361828	-0.02000719424880351	0.045338520594035266	-0.022394067405406816	0.02248570004127744	NaN
11.9875	-0.040678772658528595	-0.10000004499500843	0.020353823072549983	-0.0203530767196163	0.002161523758170787	-0.020438095174337177	0.0204712400183963	NaN
12.0	-0.03996982633671343	-0.09999955928174764	0.0201816883866318	-0.020182703299420995	-0.03682272153969426	-0.017872341517228333	0.01816972785525104	0.000361984
12.0125	-0.03874142511719126	-0.09999939032444209	0.01954582809154574	-0.019543642772651512	-0.0709557846225721	-0.015508081544165997	0.01566472654661757	NaN
12.025	-0.03701475422147444	-0.09999899906287771	0.018507898238530943	-0.018503371025255597	-0.10000884343176705	-0.013310923337766956	0.013036220917652332	NaN
12.0375	-0.03485653842514599	-0.099998418497014	0.01713266212491071	-0.01713075873068002	-0.123875485228977	-0.011284254462559165	0.010358898871495943	NaN
12.05	-0.02951762239764877	-0.099998070531795	0.015486218617517275	-0.015494716281537455	-0.14256853843300057	-0.006609342117595281	0.0077009695138667575	0.000277243
12.0625	-0.026472259695540803	-0.09999861274820848	0.013634362040010721	-0.013631876719702217	-0.15561631570048842	-0.004748334559413189	0.005124851461408852	NaN
12.075	-0.023264005650264725	-0.09999836486260047	0.011642671468032113	-0.011636255890388995	-0.16377164276335016	-0.0031116243361815205	0.0026834060859925214	NaN
12.0875	-0.019955424369226885	-0.09999785052688015	0.009572230849964222	-0.009570171658601393	-0.16736304403140448	-0.0016823744209924565	0.0004209919182179486	NaN
12.1	-0.013269457362311507	-0.09999770365410877	0.0074798162140971725	-0.007490532495574899	-0.1667798428903246	0.0028936269635602713	-0.0016267655824295122	0.000281422
12.1125	-0.009997345984773455	-0.09999854105652799	0.0054170377340149525	-0.005415144828286398	-0.1618229563061245	0.003832592571431419	-0.003431176783115074	NaN
12.125	-0.006834538113196372	-0.0999984661665457	0.00343121812170729	-0.0034255996045855965	-0.15365126560780712	0.004580927302995195	-0.004974002915307859	NaN
12.1375	-0.0038209859907411396	-0.09999815877192218	0.0015616160818963162	-0.0015601087058314314	-0.14277480333900633	0.005163412488718622	-0.006244913876700914	NaN
12.15	0.001626212300045288	-0.09999819073911514	-0.00015915839004814863	0.00015038846005662875	-0.12970667088679472	0.008220570726101986	-0.007241019801868072	0.000273297
12.1625	0.004007790983971904	-0.09999895611741746	-0.0017052152475131792	0.0017061173710137705	-0.11449021727738772	0.008255164911382295	-0.007964915915510965	NaN
12.175	0.006135879910493053	-0.09999901872998938	-0.003056266399989459	0.003059575967634761	-0.09818303772659914	0.008181821904641447	-0.008426915363355514	NaN
12.1875	0.007998082661830311	-0.09999894501860133	-0.004199871582908745	0.004200537348129674	-0.08125242838694618	0.00802267158982184	-0.008642336766616066	NaN
12.2	0.01090042738505468	-0.09999908438050246	-0.005129665490273877	0.00512496116197913	-0.06412983343416642	0.009110217561652204	-0.00863072538971356	0.000276623
12.2125	0.011940016792056118	-0.09999955925127335	-0.005844889288606717	0.005844853562934891	-0.04700417938603385	0.008539380557194987	-0.008414415369371408	NaN
12.225	0.012711878853054925	-0.0999996923513473	-0.006349470330792707	0.00635021075955465	-0.03053048065010715	0.007949253087305846	-0.008019210368427175	NaN
12.2375	0.013225667936892107	-0.09999979565783183	-0.006652548388358239	0.006652449447030635	-0.014999479464721063	0.007353191422026967	-0.007472420991102053	NaN
12.25	0.01353319251076887	-0.09999996133362049	-0.0067670310078764865	0.006766493585911965	-0.0006518740009717359	0.006800596372907435	-0.006802129364631753	0.000273196
12.2625	0.013360411577115787	-0.10000009438480924	-0.0067089191066123975	0.006708278286071522	0.012287744961078274	0.006013170553068194	-0.0060365482281992434	NaN
12.275	0.012995603924396625	-0.10000023152921417	-0.006496809019879002	0.006495625522436023	0.023637080950737903	0.005270850192522231	-0.0052034650971290175	NaN
12.2875	0.012459850566872278	-0.10000041836773424	-0.006151121233334537	0.006150551087294368	0.033313810984602905	0.00457698130837856	-0.004329396086802742	NaN
12.3	0.01096410556892568	-0.10000054870313804	-0.005693330453693894	0.0056957026684709856	0.04127908519267205	0.0031218904704357463	-0.003439112677938247	0.000325395
12.3125	0.010049331369954588	-0.10000041480609799	-0.005145370118173256	0.005144535164163909	0.04735622493533319	0.0024422725091533537	-0.002555728201032361	NaN
12.325	0.009053296526186663	-0.10000051103704213	-0.004529570243493167	0.004527498161523955	0.051731566617153314	0.0018357569005707352	-0.0016995058531195741	NaN
12.3375	0.007997895155100162	-0.10000069342092247	-0.0038672783531267844	0.003866579625369054	0.05448593516310554	0.001298046901249619	-0.0008880151697859512	NaN
12.35	0.005792076184142051	-0.100000759118691	-0.003178777647703855	0.0031823086870612625	0.05572549781728649	-0.00028795838941810935	-0.00013598147304960152	0.000283255
12.3625	0.004680222743006468	-0.1000004922975324	-0.0024829325759663824	0.0024822352896966627	0.05536120053584082	-0.0006807949745539169	0.0005441770062626352	NaN
12.375	0.003585731938046018	-0.10000053106291448	-0.0017974328805896252	0.0017954350506157056	0.05376248045391078	-0.0010053520961730484	0.0011435805475314166	NaN
12.3875	0.0025240764146645363	-0.10000065257407444	-0.0011374531587274354	0.0011368919055773463	0.051091720407059046	-0.0012695849520798805	0.0016561221433418812	NaN
12.4	0.0005523330676596736	-0.10000065491307358	-0.0005160493159460885	0.0005192202097141336	0.0475166767973584	-0.002437754335517097	0.002078358121874792	0.00028074
12.4125	-0.00033581589502314246	-0.10000038549237347	5.592480916729269e-5	-5.631007390756333e-5	0.04303418406438599	-0.0025172833924636514	0.0024088454694273305	NaN
12.425	-0.0011472937003711352	-0.1000003741697836	0.0005694496721738269	-0.0005707639712780313	0.038016657956287246	-0.0025533959428200408	0.002649007939555067	NaN
12.4375	-0.001875764288813623	-0.10000041706451532	0.0010182292012249038	-0.0010185217785131807	0.03262849883387465	-0.002553924449661924	0.002802213048098328	NaN
12.45	-0.003067213133499714	-0.10000037701488637	0.0013981059252670283	-0.0013961791702840492	0.027024648007381906	-0.003076315659599524	0.0028735265946875934	0.000281712
12.4625	-0.003526150419830198	-0.10000019148245437	0.0017069396977835158	-0.0017069974703568054	0.021259399855995918	-0.0029246417419851803	0.0028691779958179156	NaN
12.475	-0.0038937922435712514	-0.10000015083447523	0.0019442754427406732	-0.0019447228967589274	0.015588808737951659	-0.0027596874011858105	0.002796911107766951	NaN
12.4875	-0.004171821005565532	-0.10000012842691543	0.0021116532221179974	-0.0021116762456890982	0.010126369922900088	-0.002586715995867238	0.0026652511348076364	NaN
12.5	-0.004471852777832521	-0.10000007323944228	0.0022120853357441386	-0.00221158849332436	0.004969375409424224	-0.0025186718057982204	0.0024832476823728844	0.00028592
12.5125	-0.004502862888970414	-0.10000000179151139	0.0022498390585408454	-0.0022496632168179796	0.0001926380824857169	-0.002263216852441691	0.002260194098660532	NaN
12.525	-0.004461970269671985	-0.09999995478221234	0.0022302332924015204	-0.002229968812561803	-0.004105622011694714	-0.002018509112502057	0.0020055281425891587	NaN
12.5375	-0.00435559331749722	-0.09999989657071744	0.0021594694752882474	-0.002159308007329773	-0.007881427634502931	-0.0017864510731732943	0.0017284566299769462	NaN
12.55	-0.003974377277982619	-0.09999984896665534	0.00204431554404474	-0.002044916428942408	-0.011106289873895597	-0.00135193377559764	0.001437772582502782	0.000286862
12.5625	-0.003714260123413824	-0.0999998752056251	0.0018918946060076237	-0.0018916210765846657	-0.013715677702396374	-0.0011094238063045466	0.0011418306955203305	NaN
12.575	-0.003417831043887109	-0.09999983895025136	0.0017096309255234335	-0.0017089825210903596	-0.01574632027925641	-0.0008900398682754156	0.0008481836791576759	NaN
12.5875	-0.003092582219735917	-0.09999977569916793	0.0015048196052068082	-0.0015045881711302173	-0.01721390623124995	-0.0006928709245807023	0.00056356129715522	NaN
12.6	-0.002384699373177852	-0.09999974820381752	0.0012845469264476611	-0.0012856784383503026	-0.018144221825848905	-0.00015552139988340638	0.0002937943118705626	0.000304876
12.6125	-0.0020158663573332665	-0.0999998303157522	0.0010555500622447915	-0.0010552992253273828	-0.018499996248743114	1.432672928758285e-6	4.3966097062759406e-5	NaN
12.625	-0.001645651701557847	-0.09999981264749722	0.000824278381371744	-0.000823583627423254	-0.01839499120420351	0.00013447146848398982	-0.00018200922507320444	NaN
12.6375	-0.0012798730593916157	-0.09999976617924312	0.0005964281408644851	-0.0005962242465969993	-0.017879129104039396	0.00024606590061543223	-0.00038116814442382086	NaN
12.65	-0.000582172781684679	-0.09999976063675793	0.00037704350521616255	-0.00037816430685050156	-0.01700567862591281	0.0006802868137132888	-0.000551479458032732	0.000422358
12.6625	-0.0002590621497409661	-0.09999985338624312	0.00017046752463804575	-0.00017031129616345962	-0.01576712821584429	0.0007311398136463966	-0.0006916250463026947	NaN
12.675	4.203160350865321e-5	-0.09999985354857475	-1.9540239648316985e-5	2.0044730541188984e-5	-0.01429172988648019	0.0007651568270644342	-0.0008013259643354392	NaN
12.6875	0.00031823979671655596	-0.09999983287492534	-0.00019014418930759833	0.00019026520304048672	-0.012636047086532928	0.0007850490421757815	-0.0008810357771042868	NaN
12.7	0.0007875825952950199	-0.09999984352287458	-0.00033924500473008954	0.00033848732984332523	-0.01085448874081369	0.0010135286799740064	-0.0009318660476744736	0.000294667
12.7125	0.0009779929022556133	-0.09999991379719309	-0.0004654531037382219	0.0004654975868113632	-0.008961488985328524	0.0009784927426813334	-0.0009553923180093224	NaN
12.725	0.0011376084221551733	-0.09999992583691533	-0.0005679715011935469	0.0005681833835194882	-0.007054221845398599	0.0009362445745964123	-0.0009538141777346115	NaN
12.7375	0.001268593826963984	-0.09999993095268246	-0.0006467469654257935	0.0006467917141143175	-0.005174898212201231	0.0008908968198841306	-0.0009296861497146514	NaN
12.75	0.0014375572919921255	-0.09999994274170622	-0.0007022760796223761	0.0007019971715975383	-0.0033627931118565563	0.0009104253622111281	-0.0008858298617123633	0.000299887
12.7625	0.0014806778943819807	-0.09999997715082509	-0.0007355622057751095	0.0007355162663834677	-0.0016410921616840613	0.0008304984204060842	-0.0008252293045555297	NaN
12.775	0.0014956444189902435	-0.09999999275077363	-0.0007480030705348134	0.0007479479928800975	-5.600062258027266e-5	0.0007506084584843202	-0.0007510093602478191	NaN
12.7875	0.0014912929634052737	-0.10000001677381948	-0.000741394809350375	0.0007413882134130186	0.0013736378805207557	0.0006784755802051758	-0.000666296009277884	NaN
12.8	0.0014107821507765984	-0.10000002774720336	-0.0007177790191450352	0.0007178375414166685	0.0026285850209411075	0.0005562581882709923	-0.0005741415602718879	0.001154742
12.8125	0.0013399972799674133	-0.10000003128774641	-0.000679414924382647	0.0006793616465147005	0.0036926962732605545	0.00046861542724316394	-0.0004774942502431235	NaN
12.825	0.0012548630954624966	-0.10000003597508786	-0.0006286901515651371	0.0006284730019840931	0.004561626996090353	0.00038918548968170513	-0.00037910405953115383	NaN
12.8375	0.0011649418537697737	-0.10000006871570213	-0.0005680613749901026	0.0005680332882688351	0.005241757170576272	0.00032433719263097243	-0.00028148389627733226	NaN
12.85	-0.13882805600934717	-0.10000006602906072	-0.0004999205427755117	0.0005002264126457785	0.005732430027571256	-0.13962636878342666	-0.00018685357113854987	0.001038662
12.8625	-0.1494196962553923	-0.10103714310539763	-0.0010908050306367035	-0.005804372923166319	-0.12610920396591443	-0.13705764472599843	-0.001089596893637003	NaN
12.875	-0.15899345788578342	-0.10465982818836712	-0.0033175632054931216	-0.010541437814138611	-0.25626853086325085	-0.13512605646675577	-0.0034679085397191015	NaN
12.8875	-0.13968453620102678	-0.11085133086999611	-0.007117634109062918	-0.013026340761476754	-0.3675897154274822	-0.10754353023732094	-0.007068563681892272	NaN
12.9	0.12054372145116198	-0.11817449801445257	-0.01148637183180354	-0.004822567341278726	-0.2768080711384982	0.13976030849164262	-0.010309607214292507	0.0008836
12.9125	0.13374445326461232	-0.12334003544535761	-0.014230749919586868	0.004209425450860456	-0.13402011137680772	0.13650407360534586	-0.011535858206125944	NaN
12.925	0.03729210614343982	-0.12624856468432769	-0.015246510872888206	0.009306594064298353	-0.032707020681193515	0.029686277154563533	-0.011094577861536932	NaN
12.9375	0.14866140489909632	-0.1280880906388068	-0.015297934513473674	0.013552964750011241	0.06926770568565659	0.13150651945343095	-0.009766330172528682	NaN
12.95	0.1689148527950261	-0.12778857108209893	-0.013727854286574425	0.01835228490088437	0.20923183704624015	0.13968251236773724	-0.006914277809023242	0.000921811
12.9625	0.17740258508618242	-0.12506133484734946	-0.010414343261819791	0.021679173977135806	0.3476010052948763	0.13764815883371306	-0.0026769856876825704	NaN
12.975	0.184822323275006	-0.11981687569037433	-0.005398514816383216	0.023540447825299612	0.4811081949857489	0.13626424931044745	0.0027601335005879926	NaN
12.9875	0.191199093764545	-0.11194975115714514	0.001257979927964201	0.02406332781618121	0.6087716038165237	0.13547964254990455	0.009216186525788754	NaN
13.0	0.20096070771273528	-0.10133392947316498	0.0094804347119741	0.023378096185539002	0.729771804511655	0.13963447769259021	0.016516095794431467	0.00080968
13.0125	0.20442329552688224	-0.08782628097690415	0.019183223444740573	0.0216510644750141	0.8441152012207979	0.13887824058838666	0.024493899858389515	NaN
13.025	0.20700207035633053	-0.0712680309279686	0.030273080281812265	0.018958456874807458	0.9502549432078633	0.13863035643471416	0.03298881335388906	NaN
13.0375	0.2087467877661519	-0.05149379389460536	0.04264731914533292	0.015432251687763692	1.04784695704542	0.13882649431202637	0.04185004863071926	NaN
13.05	0.20993375736899098	-0.028330456436706758	0.056198342118387146	0.011200645166689858	1.1366715400266125	0.13962619212091726	0.05093739902143162	0.000431756
13.0625	-0.07140936894155998	-0.001600087744792423	0.07081531481216198	0.0035496694218772862	1.162027613608992	-0.13538447427110484	0.059974506788747606	NaN
13.075	-0.09357876254659354	0.025753058147780623	0.08438658883780006	-0.013571192109908405	0.9686463974188645	-0.1303771831024661	0.06652386183547299	NaN
13.0875	-0.11423482949368599	0.05182372372382819	0.09551272508516544	-0.02795324286063228	0.7703136539552284	-0.1263378966387256	0.07006372261018476	NaN
13.1	-0.150885407721868	0.076683127979647	0.10413634137532034	-0.0396999925777974	0.5697292074571583	-0.14081133393184284	0.07084518925212205	0.000175461
13.1125	-0.16686984753506207	0.10034785568536862	0.1102349652736837	-0.049098153705044514	0.3662348406571981	-0.13681590554419185	0.06911899166097134	NaN
13.125	0.09896112693549985	0.12298556424597784	0.11394659610260482	-0.050628976796510745	0.27339685299443706	0.13537346737629988	0.0655746714268733	NaN
13.1375	0.10716808572442256	0.14824842987693096	0.1176917694610769	-0.0442539025074877	0.33998059929973007	0.1337429970683243	0.06283950860253962	NaN
13.15	-0.18037200789622052	0.17603218632169762	0.12147766697424876	-0.04906938112194783	0.19713384019989844	-0.1415535864646674	0.05984603105287561	0.000353178
13.1625	0.08827315673494375	0.20258548916466146	0.12297043877320982	-0.051742469188817024	0.05901215656015965	0.13694699378263248	0.05496846708077242	NaN
13.175	-0.18315332899285855	0.23051605681515622	0.1239528007345458	-0.048810352455205576	0.028539879738613196	-0.13582705028406086	0.0503705325475831	NaN
13.1875	-0.19463379106655326	0.2580348077851019	0.12339615497521408	-0.05274647032684985	-0.15363465827561573	-0.1338983185093714	0.04434777567444952	NaN
13.2	0.06774237840538716	0.2838126663666744	0.12058949145698317	-0.05477176491761433	-0.32908074079039557	0.13962634184410205	0.03678201775440604	0.000576579
13.2125	0.08151033906634624	0.3097903740106761	0.11695609501128108	-0.04260394446691421	-0.23228379898850254	0.13619304108066257	0.029905763455542744	NaN
13.225	-0.18751611546637761	0.33869224489462174	0.11442008920983505	-0.03749604147007284	-0.23799074407230497	-0.13764455530454492	0.024485880794120174	NaN
13.2375	-0.19632868250365398	0.36666997911013055	0.11065636703813317	-0.03961553709449682	-0.39499379526386535	-0.13617346805543618	0.018022542953405517	NaN
13.25	-0.21019036126208168	0.3923847699682767	0.10496053609596515	-0.040155212458710024	-0.5449271272290758	-0.1416989381874597	0.010365862836853885	0.000326286
13.2625	0.06574373188699704	0.4156917199550934	0.09742423216468307	-0.03648820903250532	-0.6332711132150916	0.13516203880668715	0.0018693881767469847	NaN
13.275	-0.19879009756161167	0.43933567995358563	0.09001332191188086	-0.02801741281404413	-0.6107366678420917	-0.13901437801977878	-0.005369525027990214	NaN
13.2875	-0.20383942612107472	0.4614786581089496	0.08173842277978195	-0.027206118217273034	-0.737623870117699	-0.13827686665768135	-0.01311732001582784	NaN
13.3	0.06983703551964836	0.48075936491045296	0.07191534388380508	-0.025256604537591085	-0.8563980736673443	0.13962633988794138	-0.021559823489557067	0.000801054
13.3125	-0.19241897827619392	0.49910071078253454	0.06198195013510532	-0.012649526527427919	-0.7560628056186631	-0.14045418585659553	-0.028681906846392328	NaN
13.325	-0.1957931874484073	0.5163149682463395	0.05200571998508865	-0.011321656078570027	-0.8599060639355348	-0.13975641604518946	-0.03568654208323921	NaN
13.3375	-0.19834267497550126	0.5302323189054365	0.04076773586211398	-0.009095876293010566	-0.9563921014865214	-0.13951440940519158	-0.04318689192158594	NaN
13.35	-0.20119747495058862	0.5407105204385142	0.028360894767903058	-0.006093314676728634	-1.0451893790293518	-0.14075431256433368	-0.05104370471020926	0.000447125
13.3625	-0.20153497845030016	0.5475993815947644	0.014882563324945225	-0.0024363647740844973	-1.126174377590727	-0.14053754604149787	-0.05912783453420857	NaN
13.375	-0.2012985311226521	0.550744119994377	0.0004334563659245689	0.001779722076289349	-1.1988871488082946	-0.14073612146091014	-0.06731888621114278	NaN
13.3875	-0.20048269539739233	0.5499882886982429	-0.014883518581076246	0.006442149188384185	-1.2633938172944468	-0.14122836608646527	-0.07550767786714728	NaN
13.4	-0.014566802307966711	0.5451745075883337	-0.030965565322083076	0.011447245730067035	-1.3197957661610014	0.042615331802338334	-0.08359608094686843	0.000704902
13.4125	0.09571136361480147	0.537502933662089	-0.046842534777146075	0.025818492462642204	-1.1767752506491442	0.13108518418591475	-0.09014887283146208	NaN
13.425	0.11851929787403338	0.5298972410123365	-0.0604676829847755	0.041333132741833103	-0.9576793765451961	0.1269854927125505	-0.09368627199297049	NaN
13.4375	0.13934644918170205	0.52298139507566	-0.07133705648789194	0.05399285124348716	-0.7358824265465049	0.12361948411863316	-0.09422109056136277	NaN
13.45	0.1761349623663604	0.5167553804032223	-0.07942239771636803	0.06392371821160168	-0.5141745530677613	0.1389483209142823	-0.0920319271126393	0.000570999
13.4625	0.19215221510750086	0.5112736548971322	-0.08472974489784747	0.07144506309929285	-0.2917306101583156	0.13587714373644041	-0.08739300312128077	NaN
13.475	0.20591053806427798	0.5066524738920557	-0.08728774716319863	0.07651499206531323	-0.07455261404889003	0.13327228192950702	-0.08059053496665256	NaN
13.4875	-0.061995922236961355	0.5023981197655597	-0.0875713715856502	0.07139532634725525	-0.02453097213250538	-0.13211563803332632	-0.0727363528238322	NaN
13.5	0.21798682299984337	0.4960181257663231	-0.08737005047097446	0.07180550208446045	0.12605743035979866	0.1396263345366734	-0.06491436255812479	0.001976354
13.5125	0.22723326349449147	0.4907414946048185	-0.08480699315662668	0.07304661492908872	0.3211832629097664	0.1374851188940949	-0.055488596556688155	NaN
13.525	0.23496969666529674	0.4869584903452796	-0.07985844130764949	0.07241094673306941	0.5062415371373663	0.13623419000108428	-0.044736409369560054	NaN
13.5375	0.24125414433432232	0.48487839462658117	-0.07265104541858873	0.07009817029130846	0.6802026295545156	0.13578543730617904	-0.03291375987566161	NaN
13.55	0.22858278209355556	0.48347674748163455	-0.06412999495463008	0.056124409679525124	0.6313853303462412	0.13962633523602588	-0.02160867828726394	0.001683431
13.5625	0.23296681276167985	0.48137430853380253	-0.055466758673938334	0.05355667186397732	0.7831554289235321	0.13868605859367886	-0.010744175082824235	NaN
13.575	0.2361748106060251	0.48163926064427537	-0.04496361830261426	0.049722710926543894	0.9237853983879915	0.13841525896330564	0.0007775575186663025	NaN
13.5875	-0.04254889296123465	0.4838630023881003	-0.03316588015328825	0.036872039145691815	0.8927256564416848	-0.12584266624189408	0.011930296739786947	NaN
13.6	-0.06070614708731671	0.48560864064930825	-0.021916476661041382	0.03074693710602744	0.9598669995092765	-0.14136616816782654	0.02172579220047967	0.000237949
13.6125	0.20032199403833567	0.4880679377763138	-0.010698879835855532	0.01681790145819142	0.8574872139935391	0.13891475745248022	0.03005806624012205	NaN
13.625	-0.07842413692227411	0.49143715477676136	0.0003940457096764994	0.008780836405903939	0.8501717433754618	-0.13141390398370206	0.037695218898621305	NaN
13.6375	0.1832022123863246	0.4948033519503828	0.010586254483127087	0.00220827090430225	0.8400049182006872	0.1373136857355866	0.04371199795733532	NaN
13.65	-0.10918659683501143	0.5000223773776652	0.020909483649328594	-0.007258779096393497	0.7648842725492674	-0.14170179991117984	0.04907245266242011	0.000261884
13.6625	-0.12703268361680442	0.5044819681359658	0.029551850012276875	-0.020217390895966657	0.5814160883142906	-0.13704892931318088	0.052001470390481204	NaN
13.675	-0.1434825355286228	0.5073598688787347	0.035900487828998365	-0.03075406559544991	0.3966072243048738	-0.13335204559702635	0.052435260524116345	NaN
13.6875	-0.15849006611064215	0.5086695918856913	0.03994081866026784	-0.03899003371550008	0.2126212341802153	-0.13055633657251325	0.05061332785068519	NaN
13.7	-0.18420691311048148	0.5083794466537194	0.04168660555260868	-0.045060417324859936	0.031422701836933804	-0.1407804762811421	0.04677819169194565	0.000493282
13.7125	-0.19495778684799323	0.5064172329354362	0.04117697621541714	-0.049223928148627215	-0.14739548174752526	-0.13806929364849468	0.0411663084797625	NaN
13.725	-0.031212065680955203	0.502798309342778	0.03855255497359391	-0.048121621375762244	-0.2531886946547	0.030075367816851443	0.03428063940130531	NaN
13.7375	-0.1993659555936246	0.49929837389225523	0.0351166480856093	-0.04668459222151183	-0.35448769527911805	-0.13424800321759864	0.027305931546253374	NaN
13.75	0.08698233100381869	0.49537184004060775	0.0306925450723318	-0.03697371842439261	-0.3013517346422964	0.1396263396296107	0.020499823597280403	0.000888448
13.7625	0.10046464367955604	0.4941929345646327	0.02748699868980842	-0.02600897668765577	-0.18871593405284334	0.13628684893795967	0.015692505626100334	NaN
13.775	-0.16730195833471023	0.49566504323155147	0.02556755120814636	-0.022152554139636745	-0.17998164816175427	-0.13579035849066226	0.012313557373460845	NaN
13.7875	0.10364139430663319	0.49663330442511444	0.023002804770752675	-0.017638685987455768	-0.16387677158686992	0.1298016724166062	0.00868008914070688	NaN
13.8	0.10724206577836878	0.4984677183431515	0.020759932238185796	-0.01924022642629717	-0.25277015274199743	0.13962634014724984	0.005422124743067979	0.000547545
13.8125	-0.1601084989012897	0.500104316429942	0.018236869532969286	-0.012493972713198414	-0.17991764696196455	-0.13825880854606912	0.002658474679277687	NaN
13.825	-0.16912222988569242	0.5012381590376952	0.015313398350020704	-0.016427132968331183	-0.31462740723757593	-0.1363344717410073	-0.0007724986273229678	NaN
13.8375	0.0018858569166395021	0.5001768972427698	0.010983940554055625	-0.01383866708372096	-0.3431973931374663	0.033570788443508706	-0.004922790407793861	NaN
13.85	-0.10269714383329852	0.49978815278513544	0.007187144087896974	-0.004600310159887483	-0.22610711667178574	-0.08633926360647817	-0.0077602122181701354	0.00059812
13.8625	0.026677594432781917	0.5000516547596833	0.003989407169847729	-0.004778250348236703	-0.2737357352680022	0.04569010301495474	-0.010185969846414084	NaN
13.875	-0.004830072628987019	0.49998535532578325	0.0008205314675766654	-0.0006461922879606534	-0.2332951419525378	0.007947467040505602	-0.012107275472111411	NaN
13.8875	-0.0025765400722256296	0.5000163983937639	-0.001994074295781584	0.001921555987205407	-0.2127331318756561	0.006564026798103082	-0.013550967196407939	NaN
13.9	0.008488996649126827	0.4999952202101621	-0.004512244588049369	0.004573494907600694	-0.18231821671845636	0.013396049010885865	-0.014540224088209642	0.00053452
13.9125	0.014721466398806005	0.5000030966946477	-0.006654895341952273	0.006637676943962171	-0.15439620319650088	0.016112392021061878	-0.015078002718704218	NaN
13.925	0.01701380556089277	0.5000004996648615	-0.00843183476089639	0.008438860408109842	-0.12375621117854974	0.015010268134067514	-0.015204199952537228	NaN
13.9375	0.018958428105889987	0.5000016788015464	-0.009828701629553568	0.009827405483442585	-0.09379785348411339	0.014008511003621299	-0.01495502147390745	NaN
13.95	0.022291658883110525	0.5000006985849487	-0.010853634056275091	0.010850348128552588	-0.06448335105138119	0.01479444500922976	-0.014375437986028092	0.000535812
13.9625	0.023241834030839098	0.5000003816353588	-0.011517598295179518	0.011516685627946896	-0.03647376829435399	0.01362178435419861	-0.01351058496137158	NaN
13.975	0.023705497945041763	0.5000000567781374	-0.011841123006108716	0.011840891466819811	-0.010413307865134733	0.012406098487208958	-0.01241015229678051	NaN
13.9875	-0.12873771563016628	0.4996561043631228	-0.012070733107605902	0.007545399868893024	-0.0736620211373724	-0.13245269039991595	-0.011572257024402715	NaN
14.0	0.15232519154517848	0.4980955712340011	-0.012789145304908704	0.011803964186024404	0.017209367882388388	0.1396263402292699	-0.01086318540845384	0.00053977
14.0125	0.0993154418902801	0.49868235722774296	-0.01185635852516263	0.016603137718129154	0.1474947685656593	0.07504257620673667	-0.008540090369873113	NaN
14.025	-0.11330295935425429	0.5008006841226896	-0.009716710117251916	0.013523111042362895	0.1439878809635799	-0.13431344020672334	-0.005651773549687196	NaN
14.0375	-0.12566014525518815	0.5011671691687563	-0.008544828286879896	0.005258453592358254	0.017405227050337743	-0.13182367065416398	-0.004306967846939791	NaN
14.05	0.10833123806290094	0.4998850201730257	-0.00831721511021428	0.006826059270000859	0.060075381986047734	0.0983812589296256	-0.0035419383880969167	0.000547064
14.0625	-0.07293531010465532	0.5000318445481622	-0.007081151186601849	0.008399635952821402	0.11992033532355409	-0.08757080349430153	-0.0018439909551337796	NaN
14.075	0.05463455159787013	0.4999638270351553	-0.0059272437903092655	0.005509851942482501	0.08917705422774926	0.044487492835544665	-0.0006348396446988758	NaN
14.0875	-0.0015671069591626577	0.5000093493544316	-0.004679254089048251	0.004768622161787694	0.09914119423330324	-0.01149107122108212	0.0006510964562995497	NaN
14.1	0.009986916111881084	0.5000009756708131	-0.0034755719635729612	0.0033921103252413536	0.09363780426950978	0.001725639964625221	0.0017267563081585142	0.000519632
14.1125	0.0015424398557548481	0.49999877330272485	-0.002305573826230138	0.00235041043109275	0.09189673171304129	-0.005586600624416049	0.0026732775692201735	NaN
14.125	0.003367264976238332	0.4999987498789457	-0.0011959221590139974	0.001180296325187904	0.08476487421538859	-0.002220804808149779	0.0034535167985866714	NaN
14.1375	0.0005933905881283644	0.4999989044725062	-0.00016820912529869373	0.00017100713984761288	0.07772324433361326	-0.0036192252570671378	0.004077863550389912	NaN
14.15	-0.0020814356639429375	0.4999992233016671	0.0007612627852186213	-0.0007600911442620785	0.06918100345633552	-0.0049187566994103055	0.0045419859998750865	0.000512939
14.1625	-0.003541946687844017	0.4999993873780847	0.0015799442597079127	-0.001578976622527305	0.059866962575122494	-0.005076052119223082	0.004851703909967335	NaN
14.175	-0.004552730804931127	0.49999948797455207	0.0022794224952774654	-0.0022814078109387403	0.05000145578114938	-0.004871398694612155	0.005014820726974906	NaN
14.1875	-0.005508769054128669	0.4999994476335693	0.00285485491458284	-0.0028550344183932625	0.04001262263023679	-0.00473439101250772	0.00504239112217954	NaN
14.2	-0.006905682468607631	0.49999955658482914	0.0033050662214128843	-0.0033029116523206237	0.03007903557561542	-0.005166880666219009	0.0049472322637876	0.000511025
14.2125	-0.007374555636902938	0.49999978501488246	0.003631795561003832	-0.003631655927817125	0.020340039806244326	-0.004800581779010518	0.0047435781038918145	NaN
14.225	-0.007684904127617828	0.4999998684489418	0.003839399697420229	-0.0038395955796960146	0.011114999020850056	-0.004423288497006016	0.004447215526169151	NaN
14.2375	-0.007853473058758444	0.49999994049510943	0.00393487512821412	-0.003934749084387891	0.0025558620282200607	-0.004051628799837996	0.004074469541930588	NaN
14.25	-0.007797190921666273	0.5000000363469808	0.00392713760760469	-0.003927207226689911	-0.005221039033628754	-0.003598489665227666	0.0036417904261848728	0.0005189
14.2625	-0.007594065131925773	0.5000000802475861	0.003826604766562735	-0.0038261924036743977	-0.012086441752721904	-0.0031393777571098362	0.003165466921192267	NaN
14.275	-0.007290079359193847	0.5000001573802709	0.0036449646660250733	-0.003644133911004203	-0.017980346265676232	-0.00271096744237448	0.0026612083151472355	NaN
14.2875	-0.006898207394826612	0.5000002691288545	0.003394625404341349	-0.0033942651178675695	-0.02287494193112205	-0.0023144452965406966	0.002143768292299564	NaN
14.3	-0.005903359015038251	0.5000003389139119	0.003088346259044432	-0.0030899285366909773	-0.02676630330471299	-0.001421582706502199	0.001626703956033334	0.000516196
14.3125	-0.005326675528328127	0.5000002405586113	0.002738910898740613	-0.002738427024207171	-0.029559861482254365	-0.001051135707043729	0.0011224879298439325	NaN
14.325	-0.0047143070637348595	0.5000002907593994	0.0023591313427416666	-0.002357894774135138	-0.03139223034187693	-0.0007240163118221211	0.0006417861821125328	NaN
14.3375	-0.0040785672206177515	0.5000003923262493	0.001961023346476169	-0.0019606214112639934	-0.03232294703302203	-0.00043715256363661276	0.00019363364012545603	NaN
14.35	-0.0027829391338353203	0.500000423367678	0.0015558212711187691	-0.0015578972430123402	-0.03242412428075257	0.00046101257177615356	-0.00021462155100213359	0.000500305
14.3625	-0.002144023558934069	0.5000002625067089	0.0011538011269685725	-0.001153423426563416	-0.03165368676006495	0.0006553915791527244	-0.0005769781163201342	NaN
14.375	-0.0015234922539706331	0.5000002791219799	0.0007644439591450622	-0.0007633336182009347	-0.030234277107823317	0.000812023773837114	-0.000889473530360073	NaN
14.3875	-0.0009294300585986538	0.5000003416958154	0.0003956898775147246	-0.0003953882087565379	-0.02826385062758602	0.0009356783827923573	-0.0011497022922181644	NaN
14.4	0.00015226447842454606	0.5000003374285316	5.420177773858579e-5	-5.594275700590752e-5	-0.02584160969500247	0.001551970939570582	-0.0013567319063208941	0.000502309
14.4125	0.0006290949271347349	0.5000001865818366	-0.00025465742005487336	0.00025484534524679867	-0.022973341911688216	0.0015688633612957236	-0.001510721369752421	NaN
14.425	0.0010578443125307726	0.5000001758447963	-0.0005266082831705633	0.0005272828902555546	-0.01986750605761805	0.0015636717372713566	-0.0016133732214053413	NaN
14.4375	0.001435774427596748	0.5000001929073992	-0.0007589122498498654	0.0007590521726724588	-0.016616186645286104	0.0015407639604791668	-0.0016674037092814322	NaN
14.45	0.0020331886499197712	0.5000001667881478	-0.0009500280814995248	0.0009490604124526743	-0.013304875048583395	0.0017759817399934335	-0.001676393581775233	0.000528689
14.4625	0.002251988507436237	0.5000000704486977	-0.0010995260567631673	0.0010995295382584605	-0.009968980076234223	0.0016708459331419563	-0.0016445004490925979	NaN
14.475	0.002418463421850948	0.5000000451443711	-0.0012079053522492816	0.0012080792252762318	-0.006741408722557933	0.0015609374501477286	-0.0015766095687760654	NaN
14.4875	0.00253425947027437	0.5000000268716436	-0.0012767164281167684	0.0012767055813803713	-0.003681130689154242	0.0014489726847300192	-0.0014779407257208032	NaN
14.5	0.0026235549350160344	0.49999999468746	-0.0013082741568699204	0.0013081222176401812	-0.0008374639192439684	0.0013589808411765395	-0.0013539035785588515	0.000508952
14.5125	0.002603237809098065	0.4999999647831897	-0.001305527918165653	0.001305409059327254	0.0017459624977744757	0.0012070386998865382	-0.001209963109448916	NaN
14.525	0.002544430270704417	0.49999993794320563	-0.001271959260698902	0.0012717487621374225	0.0040281270359815565	0.0010632189026959537	-0.0010515444841704307	NaN
14.5375	0.0024511372031044464	0.49999990225006086	-0.0012114452120414614	0.001211338711058326	0.005990561358321198	0.000928289301413418	-0.0008838546901367673	NaN
14.55	0.002178078053054544	0.4999998763045694	-0.0011280998018205878	0.0011285323113265039	0.007623392871951248	0.0006531293123865751	-0.0007117868343265024	0.000506207
14.5625	0.002007045020431189	0.49999989956873064	-0.0010261564420692491	0.0010259949316596929	0.008891450606774692	0.0005186946572192123	-0.0005399289651560098	NaN
14.575	0.0018188436539277003	0.49999988024662473	-0.0009099508712197423	0.0009095546034190266	0.00982714189350286	0.00039827767204652503	-0.0003723375132408703	NaN
14.5875	0.0016177568915909935	0.49999984444307155	-0.0007836576017790755	0.0007835220637179691	0.01044448733535622	0.00029112148643450084	-0.00021255675605182903	NaN
14.6	0.0011932761449488167	0.4999998308413252	-0.0006512661859628359	0.0006519454402533357	0.010762678234172464	-1.832856348148713e-5	-6.358569678524106e-5	0.000514623
14.6125	0.0009775164950957692	0.49999988166172676	-0.0005165090399214395	0.0005163708078177049	0.010763277189401003	-9.854472657078801e-5	7.20216785362166e-5	NaN
14.625	0.0007640579491131367	0.49999987341987245	-0.00038290586220241977	0.00038251338608631647	0.010516660030794756	-0.0001653217585745072	0.00019239736226379684	NaN
14.6375	0.0005560054892477746	0.4999998489188003	-0.0002535004278536845	0.00025338886525741	0.01005374778630383	-0.00022017826089743453	0.00029621601372719925	NaN
14.65	0.00016685648044644752	0.49999984775193224	-0.0001309329604134393	0.00013155859515303784	0.00940673814230311	-0.000453852498106352	0.0003826764232928654	0.000502119
14.6625	-9.753400206064324e-6	0.49999990053894433	-1.742075702193222e-5	1.7341743029240233e-5	0.00857405031651419	-0.0004729457596940425	0.0004513730076068688	NaN
14.675	-0.0001719960570845611	0.49999990219860097	8.517109822450721e-5	-8.543638952993924e-5	0.0076286577892924435	-0.00048324987259782895	0.0005024696820112595	NaN
14.6875	-0.000318527250208667	0.49999989291078306	0.00017550909001256483	-0.00017556944935783316	0.006602766344276386	-0.000486301650753206	0.0005365206761782756	NaN
14.7	-0.0005608173214121664	0.499999900288042	0.0002526787225454742	-0.00025228710051930476	0.0055268932798512105	-0.0005959286714451247	0.000554423933151171	0.000507729
14.7125	-0.0006555562323808312	0.49999993759687883	0.0003161630330376897	-0.0003161777405176884	0.004411045214338967	-0.0005687528430087692	0.000557314878901552	NaN
14.725	-0.0007306073864382891	0.4999999470428206	0.00036577821845328056	-0.000365834447146148	0.003307494508805077	-0.0005367626537500052	0.0005466441469608256	NaN
14.7375	-0.0007955303152220442	0.49999996837389954	0.00040174752656041635	-0.0004017794026285759	0.0022362139471719528	-0.00051003403784641	0.000524025765073976	NaN
14.75	-0.0008617500993023411	0.4999999695813101	0.0004245535982172903	-0.0004244133516063879	0.0012212360683714046	-0.0005008410232512663	0.000491174256677358	0.000487401
14.7625	-0.000871660825791213	0.49999998863799616	0.0004349872887548918	-0.0004349600738783537	0.00027315491088791344	-0.00045090480727903075	0.0004498925423402263	NaN
14.775	-0.0008682699705434182	0.4999999972276489	0.00043401548308795364	-0.0004339693768879123	-0.0005846776500921182	-0.0004038973558507157	0.0004020069986828765	NaN
14.7875	-0.0008518512073300739	0.5000000094514406	0.0004228057132538714	-0.0004227734630270642	-0.001343726574762443	-0.0003592039624153627	0.00034931641027338397	NaN
14.8	-0.0007757274760626059	0.49999999537523876	0.0004026257952387012	-0.0004029422521170909	-0.0020016223091806414	-0.00026870086386812165	0.00029352023254854923	0.000461262
14.8125	-0.0007359969710179787	0.4999999814282839	0.00037486515937273267	-0.0003746522711881053	-0.0025301945103158203	-0.00022977458529345072	0.00023633497129084045	NaN
14.825	0.011955064424324929	0.5000096104905329	0.0003471248674950734	-9.445888196242506e-5	0.0019001515119068686	0.011950715427668197	0.00019833383128000054	NaN
14.8375	0.013899285833908065	0.5001989564982254	0.00042948264847048805	0.00047190568104393143	0.0139385448816812	0.012702575819016711	0.00029006810582130743	NaN
14.85	0.14072688248713044	0.5005685424025776	0.0006207342629298032	0.00034661336238967335	0.014498633946124715	0.13962634015954228	0.00044597862666514434	0.000430894
14.8625	-0.1293231626274105	0.5019711654521777	0.001463201457103684	0.003591953756716293	0.09162313625899574	-0.13767951946959459	0.001416777692108807	NaN
14.875	0.139340513817623	0.503062396319169	0.0020774838156708917	0.0017689623179234248	0.06525161237479621	0.13417846765621017	0.0017981258252321008	NaN
14.8875	-0.13071819988543637	0.5049074070037807	0.0031313712977628465	-0.0006615250001339465	0.034396899682650216	-0.13184531366880023	0.002541888849452158	NaN
14.9	0.1484639547607173	0.506079219259713	0.003693575688274298	0.0030464968075648684	0.11136764987647668	0.13962634015957565	0.003041601385682523	0.000257146
14.9125	-0.12275428450143515	0.5096694603026766	0.005733893420306784	0.005255382001244304	0.18570750428459373	-0.13766645672547834	0.004896628232980153	NaN
14.925	0.11625208024102401	0.5129929411369354	0.007492481661026898	0.0019109154918503	0.1445364531687921	0.10682526918439653	0.005990410614710334	NaN
14.9375	-0.12618829021539352	0.5168151162148558	0.009426402704145603	-0.001667220627865276	0.09985488966824999	-0.12971352385027723	0.007125954596396275	NaN
14.95	-0.15141679148136536	0.5187558295556793	0.009982219509998648	-0.008682095222588459	-0.03845187322196196	-0.14073519885123487	0.006580059486454539	0.000189878
14.9625	-0.16152282646125476	0.5182464092993566	0.008800019780390512	-0.014139494345316576	-0.1778293046173256	-0.13813620827583725	0.004418159026236112	NaN
14.975	-0.1705594545377867	0.5152383630160938	0.005894441562464929	-0.01799906574606996	-0.31415271576074805	-0.13622444757215785	0.0008253839511490682	NaN
14.9875	-0.17853252923288093	0.5096647260790207	0.0013047774261662783	-0.02037861184303171	-0.4462306379912382	-0.13494992421430485	-0.00401532970048931	NaN
15.0	-0.19133586630292296	0.5014334271599961	-0.004913812917678494	-0.021399673614942945	-0.5729986981119631	-0.14014026038615793	-0.009924255215177702	0.000193846
15.0125	-0.19627314159152506	0.4904310967734728	-0.012692332481573775	-0.02124064955912377	-0.6945739451209313	-0.13891464688611288	-0.016729392774153806	NaN
15.025	-0.20026959745220854	0.4765225858229901	-0.02195262333299758	-0.019958948237141425	-0.8089104516922735	-0.1382473057270689	-0.024261489788702854	NaN
15.0375	-0.2033681852432862	0.45956304046068913	-0.03260383148596694	-0.017686168271914597	-0.9154745333624332	-0.13807734123652507	-0.03235977288523175	NaN
15.05	-0.20706090738152488	0.43939580910089354	-0.04454777744810838	-0.014552168135554717	-1.0138704371414649	-0.13978747651461398	-0.040872749094845354	0.000147699
15.0625	-0.20775640787473287	0.4158555067571178	-0.05768080400397656	-0.010690672112527099	-1.1039652058365055	-0.13965954505870748	-0.0496594258065352	NaN
15.075	-0.20775558204277006	0.38877089526795927	-0.07189550310394767	-0.006202970968995612	-1.1852031958563753	-0.13992204488924292	-0.058588137071152895	NaN
15.0875	-0.20711339136273038	0.35796900359334083	-0.08708138945074065	-0.0012089869740032114	-1.2575806744631797	-0.14051020931664182	-0.06753875656331727	NaN
15.1	0.08906812983514219	0.3241035620960964	-0.10259704951629221	0.010891109893421411	-1.1821701152984077	0.139649865937238	-0.07551640952973436	0.000128263
15.1125	0.11102755866271055	0.2901466029082697	-0.11633301950624877	0.02740230279275186	-0.9738894230034008	0.13426750586613553	-0.0806415912502711	NaN
15.125	0.13137245575655584	0.25717565064008774	-0.1274557367537172	0.04107914333976349	-0.7621104451355438	0.12992305556384065	-0.0827411810071732	NaN
15.1375	0.15008508724034458	0.2251494346180514	-0.13592433559549738	0.05204307126554392	-0.5495202379191068	0.12661706834659422	-0.08208351093845509	NaN
15.15	0.18254141558714876	0.19408149368876398	-0.14173275682133116	0.060436472297038184	-0.33853610741196083	0.13970882087553255	-0.07894311283555872	0.000117572
15.1625	0.1962934972590136	0.16403480255028272	-0.14490643492201197	0.0665569234021189	-0.12864805930051146	0.1364262729405213	-0.07358968397721352	NaN
15.175	0.20842088859541283	0.13512546531895092	-0.1454930703917812	0.07039655462107712	0.07489566535402664	0.1341297593759263	-0.06630225824839033	NaN
15.1875	0.21895681310859713	0.1074951197350491	-0.14357346818134553	0.07214122333841555	0.27048574247491075	0.1327503311614862	-0.057354669416453764	NaN
15.2	0.23543465117230977	0.0813187268648303	-0.1392497431905688	0.07198307752104491	0.45676180588239196	0.13969995974538046	-0.04701343213280748	0.000104328
15.2125	0.24148771396881638	0.056799278621796054	-0.132642065289556	0.07017855816677877	0.6337758301358358	0.13835281263497415	-0.035532146119353084	NaN
15.225	0.24616853507028802	0.034166201093694996	-0.12388324641916665	0.06683164765298578	0.7989044440572594	0.13779385632632474	-0.023158204711188943	NaN
15.2375	0.2495480495231778	0.013660326016481428	-0.1131222134605736	0.06214114226948969	0.9515182608055788	0.137927957691798	-0.01012481067878472	NaN
15.25	0.25270817135387946	-0.004463855911591213	-0.1005167073053594	0.056301449000571276	1.091185729937746	0.13966506439654539	0.003350037569358838	8.5933e-5
15.2625	0.25264926854654346	-0.019942610915000453	-0.08623061564870514	0.049500067400133116	1.2176457404695926	0.1398316226419915	0.017064566412204607	NaN
15.275	0.2516083327404837	-0.03250786565897039	-0.07043200519789085	0.04189864558205374	1.3304488620544153	0.14052634633160038	0.030832558876920962	NaN
15.2875	0.249669822700564	-0.04189143225042011	-0.053291127665368324	0.03367238552235985	1.4297206708656482	0.14165196229319044	0.044485677818295585	NaN
15.3	0.24343879441103441	-0.047826807613887204	-0.03497729522269195	0.024985690812361305	1.515718354558829	0.13963574916161398	0.05787357923685467	6.8189e-5
15.3125	0.23931408913807514	-0.05005228947842133	-0.01565703703328894	0.01594971610369047	1.5880140424866251	0.14078764282508016	0.07086171821891171	NaN
15.325	0.2346262262037166	-0.048317284675409425	0.004505256700339684	0.006738383736395752	1.6476805756341564	0.14220845253434472	0.08333482106493813	NaN
15.3375	0.0943897366478397	-0.042683108381155695	0.025157436473117262	-0.006329811715385542	1.6183162008264276	0.016567105920251013	0.09479776402723025	NaN
15.35	-0.09155993867080614	-0.035453841715049624	0.04453185424016159	-0.025794115760965727	1.4204240625666187	-0.13962787416330458	0.10344396451460754	5.6146e-5
15.3625	-0.11578258135051575	-0.02864408175563699	0.06110658873325178	-0.04369984507522173	1.1843942353978294	-0.13367123651598115	0.1084467299436364	NaN
15.375	-0.13818557332031023	-0.022277984008296864	0.07472356448012306	-0.05843672093143741	0.9451755477997318	-0.12889798087445886	0.11010631754448941	NaN
15.3875	-0.1587385678513906	-0.01632248430184154	0.08534601401538218	-0.07014775482601872	0.7057221781282548	-0.12528836628804113	0.10872723389702998	NaN
15.4	-0.19425475443054852	-0.010804987878484123	0.09297553015337727	-0.07899823528317372	0.46868976083325586	-0.1396283867107041	0.10461994220872503	4.0146e-5
15.4125	-0.2092352605595636	-0.005807320817404465	0.09764829462143854	-0.0853223459403518	0.2335315973752655	-0.1360565576827256	0.09808873993019965	NaN
15.425	-0.2223979672996293	-0.0014695262459055321	0.09942490527709769	-0.08912010793137182	0.005983982039386042	-0.13358902643430554	0.08944723228285825	NaN
15.4375	-0.23378326703879482	0.0020404305595405816	0.09840208889004669	-0.09060317007988233	-0.2122093389087893	-0.13214521133565543	0.07900239288620185	NaN
15.45	-0.2514344621347612	0.004518283563608088	0.09469970083792768	-0.0899894122676823	-0.4195820272978946	-0.13962678444758841	0.06705226144206405	3.1259e-5
15.4625	-0.25782878733818937	0.005729405532612865	0.08845709379366769	-0.08756407009207107	-0.616172607249345	-0.13822374166915236	0.05387996756244021	NaN
15.475	-0.2627002161194125	0.00541088329853105	0.07982726266858244	-0.0834492136639314	-0.7991766535609905	-0.1376938164703096	0.03976088993593059	NaN
15.4875	-0.21223270492884952	0.0034092275784046956	0.0690582760660765	-0.07634669533615884	-0.9372091972502145	-0.0871511313356795	0.02511259255314712	NaN
15.5	-0.018234967894960784	0.000801207573639644	0.05720221032376325	-0.0625407658131059	-0.9383425371514089	0.09309960985001839	0.01124470711549555	2.4246e-5
15.5125	-0.03211459580579004	-0.0004618209647793265	0.0458597703826929	-0.04673672420224673	-0.865134134056209	0.059609103367379554	-0.0005572751261593636	NaN
15.525	-0.059022651461129706	-0.0004052478769896624	0.03531909502701819	-0.03429227840094994	-0.8192328705760221	0.017869736209773383	-0.010492451857205931	NaN
15.5375	-0.0663747664714102	-1.2534608394396466e-5	0.025205830670553084	-0.02444050274797789	-0.7963490238857389	-0.0005241144813738913	-0.01909324389110917	NaN
15.55	-0.029431190805920306	0.00016175542195607124	0.015384716192239288	-0.015414270325411438	-0.7675247919682305	0.025894368701839122	-0.026543751635518493	2.3915e-5
15.5625	-0.007988026900381104	0.00011752696824538166	0.006046630759273601	-0.006262813227151255	-0.7131552941612622	0.03535886162315579	-0.032723009520331074	NaN
15.575	0.008022190601939492	4.1928728747328794e-5	-0.002528292296441299	0.002417276437255209	-0.6419662943030328	0.038987161468441986	-0.03751143385915433	NaN
15.5875	0.019641127913239603	1.3980349672311028e-5	-0.010163233146454944	0.010162668803352197	-0.5622651655646491	0.03871624771924916	-0.04089983118755301	NaN
15.6	0.037943604596502	1.977395417339249e-5	-0.016775810446828417	0.016776648582921536	-0.478990930489713	0.046074484399045545	-0.04296148611635918	2.4516e-5
15.6125	0.04616583761055671	2.591293524175013e-5	-0.02232957683347571	0.022340712220878054	-0.39243845546001316	0.04423192507359934	-0.043794014452692105	NaN
15.625	0.05340451358731519	2.4792366227770572e-5	-0.026802579034812878	0.026798732410078355	-0.30562399040043	0.04249822867805919	-0.04350617721863519	NaN
15.6375	0.059261536476472976	1.8298870333278516e-5	-0.030195174131859945	0.030178156577020124	-0.22016585534943411	0.04053200437762343	-0.04221389000278919	NaN
15.65	0.06649139326767942	1.1274786655540527e-5	-0.03253139887562282	0.03250658214612003	-0.1378960419694272	0.0411554053039696	-0.04004489910711539	3.4435e-5
15.6625	0.06808575173640706	5.659762777844669e-6	-0.0338596160325121	0.033848663990997056	-0.06013820037009782	0.03736427416465509	-0.037136218944562406	NaN
15.675	0.06851642700607398	1.8884487277313412e-6	-0.03424822851810985	0.03423835161235211	0.01108767303427115	0.033701516395939775	-0.033632225486478616	NaN
15.6875	0.06788335224108352	-1.797726037775137e-6	-0.03378257567553869	0.03377282324278672	0.07493885575485293	0.03021370849904445	-0.029676165794854763	NaN
15.7	0.06376878429093528	-5.429320900165091e-6	-0.03255885139765823	0.03255790773533339	0.130812598895519	0.02440862141303491	-0.025406818995711684	2.5348e-5
15.7125	0.06048047619633445	-7.903076786619412e-6	-0.030681000300062704	0.030670651558300337	0.17767523858857753	0.020570712231428076	-0.0209577385154581	NaN
15.725	0.0565199868642036	-1.0678168243996498e-5	-0.028259755491126377	0.028245581673392285	0.21572633404135602	0.017056635820660797	-0.01645254207913149	NaN
15.7375	0.052005169581417335	-1.3359841671508799e-5	-0.02540667990300019	0.02539940714615024	0.24504461132383573	0.013863442646427637	-0.01200363506044722	NaN
15.75	0.0417737372502001	-1.5116635156217828e-5	-0.022232211638236698	0.022245793115305845	0.26588662428691817	0.005701839671974511	-0.007710657654287653	2.7301e-5
15.7625	0.03627656398095328	-1.4856657646287096e-5	-0.018843217980691575	0.018837478302691717	0.27759393041965374	0.0030042012964395723	-0.003662343439750646	NaN
15.775	0.03066262465433369	-1.5690015171782085e-5	-0.015343634753355484	0.015332078215978403	0.2817444268021115	0.0006798362446454875	6.995044920369078e-5	NaN
15.7875	0.02502756328791968	-1.661612275370474e-5	-0.011827264292028537	0.011824123273363924	0.27902874084582396	-0.0013060545094270917	0.003429447892874452	NaN
15.8	0.014040173145701478	-1.6586222009895755e-5	-0.00837887870871831	0.008397467066410421	0.2702082574217205	-0.008408123306638409	0.0063739176726436315	2.3945e-5
15.8125	0.00884005532737457	-1.4691133825373616e-5	-0.005073201638009419	0.005072151860580254	0.2550835488455302	-0.009496441073173255	0.00887241547630873	NaN
15.825	0.003922075025258861	-1.402110469335056e-5	-0.0019765999465399357	0.001970414887415574	0.23562961162663265	-0.010301079666741611	0.010910670548173677	NaN
15.8375	-0.0006606725183847417	-1.3493622434710259e-5	0.0008586065114486986	-0.0008579927459139486	0.21271678217792309	-0.010863952445722795	0.01248651017164041	NaN
15.85	-0.008655224811755303	-1.2283940722709023e-5	0.0033914331943898763	-0.0033754319714134036	0.18719653990539395	-0.015014012915422387	0.013608842819574939	2.5148e-5
15.8625	-0.01200754118081924	-9.910241744563424e-6	0.005592019814653367	-0.005589651923694579	0.15923579628110035	-0.014698150663741881	0.014294542120394733	NaN
15.875	-0.014905082540440285	-8.466335794329427e-6	0.0074397874788880314	-0.007440483500684823	0.1304437235802583	-0.014247672665928895	0.014571407056405609	NaN
15.8875	-0.01733977173503138	-7.15337327322843e-6	0.008926317404265936	-0.008923434150437433	0.10153216430053139	-0.01369601012822158	0.014473859132199816	NaN
15.9	-0.020826592447812535	-5.553183074573892e-6	0.010052437717700778	-0.010043220931424167	0.07314108114048576	-0.014586707735693628	0.014041600033770722	3.2682e-5
15.9125	-0.021898949143863	-3.618584542947861e-6	0.010827271402525682	-0.010823407345296123	0.04562510963515518	-0.013448047499594945	0.013317580005351274	NaN
15.925	-0.022547492835430283	-2.1241982372831036e-6	0.011266881336448785	-0.011263746714232095	0.01984165966813188	-0.012315512423941046	0.012348424109423304	NaN
15.9375	-0.02279632375051359	-7.118771671934809e-7	0.0113943868126182	-0.01139092769355156	-0.0038277683863684967	-0.011206352100870867	0.011181676355096749	NaN
15.95	-0.022211581546344814	6.365360458586711e-7	0.011237843306917112	-0.011236015803062672	-0.025085601632240172	-0.009671114458405653	0.00986466958050021	2.2803e-5
15.9625	-0.021444223440602095	1.6676802359039401e-6	0.010829105420511227	-0.01082548551163314	-0.043566466903751086	-0.008353281649973898	0.008443851987561413	NaN
15.975	-0.020408069290125723	2.7204319748881932e-6	0.010203223076001315	-0.010198565870142355	-0.05917964568492323	-0.007132161844367359	0.006963411906033219	NaN
15.9875	-0.019140715022557448	3.7493583903206173e-6	0.009396705006263885	-0.00939396629797347	-0.07188204158040572	-0.00600888256240288	0.005464414691577959	NaN
16.0	-0.016064853422333568	4.503817168462514e-6	0.00844659359733864	-0.008450204932206455	-0.08169573784766737	-0.0033664701220484095	0.00398417126320064	2.4276e-5
16.0125	-0.014331760254603995	4.613345589739886e-6	0.007389567492718321	-0.007387258269561217	-0.08836439086854718	-0.0023495536598783246	0.0025566715687473053	NaN
16.025	-0.012517194328139825	5.041242311636482e-6	0.006262023488063885	-0.00625784498407266	-0.09233017891336141	-0.00145818004057237	0.0012104618701422373	NaN
16.0375	-0.01065567913911973	5.4911761397150305e-6	0.005097673448604643	-0.005096278559449807	-0.09378618773584088	-0.0006825188174061983	-3.0699703442827776e-5	NaN
16.05	-0.006919290626632769	5.615415726242619e-6	0.00392769882163464	-0.0039337385673883	-0.09295764699332466	0.001848245584408415	-0.0011479461349134471	2.3124e-5
16.0625	-0.00510191803648639	5.084214107385902e-6	0.0027802959426613144	-0.0027795821602130443	-0.08974134454870224	0.002344214040259171	-0.002126278008449344	NaN
16.075	-0.0033521176057062555	4.965334696721376e-6	0.001681182734235146	-0.0016786466005988632	-0.08478932582863716	0.0027355739379817403	-0.0029565032113666343	NaN
16.0875	-0.0016914236475237205	4.891643086439006e-6	0.0006515209103131927	-0.0006514527353570052	-0.07838860872115823	0.0030362367413335123	-0.003633791208066311	NaN
16.1	0.0012920713593993082	4.562060656626892e-6	-0.00029126876009808334	0.00028555143393909754	-0.07082642207724617	0.0046894938734770115	-0.004157395840828554	2.2412e-5
16.1125	0.002587418904788866	3.7783806550180773e-6	-0.0011335256156849373	0.001132963660711219	-0.062133026077603785	0.0046853726001130445	-0.004529569086286892	NaN
16.125	0.003738672241272179	3.337786742265343e-6	-0.0018647241041315787	0.0018653746281356216	-0.052891271357822664	0.004623643723743336	-0.0047567641290299275	NaN
16.1375	0.004739679112401678	2.9432438386422763e-6	-0.0024786775325280333	0.0024778517779761667	-0.04335873838828461	0.0045164817306163115	-0.0048481294765357254	NaN
16.15	0.006280223747158171	2.4200078859403e-6	-0.002972547417510349	0.0029688586433767507	-0.03377215677932141	0.005067517256306134	-0.0048150698806463214	2.3184e-5
16.1625	0.006820785842564824	1.7193316832523528e-6	-0.003346570212917287	0.003345348055719091	-0.024239925496191497	0.0047359139126476905	-0.004670463982844226	NaN
16.175	0.0072127263678473654	1.207212114557187e-6	-0.0036035531146120818	0.0036027572244306787	-0.015114212234892104	0.004395908179631076	-0.00442900082660478	NaN
16.1875	0.0074619609949903	7.27079249604611e-7	-0.0037491206877366175	0.003747969573675286	-0.006551402062524531	0.00405466432856629	-0.004106112886426627	NaN
16.2	0.007564337202465545	2.427712134753281e-7	-0.003790923666822594	0.0037897406331028516	0.0013201932601673149	0.003705946519833993	-0.003717570068213705	2.4026e-5
16.2125	0.00743690083411939	-1.8070625896450764e-7	-0.00373826024471689	0.0037369923449898277	0.008375242970691046	0.003264395854653627	-0.003279145729258717	NaN
16.225	0.0072050880109851365	-5.771351261380601e-7	-0.0036018114999927316	0.0036003175220852422	0.014525139982015385	0.0028494632098350937	-0.0028062765364017346	NaN
16.2375	0.0068808690533570405	-9.609872509335575e-7	-0.0033931803880114914	0.00339218110619115	0.01972972007141856	0.002462742503452126	-0.0023136230756202686	NaN
16.25	0.0060051716524291065	-1.265821809987989e-6	-0.0031244830612451057	0.0031253233509364554	0.02397272106561639	0.0016332668060805985	-0.0018148145993494263	2.3585e-5
16.2625	0.005479040128535112	-1.3724988318277548e-6	-0.002808021164212204	0.0028071260415623643	0.027157501619749433	0.0012597240027457778	-0.0013225159530160621	NaN
16.275	0.004910785414820734	-1.566907318518505e-6	-0.002456258867313128	0.0024547806043780577	0.029396889768857355	0.0009273665424620941	-0.0008477506303471891	NaN
16.2875	0.004312555208145109	-1.76549645621363e-6	-0.0020810430886994773	0.00208046113420074	0.030739893858655058	0.0006336195932943058	-0.0004000136032609302	NaN
16.3	0.0030720448875415068	-1.8554780492049207e-6	-0.0016935761585227078	0.001695479726497412	0.03124908740390673	-0.0002483873839590556	1.2803718249488998e-5	2.3855e-5
16.3125	0.002450953581776835	-1.7199752322546086e-6	-0.001304225770634535	0.001303860144207844	0.030877397311829004	-0.0004585312226461171	0.0003841042421721414	NaN
16.325	0.0018420522813118213	-1.7197927510103356e-6	-0.0009226681612718079	0.0009216699205106718	0.02983423919625593	-0.0006309980774041588	0.0007092684888846523	NaN
16.3375	0.0012537456006563833	-1.7334799988144703e-6	-0.0005571465110912391	0.0005570238397794734	0.028211677775362997	-0.000770285483441966	0.0009852145452737037	NaN
16.35	0.00016753225586921557	-1.6536133201103118e-6	-0.00021470301514699667	0.00021670082867589023	0.026104236722217622	-0.0014065888823619913	0.0012103307788053396	2.2372e-5
16.3625	-0.00031865175653522225	-1.40193918005418e-6	9.886027663604691e-5	-9.876160690005134e-5	0.023512388924485015	-0.0014425343737083916	0.0013841055347718987	NaN
16.375	-0.0007608098791243971	-1.2738779146822314e-6	0.00037877453866673786	-0.00037914000946688	0.02064251509860591	-0.0014550806547850245	0.001507597501524003	NaN
16.3875	-0.0011556688508150357	-1.1616497643903665e-6	0.0006217850367794903	-0.0006215667689475691	0.017585736198064934	-0.0014485603641668432	0.0015829203477751188	NaN
16.4	-0.0017953135474230396	-9.954899093473415e-7	0.0008258222439045269	-0.0008243972347356701	0.01442754889695242	-0.0017211488553288954	0.0016131032411024022	2.3875e-5
16.4125	-0.0020383249390050753	-7.474018877758758e-7	0.000989929353297591	-0.0009895567754993452	0.011199535653045153	-0.001631144017464078	0.0016017980578658135	NaN
16.425	-0.0022303678538772883	-5.759538375339165e-7	0.0011140791947079583	-0.0011139125199177524	0.0080405082687364	-0.0015345617639338288	0.0015534603052753423	NaN
16.4375	-0.002372582733472416	-4.165990864565214e-7	0.0011993308935918723	-0.001198957820663426	0.005012015243059746	-0.0014342497054480967	0.0014729479872840254	NaN
16.45	-0.0025153891214400705	-2.4649863805323176e-7	0.0012475418315126728	-0.0012469461909518256	0.0021664533600785144	-0.0013810985052123276	0.0013653789746361177	2.2312e-5
16.4625	-0.0025213107292617032	-7.959364755861936e-8	0.0012612447871331537	-0.0012608105039114729	-0.0004541761963148002	-0.0012368830631418607	0.001235982205179597	NaN
16.475	-0.0024878936228583644	6.59053177831741e-8	0.001243538695784111	-0.001243075111625466	-0.002799590653030621	-0.0010992397972753062	0.0010900308225931254	NaN
16.4875	-0.0024188177452421377	2.0561219956823214e-7	0.0011979823778171053	-0.0011976260628236604	-0.004847240239949368	-0.0009691351899411102	0.0009326435963730949	NaN
16.5	-0.002189596268369817	3.2425724517700985e-7	0.0011284248721304606	-0.0011285637659966714	-0.006583138283040126	-0.0007187093116550591	0.0007686855398571445	3.8442e-5
16.5125	-0.002037758146474304	3.847563200371717e-7	0.001038888495304431	-0.0010385516282139786	-0.007971778732923172	-0.0005846740241483202	0.0006027610574808452	NaN
16.525	-0.0018667266065100366	4.669651204470405e-7	0.0009335428597102569	-0.00093303136312422	-0.00903705996225051	-0.00046376812534879	0.0004390054185211921	NaN
16.5375	-0.001680681992540993	5.493649914866009e-7	0.0008164594998154392	-0.0008162274149384859	-0.009789237266440279	-0.0003554142397476127	0.000281082444373084	NaN
16.55	-0.001279695985774483	5.964826847491222e-7	0.0006915739402234297	-0.0006921516339132627	-0.010244021278544804	-5.4855245376890386e-5	0.00013214513735281344	2.5718e-5
16.5625	-0.0010723800482433424	5.678011485617335e-7	0.0005626098015319559	-0.0005624440153014074	-0.010381457649881541	2.9899764851905233e-5	-5.0756695587834185e-6	NaN
16.575	-0.0008652138672251775	5.822785823862912e-7	0.00043311581327921576	-0.00043273533432674	-0.010266623008489142	0.00010138586354299791	-0.00012850672347066637	NaN
16.5875	-0.000661378557674334	6.008200927839566e-7	0.00030620694836983584	-0.0003061302810414045	-0.00992808240796739	0.00016101200858137485	-0.00023660489059414613	NaN
16.6	-0.0002748691035019197	5.859402933523704e-7	0.00018462515411902248	-0.00018530779210443787	-0.00939607966643876	0.0003990348312573338	-0.0003283445629942143	4.5175e-5
16.6125	-9.694916406315233e-5	5.077386372793101e-7	7.07145588279303e-5	-7.071392772984867e-5	-0.008667225252601416	0.00042446047680197007	-0.00040309438607902866	NaN
16.625	6.81511396003336e-5	4.730851325567031e-7	-3.3511858529937475e-5	3.3685307963839516e-5	-0.007812992189403489	0.00044074142548547555	-0.0004607955476512302	NaN
16.6375	0.00021891838994467005	4.4375078689648705e-7	-0.00012655775467478457	0.0001265078807985072	-0.006864907550521854	0.00044938570177329926	-0.0005017894935603685	NaN
16.65	0.0004731039368850379	3.928375769647229e-7	-0.0002073371196398391	0.00020680237977365655	-0.005853160813538533	0.0005706659194153851	-0.000526775170913763	2.2212e-5
16.6625	0.0005751663338261369	3.069252711895291e-7	-0.00027515759561704803	0.0002750494424652688	-0.00478633019547537	0.0005490060615255874	-0.0005367021598179224	NaN
16.675	0.0006601522891101783	2.509803873485083e-7	-0.000329655492033828	0.0003296377165094976	-0.0037173849222664093	0.000523818588558534	-0.0005328547589267279	NaN
16.6875	0.0007281256978703075	1.994897731015534e-7	-0.00037087409286361126	0.000370756869047986	-0.002669782360065992	0.0004961975115457531	-0.0005167049713982602	NaN
16.7	0.0008145502411183243	1.4106256548145544e-7	-0.0003991611682568982	0.0003988935697314895	-0.001664084123084455	0.0005021890457872265	-0.0004898635017934397	2.5138e-5
16.7125	0.0008343105546528462	7.737778956532498e-8	-0.0004151303254220693	0.00041498501404742277	-0.0007140112383626612	0.00045645412500028184	-0.00045401762841124825	NaN
16.725	0.0008396214422120921	2.5209997914474532e-8	-0.00041961777910709774	0.0004194799276896481	0.00015646263951963336	0.00041200545726742305	-0.0004109266367292415	NaN
16.7375	0.0008315635254198174	-2.4487418764303346e-8	-0.0004136653117558991	0.00041354105336133246	0.0009366388302958824	0.000369317252883099	-0.0003623381306384909	NaN
16.75	0.000780231302644286	-6.929067562790008e-8	-0.00039845285646282166	0.00039844591841461344	0.0016188187681872382	0.00029760680828393616	-0.0003099504924203778	2.4126e-5
16.7625	0.0007396024049254492	-9.812699229691485e-8	-0.00037525768471153567	0.00037513411304854123	0.0021902598054369263	0.00025057478199418776	-0.0002553999103513226	NaN
16.775	0.0006908422844930214	-1.31236147137948e-7	-0.00034543921563858615	0.00034526621820061274	0.002653669038715401	0.00020758527627920778	-0.00020019897741750415	NaN
16.7875	0.0006353566780105799	-1.639641834320599e-7	-0.0003103647028551443	0.00031027530022890613	0.0030101354816399694	0.0001685543327363953	-0.0001457212272325878	NaN
16.8	0.0005097640381379269	-1.8557477985157615e-7	-0.0002713862960644314	0.00027155293760816097	0.0032628636473201046	6.854219086912042e-5	-9.31830582213286e-5	2.4035e-5
16.8125	0.0004423404085291003	-1.823372568946552e-7	-0.00022981177393559284	0.00022974175793578794	0.0034038028738772176	3.5600901151697044e-5	-4.366720083050007e-5	NaN
16.825	0.0003735230965901239	-1.923962151189835e-7	-0.00018691261445644998	0.00018677147640655797	0.0034523417910539357	7.229847048761246e-6	1.956541504390515e-6	NaN
16.8375	0.0003044849444953917	-2.035687611276166e-7	-0.000143835638147477	0.00014379755796742666	0.0034169733959085	-1.6995230059276922e-5	4.29969876755713e-5	NaN
16.85	0.00016997336392593764	-2.0306463458738918e-7	-0.00010161660108415273	0.00010184441794261142	0.0033070524215258286	-0.00010383777993601688	7.894111443413387e-5	2.1951e-5
16.8625	0.00010635571908922444	-1.7976834429262924e-7	-6.116781737039627e-5	6.115525860983262e-5	0.0031201709686068915	-0.00011704842988816655	0.00010941408767401077	NaN
16.875	4.621690560285661e-5	-1.714765594838754e-7	-2.3298958642702407e-5	2.3223610977315383e-5	0.0028805248212282588	-0.00012679399607832824	0.00013424507924982942	NaN
16.8875	-9.796002801610353e-6	-1.6492725816122932e-7	1.1352462197332908e-5	-1.1344700403879932e-5	0.0025987763474970495	-0.00013358767246757702	0.00015341114073371862	NaN
16.9	-0.00010743296091489226	-1.500436505083092e-7	4.228779876415353e-5	-4.209214577759652e-5	0.002285351545520716	-0.000184179095504373	0.00016702469693272897	2.2202e-5
16.9125	-0.00014833499852713716	-1.2096137765432267e-7	6.914461166781677e-5	-6.911540399163584e-5	0.0019423174998058443	-0.00018022010452540524	0.00017529542731435532	NaN
16.925	-0.00018366003021374306	-1.0323917833815476e-7	9.167410868707382e-5	-9.168226117510927e-5	0.0015893427770357516	-0.00017462359344449287	0.000178566332986397	NaN
16.9375	-0.00021331225208960676	-8.711929824970387e-8	0.00010977618657294645	-0.0001097407514465581	0.0012351282648998044	-0.00016779817041783851	0.00017726109659441406	NaN
16.95	-0.00025568313455214003	-6.75106693300367e-8	0.00012346376527010513	-0.00012335142394728286	0.0008874916168380267	-0.00017848127468043457	0.0001718676323344283	2.2653e-5
16.9625	-0.0002686546039399526	-4.3864658042790403e-8	0.00013285108707574892	-0.00013280369961395054	0.0005507852858253322	-0.00016449173918891934	0.0001629132952390687	NaN
16.975	-0.000276441579219989	-2.5573184774361907e-8	0.0001381371674208625	-0.00013809855112807408	0.00023545203564050146	-0.00015058653394522102	0.0001509699290764215	NaN
16.9875	-0.00027934113704585807	-8.282770971923315e-9	0.00013960703704675602	-0.0001395646665128918	-5.386139361991303e-5	-0.0001369756780647308	0.00013662024366166986	NaN
17.0	-0.00027191395765893505	8.202122864343176e-9	0.0001376058478214637	-0.0001375839753408347	-0.0003135361557588802	-0.00011802610221863858	0.00012044399882601591	2.1701e-5
17.0125	-0.0002624006147037084	2.0760908588493604e-8	0.0001325249452672935	-0.00013248066170251413	-0.000539100157607257	-0.00010188674480561687	0.00010300985308665075	NaN
17.025	-0.00024960811553785333	3.3614889424617254e-8	0.00012479452930875187	-0.00012473743377400202	-0.000729494269482071	-8.693697975078362e-5	8.485841370898214e-5	NaN
17.0375	-0.00023399745155719024	4.6181185840517204e-8	0.0001148622796969362	-0.00011482881181181495	-0.0008842136256182847	-7.318953121322448e-5	6.649180027801539e-5	NaN
17.05	-0.0001961896320666781	5.537456929131914e-8	0.00010318211369602876	-0.00010322667088656159	-0.0010035497689427706	-4.077837319509242e-5	4.8365950184356796e-5	2.3364e-5
17.0625	-0.00017491599550599192	5.665357449168648e-8	9.020321986994926e-5	-9.017504727549965e-5	-0.001084372870178685	-2.8353558981200633e-5	3.089599703906487e-5	NaN
17.075	-0.00015265778580903107	6.184848433487427e-8	7.63711059704002e-5	-7.632000200748717e-5	-0.0011321297297222843	-1.7467037855985125e-5	1.4430243449335638e-5	NaN
17.0875	-0.0001298372912651784	6.731613521759222e-8	6.209814600439781e-5	-6.20811650883268e-5	-0.00114919903106014	-7.997776561724306e-6	-7.417152762941796e-7	NaN
17.1	-8.406798280299889e-5	6.879458131847128e-8	4.776554304641398e-5	-4.7839618219348165e-5	-0.0011383506291041657	2.2965868129765904e-5	-1.4390216171679559e-5	2.3374e-5
17.1125	-6.182166027116678e-5	6.225114512508582e-8	3.371779425662644e-5	-3.370916537215696e-5	-0.0010983316303452533	2.9000749878943364e-5	-2.6332963753383554e-5	NaN
17.125	-4.041220233265895e-5	6.075989885134038e-8	2.026892007390713e-5	-2.0237992679270703e-5	-0.0010371356389777297	3.3756843573453705e-5	-3.645875558484518e-5	NaN
17.1375	-2.0102277215278326e-5	5.982319546459183e-8	7.677058159053719e-6	-7.676312214555318e-6	-0.0009582813896327112	3.740466726017799e-5	-4.470973708536622e-5	NaN
17.15	1.6359098743253995e-5	5.575959144606912e-8	-3.845515530769731e-6	3.775569302816694e-6	-0.0008652880716928952	5.7578509168467856e-5	-5.1077983888694955e-5	2.3765e-5
17.1625	3.217657947214296e-5	4.615222657259467e-8	-1.4132592242832773e-5	1.4125630155619286e-5	-0.0007585348946002632	5.749476383573736e-5	-5.5592204393767e-5	NaN
17.175	4.6225561849047266e-5	4.073888155170197e-8	-2.30563739172474e-5	2.306420932748078e-5	-0.0006451500803101072	5.670915669769207e-5	-5.833241371776664e-5	NaN
17.1875	5.8431780127400434e-5	3.588915875967107e-8	-3.0542146269604766e-5	3.053198127763641e-5	-0.0005282838957801813	5.537056143033346e-5	-5.941150091361965e-5	NaN
17.2	7.718860199881895e-5	2.9472983814431327e-8	-3.6556143697734254e-5	3.6511136199810304e-5	-0.0004108300356675722	6.204062765372241e-5	-5.8969844816304245e-5	2.5669e-5
17.2125	8.375363804024847e-5	2.0903751609643004e-8	-4.110218554094499e-5	4.108718500622913e-5	-0.0002941202734511894	5.7960707253481184e-5	-5.716575995489415e-5	NaN
17.225	8.849956602672944e-5	1.4631751833130481e-8	-4.421551386826633e-5	4.4205677551833115e-5	-0.00018244901458948457	5.378123723354953e-5	-5.417955701605827e-5	NaN
17.2375	9.149958480584627e-5	8.750263309559703e-9	-4.596574791066247e-5	4.5951639093335444e-5	-7.772333358636963e-5	4.958955905900205e-5	-5.020051466272365e-5	NaN
17.25	9.265665491628538e-5	2.8259735730206563e-9	-4.6447214770937604e-5	4.643290389929497e-5	1.849373266336619e-5	4.5262076918495365e-5	-4.5421913180364284e-5	2.4907e-5
17.2625	9.105261557074883e-5	-2.3380109749952435e-9	-4.577430779643916e-5	4.575878839988141e-5	0.00010466727897273783	3.985112866428505e-5	-4.003697714937174e-5	NaN
17.275	8.817418128901155e-5	-7.1817367895097805e-9	-4.407826474366465e-5	4.405993518803991e-5	0.00017973050147020175	3.476826002452115e-5	-3.423466777433555e-5	NaN
17.2875	8.416824618400485e-5	-1.1872843334559716e-8	-4.1501478892129485e-5	4.148925995766879e-5	0.0002431996181693475	3.0032606081529988e-5	-2.8194347497744462e-5	NaN
17.3	7.338645714217514e-5	-1.5591404541986158e-8	-3.819252316804569e-5	3.8202941265076506e-5	0.00029488307862418086	1.9849595788641227e-5	-2.2082666300287954e-5	2.3815e-5
17.3125	6.692118930521229e-5	-1.6875799138093625e-8	-3.4302143140666296e-5	3.429121360575032e-5	0.00033360011278201184	1.528276983479735e-5	-1.605440744033367e-5	NaN
17.325	5.994457130393715e-5	-1.9241482315391555e-8	-2.998299205898836e-5	2.996490236540343e-5	0.000360744908848166	1.1220933678429084e-5	-1.0244180681703691e-5	NaN
17.3375	5.260527648298807e-5	-2.1659443791009316e-8	-2.5380066821868637e-5	2.537297275502077e-5	0.00037692316253811283	7.632299275985427e-6	-4.767839869603938e-6	NaN
17.35	3.7399814452330026e-5	-2.2746312949769928e-8	-2.0630398848028048e-5	2.065376522453125e-5	0.0003829058893724847	-3.165057019570429e-6	2.7842339449791106e-7	2.2122e-5
17.3625	2.9792675453766953e-5	-2.1071920551897098e-8	-1.586073746502761e-5	1.5856298257115286e-5	0.0003781203181627511	-5.725879347811391e-6	4.814279135781772e-6	NaN
17.375	2.233833342940266e-5	-2.105672610261217e-8	-1.1189313173152727e-5	1.1177128839004195e-5	0.00036513567646410586	-7.825850585735039e-6	8.783621474366923e-6	NaN
17.3875	1.5139393360583208e-5	-2.1211912500566396e-8	-6.716764633763776e-6	6.715293994120106e-6	0.0003450815051469497	-9.520138901178288e-6	1.214916162057981e-5	NaN
17.4	1.8567692675778105e-6	-2.0223203919403022e-8	-2.5289959822037054e-6	2.5534511752904703e-6	0.00031911669760998864	-1.7290750183432073e-5	1.489159496072224e-5	2.3404e-5
17.4125	-4.084085379576223e-6	-1.7135518995300927e-8	1.3032923497295075e-6	-1.302053919888415e-6	0.00028725020790717603	-1.7719042270860963e-5	1.7005065285480703e-5	NaN
17.425	-9.484037861925075e-6	-1.5559808428794306e-8	4.722067125167295e-6	-4.726497549716392e-6	0.00025200748738426934	-1.786192965619069e-5	1.850290686005645e-5	NaN
17.4375	-1.4303372333140341e-5	-1.41779917130675e-8	7.687829708382299e-6	-7.685135873108681e-6	0.00021450359652243619	-1.777242347919834e-5	1.941133248300186e-5	NaN
17.45	-2.2101494696297185e-5	-1.2138806753031121e-8	1.017558478349874e-5	-1.0158183907300225e-5	0.00017578422838414022	-2.108409066497225e-5	1.9767721725633222e-5	2.3384e-5
17.4625	-2.5059231222369734e-5	-9.102984935438084e-9	1.2173945836730415e-5	-1.2169368046093009e-5	0.0001362379560678262	-1.9974236891803688e-5	1.961704297780084e-5	NaN
17.475	-2.7392761426263032e-5	-7.001941807775796e-9	1.3682896194080152e-5	-1.3680821010200528e-5	9.755903511996322e-5	-1.878501024230059e-5	1.9014048263425182e-5	NaN
17.4875	-2.9116335830534724e-5	-5.048645401391509e-9	1.4715684596436237e-5	-1.4711108679665953e-5	6.049871626229517e-5	-1.7551160396508123e-5	1.801837183533809e-5	NaN
17.5	-3.083088378554076e-5	-2.9667214288939874e-9	1.529530293858391e-5	-1.528806882910276e-5	2.5696018068639012e-5	-1.6879007896007225e-5	1.6692784483521694e-5	2.5118e-5
17.5125	-3.088755943257325e-5	-9.295728421412149e-10	1.5452979385551453e-5	-1.544766058836407e-5	-6.334361865510726e-6	-1.5110512027202622e-5	1.510138213971615e-5	NaN
17.525	-3.046358895457762e-5	8.492913194830925e-10	1.522684642460443e-5	-1.5221153380925427e-5	-3.498296789883762e-5	-1.3423321242912635e-5	1.330875113578897e-5	NaN
17.5375	-2.960417604179481e-5	2.55769261567428e-9	1.4660622816940528e-5	-1.4656263408468555e-5	-5.99764372467297e-5	-1.182913789649631e-5	1.1377551505647331e-5	NaN
17.55	-2.6774221106455862e-5	4.0062239722438676e-9	1.3801545131679652e-5	-1.3803293817822956e-5	-8.114616168868017e-5	-8.751326880821535e-6	9.36730364550844e-6	2.13e-5
17.5625	-2.4905542951020887e-5	4.739514307207561e-9	1.2698937036850572e-5	-1.2694821001099601e-5	-9.805805661940731e-5	-7.1117030057121055e-6	7.334313905905335e-6	NaN
17.575	-2.2803320713601372e-5	5.74135655907256e-9	1.1403896882918149e-5	-1.1397634079919958e-5	-0.00011100952746004088	-5.6331912057592895e-6	5.329113245437724e-6	NaN
17.5875	-2.051874609314624e-5	6.745935626595421e-9	9.96628559431961e-6	-9.963453652202468e-6	-0.00012012826191278662	-4.3086228214788695e-6	3.3964420009701323e-6	NaN
17.6	-1.5600103994498908e-5	7.3177899818443135e-9	8.43427123886949e-6	-8.441370187348975e-6	-0.0001256085022099039	-6.270916922349299e-7	1.5747720665408947e-6	2.2452e-5
17.6125	-1.3059310164368403e-5	6.9608499072398805e-9	6.8534029816830135e-6	-6.851385512186426e-6	-0.0001272070861562416	4.0684382794258665e-7	-1.0260186435478024e-7	NaN
17.625	-1.0521637435619616e-5	7.1335109433491254e-9	5.267068239508999e-6	-5.262420727033493e-6	-0.0001257231536866577	1.2783872831200771e-6	-1.610445007837127e-6	NaN
17.6375	-8.025949217113958e-6	7.356165456138862e-9	3.71332382746173e-6	-3.7123959372374625e-6	-0.00012150749883286667	2.004836659432573e-6	-2.930013998959248e-6	NaN
17.65	-3.296873907563651e-6	7.1699393862547815e-9	2.225645747340416e-6	-2.2340067495983067e-6	-0.00011493120852348529	4.913555685255892e-6	-4.048899316352222e-6	2.4126e-5
17.6625	-1.1214767554036682e-6	6.209621868786347e-9	8.326291734538728e-7	-8.326324507947825e-7	-0.00010595390557368717	5.220758785222848e-6	-4.9595143872334485e-6	NaN
17.675	8.961918758550468e-7	5.782265436580699e-9	-4.411936792796099e-7	4.4330253534268893e-7	-9.545069121220096e-5	5.4163252835468085e-6	-5.661273654943008e-6	NaN
17.6875	2.737722111294185e-6	5.4200876025247534e-9	-1.5776186195543469e-6	1.5769998425774371e-6	-8.38075859100184e-5	5.518716736037705e-6	-6.158481205658443e-6	NaN
17.7	5.8395895106941835e-6	4.794619951972818e-9	-2.5634655331018044e-6	2.55693132514018e-6	-7.139403994256126e-5	6.9951482625671895e-6	-6.459805508666862e-6	2.3875e-5
17.7125	7.083559749792883e-6	3.742725599730238e-9	-3.3903714789208305e-6	3.389040672440301e-6	-5.8315829273519855e-5	6.726942199575614e-6	-6.576972672726053e-6	NaN
17.725	8.118267749349062e-6	3.0566630783950696e-9	-4.053995526620859e-6	4.0537652555883956e-6	-4.521995014010317e-5	6.415939901046032e-6	-6.525789196580702e-6	NaN
17.7375	8.944600508366567e-6	2.4250535729528437e-9	-4.5549699295361135e-6	4.553530877600695e-6	-3.239293245210003e-5	6.075502118275073e-6	-6.3243445183154966e-6	NaN
17.75	9.991075763936323e-6	1.7095304599851645e-9	-4.89764614285499e-6	4.894389109504401e-6	-2.008576459484911e-5	6.141146413364076e-6	-5.992410907356152e-6	2.2692e-5
17.7625	1.022741729459811e-5	9.316471019128637e-10	-5.0896203787740165e-6	5.087839606882261e-6	-8.466704806891227e-6	5.579846337674193e-6	-5.5506861363256475e-6	NaN
17.775	1.0287104090388618e-5	2.93477773197681e-10	-5.1412060197944796e-6	5.1395110186793946e-6	2.172792573704355e-6	5.034607857876597e-6	-5.02073169131689e-6	NaN
17.7875	1.018342834392331e-5	-3.145916522902656e-10	-5.065218737037334e-6	5.063697614548751e-6	1.1702648673235336e-5	4.511192998366322e-6	-4.423952820411886e-6	NaN
17.8	9.546057315964063e-6	-8.619791287668629e-10	-4.876153787477331e-6	4.876086242791045e-6	2.0029506480160804e-5	3.628436736204655e-6	-3.7811398885422548e-6	2.2713e-5
17.8125	9.0448251120159e-6	-1.2125520831832723e-9	-4.589686416076851e-6	4.588175614284673e-6	2.6997488720629235e-5	3.052780084258507e-6	-3.1123128975569414e-6	NaN
17.825	8.444505174296487e-6	-1.616467058682274e-9	-4.222487821633527e-6	4.220368366248314e-6	3.264150154683441e-5	2.526778727612784e-6	-2.4359662816880326e-6	NaN
17.8375	7.76232233358579e-6	-2.0158571284376675e-9	-3.791311909396282e-6	3.7902201363254838e-6	3.6975657281575444e-5	2.0493680186183824e-6	-1.768884204932693e-6	NaN
17.85	6.220393802597498e-6	-2.2787792656545122e-9	-3.312717537511317e-6	3.3147684312522222e-6	4.0039898462549755e-5	8.235506512926887e-7	-1.1259206486328357e-6	2.2703e-5
17.8625	5.393489700341739e-6	-2.237022621291914e-9	-2.8027111197101516e-6	2.801857842565769e-6	4.173601492747326e-5	4.2135908154736117e-7	-5.202890265305642e-7	NaN
17.875	4.549978713964923e-6	-2.3585871866773502e-9	-2.2768469383369706e-6	2.2751218360210607e-6	4.230239267964424e-5	7.513245860236084e-8	3.740896379949096e-8	NaN
17.8875	3.7041983817586116e-6	-2.4938792165581146e-9	-1.749144913020898e-6	1.7486823124713098e-6	4.18434607924745e-5	-2.203438919213727e-7	5.387602108506294e-7	NaN
17.9	2.0574735616955097e-6	-2.4862367861096607e-9	-1.2322593831393583e-6	1.2350514433884654e-6	4.047411061373224e-5	-1.2822316336070322e-6	9.775332701622298e-7	2.3455e-5
17.9125	1.2791847248269117e-6	-2.199804521274425e-9	-7.373287586480422e-7	7.371788936869252e-7	3.816525051697197e-5	-1.4425871957425559e-6	1.349188134574209e-6	NaN
17.925	5.437938050363133e-7	-2.0971087111633425e-9	-2.7423090887580745e-7	2.7331319860626744e-7	3.5213304748935075e-5	-1.5606112405145785e-6	1.6516807943355163e-6	NaN
17.9375	-1.408154353395057e-7	-2.0157790187671924e-9	1.4926631127617845e-7	-1.4916827028406296e-7	3.174890212573013e-5	-1.6425900755934095e-6	1.8847749198239766e-6	NaN
17.95	-1.3332244424625176e-6	-1.8326780744031486e-9	5.270963244791716e-7	-5.247040975548275e-7	2.7899705663575294e-5	-2.2593050394136056e-6	2.04988800716361e-6	2.622e-5
17.9625	-1.8322638611038061e-6	-1.4763885785140672e-9	8.548602826156804e-7	-8.545000618763514e-7	2.3691310073677303e-5	-2.2097119230586743e-6	2.1496250125707107e-6	NaN
17.975	-2.2629130375541316e-6	-1.2588790594849842e-9	1.1295508660519428e-6	-1.1296461591486323e-6	1.9364114514193405e-5	-2.1402008331435566e-6	2.188217752591205e-6	NaN
17.9875	-2.624036258284075e-6	-1.0609691258236922e-9	1.3499788232385606e-6	-1.3495433306922152e-6	1.5024468377507366e-5	-2.055765283222243e-6	2.1708809353292847e-6	NaN
18.0	-3.1388830461346827e-6	-8.206872053133306e-10	1.5163363406412542e-6	-1.5149670750882437e-6	1.0767869093307817e-5	-2.1838451638984455e-6	2.1036105855224044e-6	2.4286e-5
18.0125	-3.295765376542438e-6	-5.316732791920033e-10	1.6300532475351063e-6	-1.6294721166035615e-6	6.647733493337252e-6	-2.0119754015924136e-6	1.9928815475726647e-6	NaN
18.025	-3.38922685943672e-6	-3.0778729893564535e-10	1.6935948897231967e-6	-1.6931191946744312e-6	2.7912439046973983e-6	-1.8412523478065533e-6	1.845707194797889e-6	NaN
18.0375	-3.4229292391757337e-6	-9.611207217531834e-11	1.7104750797717917e-6	-1.7099560941475899e-6	-7.450036642189212e-7	-1.67423295448876e-6	1.6692292271702889e-6	NaN
18.05	-3.328719693215545e-6	1.0541930050874247e-10	1.68493985908556e-6	-1.6846782131695082e-6	-3.9170020379571985e-6	-1.4403573740722625e-6	1.470548768427848e-6	2.3013e-5
18.0625	-3.21079929293399e-6	2.583731727579535e-10	1.6217969074650154e-6	-1.6212551791782343e-6	-6.67001450188636e-6	-1.2427033596576647e-6	1.25662771974178e-6	NaN
18.075	-3.052876025017253e-6	4.1531591098056394e-10	1.5263263399934628e-6	-1.5256263833049816e-6	-8.991704622900433e-6	-1.0596810013214488e-6	1.0340798639197578e-6	NaN
18.0875	-2.860602344766127e-6	5.687855308830491e-10	1.4040176220203214e-6	-1.403608640494822e-6	-1.0876169817315377e-5	-8.914328737709056e-7	8.090446904815814e-7	NaN
18.1	-2.395892839369133e-6	6.808069845489276e-10	1.2604329634935704e-6	-1.2609826718447053e-6	-1.2327238402126688e-5	-4.938937706138398e-7	5.87093639195113e-7	2.3825e-5
18.1125	-2.134766223441927e-6	6.957079202491233e-10	1.101073313475546e-6	-1.1007296149827367e-6	-1.330669744313048e-5	-3.4208834141640524e-7	3.7329682142493716e-7	NaN
18.125	-1.861743399362671e-6	7.587722245895412e-10	9.313917426741251e-7	-9.307667398096773e-7	-1.388163733929415e-5	-2.0913151790969784e-7	1.7190389859493048e-7	NaN
18.1375	-1.5819896843184214e-6	8.252116179186126e-10	7.564324651853234e-7	-7.562257536685636e-7	-1.4081360097326003e-5	-9.353320558890569e-8	-1.3555264985257815e-8	NaN
18.15	-1.02134206716391e-6	8.427907250750555e-10	5.808557386315591e-7	-5.817642246238832e-7	-1.39399278240061e-5	2.852984043082903e-7	-1.802851630884502e-7	2.4927e-5
18.1625	-7.490304177126366e-7	7.621921865287056e-10	4.088704897212729e-7	-4.087661926057323e-7	-1.3442132831751718e-5	3.587266821441852e-7	-3.2607040219669485e-7	NaN
18.175	-4.870815023425713e-7	7.434972082349388e-10	2.443108912104776e-7	-2.439337507235728e-7	-1.2685969179781117e-5	4.165226457296195e-7	-4.495658977711282e-7	NaN
18.1875	-2.3869917999846796e-7	7.316074054042465e-10	9.032571628376988e-8	-9.031766891218331e-8	-1.171457450395692e-5	4.607763631194752e-7	-5.500790706374616e-7	NaN
18.2	2.0688920205593598e-7	6.815085396161063e-10	-5.0498488430980306e-8	4.964277293930291e-8	-1.0571065980559723e-5	7.069418601057387e-7	-6.275277132099011e-7	2.3945e-5
18.2125	4.000327364701605e-7	5.63731096251862e-10	-1.7613956276294803e-7	1.7605332339712063e-7	-9.260193023523674e-6	7.05509450296271e-7	-6.822772086830814e-7	NaN
18.225	5.714716228926616e-7	4.972222220039227e-10	-2.8504593878967845e-7	2.851402891546808e-7	-7.869132007503892e-6	6.955261981281832e-7	-7.153195055648936e-7	NaN
18.2375	7.203095583371578e-7	4.3761146925098975e-10	-3.763154927261249e-7	3.7619036846173676e-7	-6.436410842099689e-6	6.788125536646049e-7	-7.280474944965197e-7	NaN
18.25	9.486732194297671e-7	3.5893466889089456e-10	-4.4954689682567667e-7	4.4899776353178184e-7	-4.99740042699003e-6	7.595402781014668e-7	-7.221889868739035e-7	2.3905e-5
18.2625	1.0283987733146643e-6	2.541349527860313e-10	-5.047982167310017e-7	5.046141072145809e-7	-3.568462236632118e-6	7.093447024049536e-7	-6.996900428171366e-7	NaN
18.275	1.0858590090240988e-6	1.773220509437554e-10	-5.425115988654588e-7	5.423900465571182e-7	-2.201961749298215e-6	6.579709734304878e-7	-6.627639555187539e-7	NaN
18.2875	1.1219595443421556e-6	1.0527663146466084e-10	-5.635486457383082e-7	5.633757216471661e-7	-9.211546249322629e-7	6.064838631914672e-7	-6.137321744767965e-7	NaN
18.3	1.1349472990968543e-6	3.2808904869616194e-11	-5.69072248993928e-7	5.688991595188122e-7	2.5491957842128757e-7	5.527923215001351e-7	-5.549635558984485e-7	2.2192e-5
18.3125	1.114773203699416e-6	-3.016027834063325e-11	-5.604897008181929e-7	5.602997424183437e-7	1.3074634116584463e-6	4.864853638748332e-7	-4.888250759143487e-7	NaN
18.325	1.079039553421268e-6	-8.934186948490418e-11	-5.394134614952058e-7	5.391885816717542e-7	2.223636486623919e-6	4.242218744450699e-7	-4.1762978706964663e-7	NaN
18.3375	1.029548923052176e-6	-1.4667157642709052e-10	-5.075909640355106e-7	5.074415565926767e-7	2.997613160764641e-6	3.6623148209973796e-7	-3.43572037137543e-7	NaN
18.35	8.968079292491286e-7	-1.920318022830796e-10	-4.6684403283263257e-7	4.669731749438648e-7	3.6271406226438303e-6	2.4122344192778465e-7	-2.6868948757266876e-7	2.113e-5
18.3625	8.173632420277559e-7	-2.0749160265318044e-10	-4.1901988887803924e-7	4.1888644073565226e-7	4.09779238940148e-6	1.853915970432266e-7	-1.9487379011503801e-7	NaN
18.375	7.317115597368966e-7	-2.362773900297364e-10	-3.6598810413390343e-7	3.6576674139550346e-7	4.426794229742084e-6	1.3575151839480474e-7	-1.237686568362696e-7	NaN
18.3875	6.416724410015595e-7	-2.6571659849990997e-10	-3.095233003831738e-7	3.094368257078302e-7	4.621631116567701e-6	9.191079723220891e-8	-5.6787658002129225e-8	NaN
18.4	4.5529582962298073e-7	-2.7884223459701655e-10	-2.513016769887088e-7	2.515884933434028e-7	4.69180272624565e-6	-4.0266405485195836e-8	4.896722358026075e-9	2.4166e-5
18.4125	3.6212484775506753e-7	-2.5815421569841495e-10	-1.9287277317936257e-7	1.9281887918445615e-7	4.630340075975718e-6	-7.147171538012596e-8	6.030637830221641e-8	NaN
18.425	2.7086800766401344e-7	-2.5780968353912537e-10	-1.3568118168112916e-7	1.3553246513304097e-7	4.46876321962589e-6	-9.704014488957387e-8	1.0875992420650771e-7	NaN
18.4375	1.8277790383127034e-7	-2.5955811094350753e-10	-8.095554738819415e-8	8.093792450434173e-8	4.220930186010465e-6	-1.1764839034561555e-7	1.4980625899756367e-7	NaN
18.45	2.035539596799391e-8	-2.4732020726376727e-10	-2.9743745601275152e-8	3.004309678289935e-8	3.901049158908215e-6	-2.1254225707813265e-7	1.832142572374164e-7	2.4907e-5
18.4625	-5.2236825226240356e-8	-2.094394873030739e-10	1.7092736636861483e-8	-1.707720275995189e-8	3.509268463988875e-6	-2.1764158259370996e-7	2.0891721212467705e-7	NaN
18.475	-1.1818372326917682e-7	-1.9005225628112836e-10	5.884770765919408e-8	-5.890141000041953e-8	3.076491246428982e-6	-2.1925985808306437e-7	2.2708293147187052e-7	NaN
18.4875	-1.7700345102095002e-7	-1.7303943269561393e-10	9.50418620149434e-8	-9.500861791255758e-8	2.6163624697362086e-6	-2.180456815346753e-7	2.3803643292480363e-7	NaN
18.5	-2.7207028817456154e-7	-1.4801425038750734e-10	1.253733681123308e-7	-1.2516088890430085e-7	2.141671614766112e-6	-2.5827632323809854e-7	2.422389371781816e-7	2.1832e-5
18.5125	-3.080678857556996e-7	-1.1086581340125457e-10	1.4970683042359352e-7	-1.496505857422328e-7	1.657199261195478e-6	-2.4459166159563165e-7	2.4024414535425225e-7	NaN
18.525	-3.364209996386502e-7	-8.511859958967537e-11	1.6804590924901216e-7	-1.6802008016358873e-7	1.1836240675341019e-6	-2.299493709868348e-7	2.3272486252211962e-7	NaN
18.5375	-3.5730761995875565e-7	-6.117641226423416e-11	1.805562539004432e-7	-1.8050012921727425e-7	7.301154848309649e-7	-2.1477349595269158e-7	2.2041310905470033e-7	NaN
18.55	-3.7788476441724887e-7	-3.569532003041873e-11	1.8752243175147517e-7	-1.874345790869824e-7	3.044666303256215e-7	-2.062824501071988e-7	2.0407875487811635e-7	2.4897e-5
18.5625	-3.783851185279419e-7	-1.0831547796962213e-11	1.8932944645308588e-7	-1.8926430652521802e-7	-8.701531002347454e-8	-1.845960158815032e-7	1.8450746957726807e-7	NaN
18.575	-3.7301296609992907e-7	1.0916441576082167e-11	1.864464981857162e-7	-1.8637658666963345e-7	-4.3694417373500574e-7	-1.6391528239607532e-7	1.624903051721198e-7	NaN
18.5875	-3.6232356424192864e-7	3.1807265639232966e-11	1.794106395472192e-7	-1.7935730423962822e-7	-7.420064227594453e-7	-1.4438192601880926e-7	1.3879428646211187e-7	NaN
18.6	-3.2738833883363636e-7	4.9491966871811e-11	1.688015588376617e-7	-1.6882355729705923e-7	-1.000169990224497e-6	-1.0655594204490327e-7	1.1414759783145341e-7	2.3414e-5
18.6125	-3.043915173056218e-7	5.837900709262997e-11	1.552240763500345e-7	-1.5517378509018704e-7	-1.2061279890914503e-6	-8.649907678267935e-8	8.923878835318776e-8	NaN
18.625	-2.785530803734318e-7	7.05876332198753e-11	1.393043889772193e-7	-1.3922770786675778e-7	-1.3635804223142722e-6	-6.841919054633186e-8	6.46853114469109e-8	NaN
18.6375	-2.504999025305564e-7	8.283462773634504e-11	1.216530956830489e-7	-1.216185405791057e-7	-1.4741166242150531e-6	-5.2227297492267915e-8	4.103349845534947e-8	NaN
18.65	-1.901672412358169e-7	8.977449442920496e-11	1.0285973145778275e-7	-1.0294696359868972e-7	-1.5401378681617249e-6	-7.1331084927174605e-9	1.8752760139182097e-8	2.1922e-5
18.6625	-1.590286532764989e-7	8.533370226988879e-11	8.348146813200056e-8	-8.345691845074192e-8	-1.5586810918445506e-6	5.479681950159686e-9	-1.750981236760172e-9	NaN
18.675	-1.2794402458649692e-7	8.739146989748405e-11	6.404876021606701e-8	-6.399199230851876e-8	-1.5395594586584317e-6	1.6105059572260277e-8	-2.01705914314755e-8	NaN
18.6875	-9.738813805575476e-8	9.006419720226805e-11	4.502655455102718e-8	-4.501532600667233e-8	-1.4870807892742233e-6	2.4955388993177172e-8	-3.6278423806985205e-8	NaN
18.7	-3.952711357620966e-8	8.7734698942169e-11	2.68235463725225e-8	-2.692595101487968e-8	-1.4057981641356996e-6	6.05003419737264e-8	-4.9924348624538564e-8	3.0938e-5
18.7125	-1.2929296857178117e-8	7.594230041940639e-11	9.788549484924577e-9	-9.788724189920795e-9	-1.2952309609078687e-6	6.421143729995185e-8	-6.101723500637602e-8	NaN
18.725	1.1727965934054842e-8	7.067241638875693e-11	-5.779470776119282e-9	5.805109517861665e-9	-1.1660935850847938e-6	6.655972284060245e-8	-6.955155883583039e-8	NaN
18.7375	3.422074012042221e-8	6.620118883501966e-11	-1.9659056830246652e-8	1.9651381318614978e-8	-1.0231124384846187e-6	6.777120560300742e-8	-7.558152795577414e-8	NaN
18.75	7.207250194420129e-8	5.851756099635535e-11	-3.169026445594966e-8	3.161042156502936e-8	-8.708086842111177e-7	8.574413195815004e-8	-7.921462963523713e-8	2.5849e-5
18.7625	8.723396624772178e-8	4.5638550016452694e-11	-4.177209697137977e-8	4.1755722355302996e-8	-7.104865261646368e-7	8.24235432529799e-8	-8.059565245230314e-8	NaN
18.775	9.98310808986828e-8	3.722539712130197e-11	-4.9852775675996e-8	4.984980185267314e-8	-5.50048605037821e-7	7.858380650797635e-8	-7.991912559474068e-8	NaN
18.7875	1.0987598617523653e-7	2.9477916923337745e-11	-5.5941292636417436e-8	5.592362711721139e-8	-3.9299480021561877e-7	7.438808866923732e-8	-7.740734286233188e-8	NaN
18.8	1.225456743121677e-7	2.071546356115875e-11	-6.009206798914177e-8	6.005242723239669e-8	-2.423887760724705e-7	7.509746343553947e-8	-7.330301365769174e-8	2.3645e-5
18.8125	1.2537086745354563e-7	1.1214105372124366e-11	-6.239912594173848e-8	6.237730317505581e-8	-1.0029381125296435e-7	6.820884246364397e-8	-6.78600315235512e-8	NaN
18.825	1.2603636072038309e-7	3.4074834383523477e-12	-6.298965607560353e-8	6.296881536642028e-8	2.974700551972582e-8	6.152070106693707e-8	-6.134264573134194e-8	NaN
18.8375	1.2470564807913935e-7	-4.0324029206438025e-12	-6.202130599066589e-8	6.200268527555223e-8	1.4615221109424167e-7	5.510304782668655e-8	-5.4013031069067016e-8	NaN
18.85	1.1679344831327956e-7	-1.0720042311685695e-11	-5.967214192986565e-8	5.96715277737489e-8	2.477898170894756e-7	4.4236850050877933e-8	-4.6125684439524236e-8	2.3815e-5
18.8625	1.1061032233873865e-7	-1.4981834659146657e-11	-5.613453310671159e-8	5.6116062143331723e-8	3.327530475593882e-7	3.719110172231874e-8	-3.792556221008517e-8	NaN
18.875	1.0321974343048716e-7	-1.990927696903966e-11	-5.161292240867696e-8	5.158695658798762e-8	4.014908164356099e-7	3.075526438784783e-8	-2.963879195617428e-8	NaN
18.8875	9.48327681985105e-8	-2.4783047723184734e-11	-4.63126037083064e-8	4.629927136583013e-8	4.541854322741114e-7	2.4915854354426573e-8	-2.1470467734845372e-8	NaN
18.9	7.590264816613424e-8	-2.7981698287144884e-11	-4.043635905843093e-8	4.046159866544492e-8	4.913345841126915e-7	9.891651126829365e-9	-1.3601974733951117e-8	2.5067e-5
18.9125	6.576143856536955e-8	-2.744455509805178e-11	-3.4180094393913747e-8	3.416969592386118e-8	5.117402331071715e-7	4.981250519935455e-9	-6.1945631806691364e-9	NaN
18.925	5.542249049546555e-8	-2.891343565964255e-11	-2.7734086085833352e-8	2.7713000832478755e-8	5.183332615616744e-7	7.561600617797327e-10	6.225507995594411e-10	NaN
18.9375	4.506107209158127e-8	-3.055152643946816e-11	-2.1269725515645825e-8	2.126410619346693e-8	5.123976712149667e-7	-2.8477130050639315e-9	6.746966499617914e-9	NaN
18.95	2.4901742503832122e-8	-3.0439977922309265e-11	-1.4941614350160348e-8	1.4975832494825773e-8	4.953444757856079e-7	-1.5832002731845267e-8	1.2102998848120791e-8	2.2512e-5
18.9625	1.5380409013120938e-8	-2.6918369359042412e-11	-8.885738383974972e-9	8.883951213784574e-9	4.668222605333765e-7	-1.7778299748399214e-8	1.663566569537334e-8	NaN
18.975	6.388016705715826e-9	-2.5646657325043435e-11	-3.2226032750790233e-9	3.2114262653056e-9	4.304624827639942e-7	-1.9207458663317475e-8	2.0320522792459412e-8	NaN
18.9875	-1.979384093708807e-9	-2.4636929144879598e-11	1.9531456732877497e-9	-1.9519085205608373e-9	3.878655016960994e-7	-2.019648166134514e-8	2.3155222613280933e-8	NaN
19.0	-1.654162976843954e-8	-2.2384482800093178e-11	6.567705474950988e-9	-6.538456424657297e-9	3.405944871597814e-7	-2.771408667609088e-8	2.5157621722725344e-8	2.2623e-5
19.0125	-2.2630192469738224e-8	-1.801961712052252e-11	1.0567692652431775e-8	-1.0563250354199923e-8	2.889663055849383e-7	-2.7093190005955096e-8	2.636007505950988e-8	NaN
19.025	-2.7880108572564623e-8	-1.535012367242346e-11	1.3916761751327578e-8	-1.3917873153293348e-8	2.3591919089135896e-7	-2.6230033345621942e-8	2.681478892202097e-8	NaN
19.0375	-3.227792887292899e-8	-1.2920369080488451e-11	1.6600797091556174e-8	-1.659544512801398e-8	1.8275301237118123e-7	-2.5185640388216437e-8	2.658594313763855e-8	NaN
19.05	-3.853340884850493e-8	-9.97602949111227e-12	1.8622567501990524e-8	-1.8605878791011424e-8	1.3063430949083297e-7	-2.6720514151016818e-8	2.5747221043176962e-8	2.2503e-5
19.0625	-4.0430518859333505e-8	-6.443605352076433e-12	1.99999592349333e-8	-1.999283273519457e-8	8.021864188057279e-8	-2.4609055501928722e-8	2.4378118491332548e-8	NaN
19.075	-4.1551825898225244e-8	-3.703300581588502e-12	2.0763507311630047e-8	-2.0757647801099515e-8	3.305490496218372e-8	-2.2513033155159282e-8	2.2564649272365556e-8	NaN
19.0875	-4.194246134310105e-8	-1.1119368645980946e-12	2.0956526456873245e-8	-2.095016963429942e-8	-1.0167602520501287e-8	-2.046357637773556e-8	2.039434069651202e-8	NaN
19.1	-4.074897242509311e-8	1.351790065269487e-12	2.063124904998898e-8	-2.0628120846082907e-8	-4.891375759490767e-8	-1.7577336184075e-8	1.7954168764227953e-8	2.4667e-5
19.1125	-3.928757783265072e-8	3.2145519128476067e-12	1.984673568209011e-8	-1.98401087243257e-8	-8.251361337446521e-8	-1.515676121285283e-8	1.53293645265216e-8	NaN
19.125	-3.733819450026933e-8	5.130732568421428e-12	1.8667791024518843e-8	-1.8659210131334466e-8	-1.1082384823529611e-7	-1.2916144260699464e-8	1.260083976113828e-8	NaN
19.1375	-3.497012884963559e-8	7.004991761746529e-12	1.7161725851293927e-8	-1.715672812932918e-8	-1.3377560389856228e-7	-1.0857069317581171e-8	9.843661782874443e-9	NaN
19.15	-2.925841166012274e-8	8.369929952737474e-12	1.539669724617312e-8	-1.5403478529681984e-8	-1.5141891689738408e-7	-5.981149451776782e-9	7.125911072624989e-9	2.5308e-5
19.1625	-2.6053248145056425e-8	8.543089769395218e-12	1.344007110227578e-8	-1.3435878166591146e-8	-1.6328724419758312e-7	-4.1264332801909575e-9	4.509508817123268e-9	NaN
19.175	-2.270437289992137e-8	9.308607390679845e-12	1.1358592728306065e-8	-1.135094903785713e-8	-1.7020691758643916e-7	-2.502664147569403e-9	2.0463042097984572e-9	NaN
19.1875	-1.9274965785381986e-8	1.0115884943509862e-11	9.213962735158718e-9	-9.21144650613962e-9	-1.7253887513454515e-7	-1.0914977722460187e-9	-2.2067866788218083e-10	NaN
19.2	-1.2407461609595247e-8	1.0324724590701186e-11	7.063152517287896e-9	-7.07429431783282e-9	-1.7070197714560325e-7	3.543335519808941e-9	-2.2574137661268244e-9	2.5187e-5
19.2125	-9.074211118059385e-9	9.332011835405015e-12	4.9575841734571765e-9	-4.956323748385555e-9	-1.645116467514204e-7	4.436718261400032e-9	-4.036979607358759e-9	NaN
19.225	-5.869260691860893e-9	9.097779942150899e-12	2.944071852324475e-9	-2.9394729782136857e-9	-1.5516917766454683e-7	5.139009524909229e-9	-5.5431087341148735e-9	NaN
19.2375	-2.831687985065506e-9	8.9470571447801e-12	1.0610234746480865e-9	-1.060938224804824e-9	-1.432034027861484e-7	5.675827184619035e-9	-6.767514460837953e-9	NaN
19.25	2.6136860044699896e-9	8.329447530678452e-12	-6.600453497425901e-10	6.495767582717664e-10	-1.2914258621386617e-7	8.679523729319264e-9	-7.70937147129645e-9	2.3715e-5
19.2625	4.972071815304972e-9	6.885630015116557e-12	-2.1945334106592815e-9	2.193465336177575e-9	-1.1304617979776113e-7	8.657007828610975e-9	-8.373323165121849e-9	NaN
19.275	7.064084230023027e-9	6.0685204997995876e-12	-3.5236049125495752e-9	3.5247407208844243e-9	-9.598031322781454e-8	8.53031979698496e-9	-8.771664510671619e-9	NaN
19.2875	8.878908140225952e-9	5.335835259847053e-12	-4.636369456210018e-9	4.634829335637875e-9	-7.841617772430853e-8	8.321720046252122e-9	-8.92158038456674e-9	NaN
19.3	1.165911646488639e-8	4.371097917238801e-12	-5.528061210797096e-9	5.521361428008034e-9	-6.07861206171852e-8	9.298633308971985e-9	-8.84433602174749e-9	2.3354e-5
19.3125	1.2627230250752687e-8	3.089440527904662e-12	-6.199529333365274e-9	6.197269712262649e-9	-4.329114441149178e-8	8.681100047887612e-9	-8.5638522734242e-9	NaN
19.325	1.3322827364939405e-8	2.1487304540237338e-12	-6.656317536482444e-9	6.654815618394862e-9	-2.6569770599568905e-8	8.049639817722127e-9	-8.107296411171295e-9	NaN
19.3375	1.37571106317694e-8	1.2662221353814427e-12	-6.9090874487821906e-9	6.9069680481674425e-9	-1.0905580898485205e-8	7.417232790323187e-9	-7.5031398039513e-9	NaN
19.35	1.3901706943707277e-8	3.797875091669029e-13	-6.972174537407808e-9	6.9700813441278324e-9	3.469509484873917e-9	6.751211106366002e-9	-6.780414825621392e-9	2.4306e-5
19.3625	1.3648165566969733e-8	-3.8803283008803634e-13	-6.862890883209501e-9	6.8605658137610916e-9	1.6325298184427863e-8	5.938684247618392e-9	-5.968116179679035e-9	NaN
19.375	1.3204655555234804e-8	-1.1111130927361565e-12	-6.6010474637310245e-9	6.598288538771311e-9	2.7507279305672683e-8	5.175988492568514e-9	-5.094557270061204e-9	NaN
19.3875	1.259329626873112e-8	-1.8117245007181576e-12	-6.208088081891685e-9	6.206261224402208e-9	3.6945320561242205e-8	4.465878375144317e-9	-4.186583700387634e-9	NaN
19.4	1.0959127003979736e-8	-2.365029965292938e-12	-5.7063518170496834e-9	5.707952368082867e-9	4.461297054068753e-8	2.9313001677811163e-9	-3.2691099785252826e-9	2.2032e-5
19.4125	9.982948017731833e-9	-2.551059982379553e-12	-5.1184739606148105e-9	5.116844608071591e-9	5.0333971443656886e-8	2.2487368945900846e-9	-2.3652541691516812e-9	NaN
19.425	8.931431793016855e-9	-2.901311148788173e-12	-4.467351154485134e-9	4.464642387720594e-9	5.432113205328184e-8	1.6420905385256043e-9	-1.4950871688078533e-9	NaN
19.4375	7.826846922174977e-9	-3.259725648420121e-12	-3.774702741123486e-9	3.773648669985654e-9	5.6666938835637615e-8	1.106517432736167e-9	-6.758560136374647e-10	NaN
19.45	5.542427849481087e-9	-3.4182079643878906e-12	-3.061032074751982e-9	3.0645525887759335e-9	5.7488430085229914e-8	-5.115231037268019e-10	7.814825588330147e-11	2.2763e-5
19.4625	4.401302315822631e-9	-3.1626236433609355e-12	-2.3452823354037524e-9	2.344628088421429e-9	5.670081725651605e-8	-8.917682699376323e-10	7.550165882681146e-10	NaN
19.475	3.284142667362564e-9	-3.1564670098303752e-12	-1.645103905952414e-9	1.643288775931206e-9	5.4690789730112184e-8	-1.2030671745344764e-9	1.346474395981593e-9	NaN
19.4875	2.206240186511316e-9	-3.1760195576808257e-12	-9.754963755991014e-10	9.752852956901959e-10	5.162836429385689e-8	-1.4537200524594386e-9	1.8470652857073142e-9	NaN
19.5	2.2013559786041586e-10	-3.0245646825469977e-12	-3.4924161982898775e-10	3.529058656053872e-10	4.768773200294812e-8	-2.612532331898274e-9	2.25402348388911e-9	2.1771e-5
19.5125	-6.668654411646707e-10	-2.5598414521877547e-12	2.2316345328228472e-10	-2.229687277984409e-10	4.287118211076593e-8	-2.673198183126058e-9	2.566593349853645e-9	NaN
19.525	-1.4722269675407347e-9	-2.321315294409775e-12	7.33125768724889e-10	-7.337766405197984e-10	3.755686116877464e-8	-2.6914071077972177e-9	2.7868850510794787e-9	NaN
19.5375	-2.1901035525552734e-9	-2.1118654935011337e-12	1.174829576521204e-9	-1.1744193524905618e-9	3.191173981955386e-8	-2.6750946706815125e-9	2.918927795959506e-9	NaN
19.55	-3.3490295645173724e-9	-1.804759668430502e-12	1.5446308032663215e-9	-1.542036303777246e-9	2.6092239143895108e-8	-3.163789696222672e-9	2.968412043643512e-9	2.3405e-5
19.5625	-3.787124796931134e-9	-1.3501919407195352e-12	1.8409208639469605e-9	-1.8402298390683534e-9	2.0157171639038546e-8	-2.9950678830927846e-9	2.9421552220024607e-9	NaN
19.575	-4.131601534649577e-9	-1.034678119976431e-12	2.0637918343769204e-9	-2.0634704448377786e-9	1.4358918319514623e-8	-2.814794842426559e-9	2.848424646304578e-9	NaN
19.5875	-4.3846819424679535e-9	-7.412159930008555e-13	2.2153138627738283e-9	-2.214625494045411e-9	8.809395325443068e-9	-2.6281450053455823e-9	2.6962057718362985e-9	NaN
19.6	-4.631540082421975e-9	-4.293521818941796e-13	2.2990084968964992e-9	-2.29794167143709e-9	3.603640755879618e-9	-2.520987730290625e-9	2.494940699425176e-9	2.2312e-5
19.6125	-4.635298942100355e-9	-1.2589165314916126e-13	2.319622011161491e-9	-2.318824246872275e-9	-1.1810573938619082e-9	-2.2550597107472605e-9	2.2542597760078244e-9	NaN
19.625	-4.5673090534380874e-9	1.3999030869698672e-13	2.2829274093025394e-9	-2.282068907357111e-9	-5.455193857546531e-9	-2.0015700654885568e-9	1.983851643144567e-9	NaN
19.6375	-4.434390691222239e-9	3.954455564003445e-13	2.1955217916247488e-9	-2.194869268636386e-9	-9.178608147051272e-9	-1.7622337989391868e-9	1.693105356597583e-9	NaN
19.65	-4.003161554501053e-9	6.113487412989206e-13	2.064518946194364e-9	-2.0647954766846153e-9	-1.2326815890735398e-8	-1.2973716514981971e-9	1.3909295413244137e-9	2.4897e-5
19.6625	-3.7201651148866447e-9	7.190427133474967e-13	1.8973352064502954e-9	-1.8967207392647895e-9	-1.4834938899615974e-8	-1.0520275528418243e-9	1.0857440794191163e-9	NaN
19.675	-3.402595331042646e-9	8.678144895450076e-13	1.7016443248737678e-9	-1.7007054630637294e-9	-1.6748995630158398e-8	-8.3094209521068e-10	7.850937019484037e-10	NaN
19.6875	-3.058128560901241e-9	1.0171154613146868e-12	1.484923610597068e-9	-1.4845019817874316e-9	-1.8088762665547183e-8	-6.330109205053557e-10	4.956496227375191e-10	NaN
19.7	-2.3180956413090023e-9	1.1013287268294834e-12	1.254388352391484e-9	-1.2554602301513709e-9	-1.8883921691931917e-8	-8.067148317717164e-11	2.231391776590927e-10	2.3445e-5
19.7125	-1.9364843836997655e-9	1.0460953006679797e-12	1.0168539543425186e-9	-1.0165552339430886e-9	-1.909836735376829e-8	7.31859526392742e-11	-2.7488848062911255e-11	NaN
19.725	-1.5557263386077649e-9	1.0706017985944728e-12	7.788056549067825e-10	-7.781122649020808e-10	-1.8852598725567385e-8	2.0272106002381997e-10	-2.5249646542893614e-10	NaN
19.7375	-1.1816216909699272e-9	1.1026724780354736e-12	5.459236960086055e-10	-5.457878366474173e-10	-1.819951528530522e-8	3.105409405133616e-10	-4.491189989492679e-10	NaN
19.75	-4.736925557279886e-10	1.0735470470840822e-12	3.231975778448414e-10	-3.2445179973582866e-10	-1.7194980214738823e-8	7.44898215174259e-10	-6.155404520032268e-10	2.2062e-5
19.7625	-1.4849527036052264e-10	9.287439262285793e-13	1.1488214850784691e-10	-1.1488593335533516e-10	-1.5833277086044905e-8	7.897210714691477e-10	-7.506665473484529e-10	NaN
19.775	1.5282817118199903e-10	8.637638678062682e-13	-7.537932204131545e-11	7.569101133022202e-11	-1.4245587073086939e-8	8.179076876522978e-10	-8.544497713256413e-10	NaN
19.7875	4.275540013328332e-10	8.085698725803513e-13	-2.4489289038811146e-10	2.447976995737837e-10	-1.2489778989977129e-8	8.322248092378604e-10	-9.275722843592e-10	NaN
19.8	8.894449067273937e-10	7.141822636955984e-13	-3.91717754028662e-10	3.9074215256064574e-10	-1.0621179966266258e-8	1.0510041124125935e-9	-9.71366657383201e-10	2.3484e-5
19.8125	1.0742266801585313e-9	5.564986544193513e-13	-5.146344386153414e-10	5.144329696987557e-10	-8.655869519524677e-9	1.0098989254750588e-9	-9.876205034327713e-10	NaN
19.825	1.2275848118392106e-9	4.533304974459499e-13	-6.130257494202513e-10	6.129874504368522e-10	-6.690371590200143e-9	9.624966840927658e-10	-9.7872776403446e-10	NaN
19.8375	1.3496835968887088e-9	3.5829987649844457e-13	-6.870170796229282e-10	6.868002264727365e-10	-4.7674354345307726e-9	9.107900130115725e-10	-9.474200302270854e-10	NaN
19.85	1.5030558488062542e-9	2.509945455431488e-13	-7.372886922958614e-10	7.368062529647893e-10	-2.924456595937987e-9	9.183213388302402e-10	-8.96676546876066e-10	2.3073e-5
19.8625	1.5368084094190859e-9	1.349434540452828e-13	-7.650042302383834e-10	7.647368038955379e-10	-1.1867357016676787e-9	8.337818620102673e-10	-8.296116889200377e-10	NaN
19.875	1.5441578686136567e-9	3.944768979572671e-14	-7.71732139448303e-10	7.714759041806536e-10	4.0265788730551576e-10	7.517437542931163e-10	-7.494639396746187e-10	NaN
19.8875	1.5271151201278951e-9	-5.15799358019542e-14	-7.594115871140567e-10	7.591836462212944e-10	1.8244982647101415e-9	6.730575641416733e-10	-6.594444077504734e-10	NaN
19.9	1.4289159982422059e-9	-1.3328397536644655e-13	-7.30229954619689e-10	7.302250381521768e-10	3.0650610062782132e-9	5.393077877635619e-10	-5.626683698089679e-10	2.5809e-5
19.9125	1.3526478885879076e-9	-1.85090098224493e-13	-6.865479755165921e-10	6.863221541398699e-10	4.101021723786631e-9	4.5307260481113284e-10	-4.621329665728675e-10	NaN
19.925	1.2616665942288545e-9	-2.451995566696393e-13	-6.30872734134484e-10	6.305546272903007e-10	4.93814005100085e-9	3.743286842865097e-10	-3.606029711689209e-10	NaN
19.9375	1.1585581594921354e-9	-3.046730437050468e-13	-5.657197569608537e-10	5.655569501784793e-10	5.5787645311355846e-9	3.0290545369460566e-10	-2.605844891430674e-10	NaN
19.95	9.26160563826016e-10	-3.43585212946337e-13	-4.935723038970814e-10	4.938829041462867e-10	6.0290943505093605e-9	1.1876475345324256e-10	-1.6429241298510834e-10	2.3705e-5
19.9625	8.017904582649221e-10	-3.366920959336022e-13	-4.168280753442075e-10	4.1670135825706663e-10	6.274515312857137e-9	5.881430373928439e-11	-7.369452115420983e-11	NaN
19.975	6.75067716449794e-10	-3.544376492603346e-13	-3.378146988480744e-10	3.3755698604550866e-10	6.3510603954196e-9	7.255589842466073e-12	9.634315570762778e-12	NaN
19.9875	5.481348574006709e-10	-3.742688152572213e-13	-2.586273759672209e-10	2.5855912136740906e-10	6.274516383050668e-9	-3.6699115885372846e-11	8.444777423936076e-11	NaN
20.0	3.0134640019868893e-10	-3.7268321773313287e-13	-1.8115488745632734e-10	1.81574241561399e-10	6.06221186565324e-9	-1.9546285837667856e-10	1.4982667376097807e-10	2.3023e-5

